The case of Neumann, Robin and periodic lateral condition for the semi infinite generalized Graetz problem and applications

The Graetz problem is a convection-diffusion equation in a pipe invariant along a direction. The contribution of the present work is to propose a mathematical analysis of the Neumann, Robin and periodic boundary condition on the boundary of a semi-infinite pipe. The solution in the 3D space of the original problem is reduced to eigenproblems in the 2D section of the pipe. The set of solutions is described, its structure depends on the type of boundary condition and of the sign of the total flow of the fluid. This analysis is the cornerstone of numerical methods to solve Graetz problem in finite pipes, semi infinite pipes and exchangers of arbitrary cross section. Numerical test-cases illustrate the capabilities of these methods to provide solutions in various configurations.

==> efficiency.dat <==
x y z
0.5 1.0 0.380296793051
0.5 1.59183673469 0.328371913869
0.5 2.18367346939 0.287980540922
0.5 2.77551020408 0.256219834068
0.5 3.36734693878 0.230461396711
0.5 3.95918367347 0.209734473332
0.5 4.55102040816 0.192881877052
0.5 5.14285714286 0.179123659353
0.5 5.73469387755 0.167850340589
0.5 6.32653061224 0.158563550376
0.5 6.91836734694 0.150852779645
0.5 7.51020408163 0.144381267107
0.5 8.10204081633 0.138879025735
0.5 8.69387755102 0.134134456986
0.5 9.28571428571 0.129984798049
0.5 9.87755102041 0.126306482028
0.5 10.4693877551 0.12300702854
0.5 11.0612244898 0.120016014771
0.5 11.6530612245 0.117287022422
0.5 12.2448979592 0.114893563987
0.5 12.8367346939 0.11327804704
0.5 13.4285714286 0.111265279754
0.5 14.0204081633 0.109376858978
0.5 14.612244898 0.113349370355
0.5 15.2040816327 0.111677200258
0.5 15.7959183673 0.110176869281
0.5 16.387755102 0.108832413403
0.5 16.9795918367 0.107573615043
0.5 17.5714285714 0.106292763295
0.5 18.1632653061 0.104897098376
0.5 18.7551020408 0.103436611645
0.5 19.3469387755 0.101924393948
0.5 19.9387755102 0.100395495036
0.5 20.5306122449 0.098873158716
0.5 21.1224489796 0.0973706245443
0.5 21.7142857143 0.0958949628682
0.5 22.306122449 0.0944497228135
0.5 22.8979591837 0.0930402267265
0.5 23.4897959184 0.0916591837038
0.5 24.0816326531 0.0903104016224
0.5 24.6734693878 0.0889933821067
0.5 25.2653061224 0.087707420242
0.5 25.8571428571 0.0864517037089
0.5 26.4489795918 0.0852253620415
0.5 27.0408163265 0.0840274999474
0.5 27.6326530612 0.0828572198817
0.5 28.2244897959 0.0817136289106
0.5 28.8163265306 0.0805958498511
0.5 29.4081632653 0.0795030247646
0.5 30.0 0.0784351052611

0.755102040816 1.0 0.417874148021
0.755102040816 1.59183673469 0.377437467252
0.755102040816 2.18367346939 0.343222804231
0.755102040816 2.77551020408 0.314369084106
0.755102040816 3.36734693878 0.288906595428
0.755102040816 3.95918367347 0.267707092869
0.755102040816 4.55102040816 0.249612338405
0.755102040816 5.14285714286 0.234172057004
0.755102040816 5.73469387755 0.220997976712
0.755102040816 6.32653061224 0.209740518231
0.755102040816 6.91836734694 0.200083485797
0.755102040816 7.51020408163 0.191745872278
0.755102040816 8.10204081633 0.184486180113
0.755102040816 8.69387755102 0.178103419852
0.755102040816 9.28571428571 0.172434591352
0.755102040816 9.87755102041 0.167349890219
0.755102040816 10.4693877551 0.162747601049
0.755102040816 11.0612244898 0.158547161152
0.755102040816 11.6530612245 0.154691181573
0.755102040816 12.2448979592 0.151221978495
0.755102040816 12.8367346939 0.148328134926
0.755102040816 13.4285714286 0.145280406511
0.755102040816 14.0204081633 0.142416759192
0.755102040816 14.612244898 0.147621272399
0.755102040816 15.2040816327 0.144811332195
0.755102040816 15.7959183673 0.142177390167
0.755102040816 16.387755102 0.139711947882
0.755102040816 16.9795918367 0.137379430163
0.755102040816 17.5714285714 0.135117287291
0.755102040816 18.1632653061 0.132856894222
0.755102040816 18.7551020408 0.130622477833
0.755102040816 19.3469387755 0.12840910021
0.755102040816 19.9387755102 0.126232671177
0.755102040816 20.5306122449 0.124104365278
0.755102040816 21.1224489796 0.122029928643
0.755102040816 21.7142857143 0.120011633665
0.755102040816 22.306122449 0.11804972884
0.755102040816 22.8979591837 0.116143846552
0.755102040816 23.4897959184 0.114291482327
0.755102040816 24.0816326531 0.112491415276
0.755102040816 24.6734693878 0.110741774125
0.755102040816 25.2653061224 0.109040646002
0.755102040816 25.8571428571 0.107386136411
0.755102040816 26.4489795918 0.105776392738
0.755102040816 27.0408163265 0.104209620198
0.755102040816 27.6326530612 0.102684092929
0.755102040816 28.2244897959 0.101198152275
0.755102040816 28.8163265306 0.0997502121406
0.755102040816 29.4081632653 0.0983387583942
0.755102040816 30.0 0.0969627946881

1.01020408163 1.0 0.44067068547
1.01020408163 1.59183673469 0.408910659939
1.01020408163 2.18367346939 0.380461842441
1.01020408163 2.77551020408 0.355232639673
1.01020408163 3.36734693878 0.331738554409
1.01020408163 3.95918367347 0.311536444843
1.01020408163 4.55102040816 0.29363819771
1.01020408163 5.14285714286 0.277825689347
1.01020408163 5.73469387755 0.26388899961
1.01020408163 6.32653061224 0.251617522683
1.01020408163 6.91836734694 0.240801034745
1.01020408163 7.51020408163 0.231236487139
1.01020408163 8.10204081633 0.222736627556
1.01020408163 8.69387755102 0.21513582479
1.01020408163 9.28571428571 0.208292309419
1.01020408163 9.87755102041 0.202087535491
1.01020408163 10.4693877551 0.196424284299
1.01020408163 11.0612244898 0.191222331158
1.01020408163 11.6530612245 0.186420958314
1.01020408163 12.2448979592 0.182036158003
1.01020408163 12.8367346939 0.178151863958
1.01020408163 13.4285714286 0.174272067371
1.01020408163 14.0204081633 0.170619599261
1.01020408163 14.612244898 0.176003985926
1.01020408163 15.2040816327 0.172370655017
1.01020408163 15.7959183673 0.168926581698
1.01020408163 16.387755102 0.165663722961
1.01020408163 16.9795918367 0.162559118057
1.01020408163 17.5714285714 0.159573481338
1.01020408163 18.1632653061 0.156657241664
1.01020408163 18.7551020408 0.153824796876
1.01020408163 19.3469387755 0.15106356885
1.01020408163 19.9387755102 0.148378279471
1.01020408163 20.5306122449 0.145772266535
1.01020408163 21.1224489796 0.143246049367
1.01020408163 21.7142857143 0.140798396118
1.01020408163 22.306122449 0.138427078451
1.01020408163 22.8979591837 0.136128747553
1.01020408163 23.4897959184 0.133901719919
1.01020408163 24.0816326531 0.131742393435
1.01020408163 24.6734693878 0.129647845152
1.01020408163 25.2653061224 0.127615239708
1.01020408163 25.8571428571 0.125641859203
1.01020408163 26.4489795918 0.123725106936
1.01020408163 27.0408163265 0.121862509712
1.01020408163 27.6326530612 0.12005171949
1.01020408163 28.2244897959 0.118290504734
1.01020408163 28.8163265306 0.11657675051
1.01020408163 29.4081632653 0.114908453914
1.01020408163 30.0 0.113283987828

1.26530612245 1.0 0.455989465413
1.26530612245 1.59183673469 0.430894331697
1.26530612245 2.18367346939 0.407403267281
1.26530612245 2.77551020408 0.385717623776
1.26530612245 3.36734693878 0.364704620889
1.26530612245 3.95918367347 0.346105608336
1.26530612245 4.55102040816 0.329120147403
1.26530612245 5.14285714286 0.313682278568
1.26530612245 5.73469387755 0.299708444812
1.26530612245 6.32653061224 0.287094626897
1.26530612245 6.91836734694 0.275719519726
1.26530612245 7.51020408163 0.265452273669
1.26530612245 8.10204081633 0.256161905622
1.26530612245 8.69387755102 0.247724767497
1.26530612245 9.28571428571 0.240029076051
1.26530612245 9.87755102041 0.2329767674
1.26530612245 10.4693877551 0.226483876436
1.26530612245 11.0612244898 0.220478240174
1.26530612245 11.6530612245 0.214902645004
1.26530612245 12.2448979592 0.209757860279
1.26530612245 12.8367346939 0.20508065505
1.26530612245 13.4285714286 0.200510479855
1.26530612245 14.0204081633 0.19619944349
1.26530612245 14.612244898 0.201200802777
1.26530612245 15.2040816327 0.196938585043
1.26530612245 15.7959183673 0.192879828133
1.26530612245 16.387755102 0.189015391204
1.26530612245 16.9795918367 0.185327670926
1.26530612245 17.5714285714 0.181788885133
1.26530612245 18.1632653061 0.178360494644
1.26530612245 18.7551020408 0.175051561345
1.26530612245 19.3469387755 0.171846256875
1.26530612245 19.9387755102 0.16874318819
1.26530612245 20.5306122449 0.165741216646
1.26530612245 21.1224489796 0.162837754692
1.26530612245 21.7142857143 0.160029413057
1.26530612245 22.306122449 0.15731238884
1.26530612245 22.8979591837 0.154681669723
1.26530612245 23.4897959184 0.152135491137
1.26530612245 24.0816326531 0.14966896051
1.26530612245 24.6734693878 0.147278423354
1.26530612245 25.2653061224 0.144960393851
1.26530612245 25.8571428571 0.142711566923
1.26530612245 26.4489795918 0.140528810403
1.26530612245 27.0408163265 0.13840915914
1.26530612245 27.6326530612 0.136349810744
1.26530612245 28.2244897959 0.134348112677
1.26530612245 28.8163265306 0.13240155881
1.26530612245 29.4081632653 0.130507782162
1.26530612245 30.0 0.128664719176

1.52040816327 1.0 0.466951645548
1.52040816327 1.59183673469 0.447082427925
1.52040816327 2.18367346939 0.427772969979
1.52040816327 2.77551020408 0.409319583075
1.52040816327 3.36734693878 0.390827585391
1.52040816327 3.95918367347 0.374034758918
1.52040816327 4.55102040816 0.358292747176
1.52040816327 5.14285714286 0.343633376967
1.52040816327 5.73469387755 0.330059721559
1.52040816327 6.32653061224 0.317545247919
1.52040816327 6.91836734694 0.306037259002
1.52040816327 7.51020408163 0.29546416892
1.52040816327 8.10204081633 0.285744364125
1.52040816327 8.69387755102 0.276793816947
1.52040816327 9.28571428571 0.268531453834
1.52040816327 9.87755102041 0.260882282119
1.52040816327 10.4693877551 0.253779147399
1.52040816327 11.0612244898 0.247161820574
1.52040816327 11.6530612245 0.240980623222
1.52040816327 12.2448979592 0.23522915327
1.52040816327 12.8367346939 0.229920518289
1.52040816327 13.4285714286 0.224784838519
1.52040816327 14.0204081633 0.219928010729
1.52040816327 14.612244898 0.224272320674
1.52040816327 15.2040816327 0.219514075041
1.52040816327 15.7959183673 0.214969437733
1.52040816327 16.387755102 0.210628873786
1.52040816327 16.9795918367 0.206477957981
1.52040816327 17.5714285714 0.202495675006
1.52040816327 18.1632653061 0.198650457878
1.52040816327 18.7551020408 0.194947973414
1.52040816327 19.3469387755 0.191370932099
1.52040816327 19.9387755102 0.187914380482
1.52040816327 20.5306122449 0.184574515215
1.52040816327 21.1224489796 0.181346869987
1.52040816327 21.7142857143 0.178226727781
1.52040816327 22.306122449 0.17520929784
1.52040816327 22.8979591837 0.172288582376
1.52040816327 23.4897959184 0.16946258706
1.52040816327 24.0816326531 0.166725653823
1.52040816327 24.6734693878 0.164073631182
1.52040816327 25.2653061224 0.161502584003
1.52040816327 25.8571428571 0.159008795398
1.52040816327 26.4489795918 0.156588752589
1.52040816327 27.0408163265 0.15423913649
1.52040816327 27.6326530612 0.151956814108
1.52040816327 28.2244897959 0.149738823357
1.52040816327 28.8163265306 0.147582367527
1.52040816327 29.4081632653 0.14548480646
1.52040816327 30.0 0.143443765664

1.77551020408 1.0 0.475169936155
1.77551020408 1.59183673469 0.459486096023
1.77551020408 2.18367346939 0.443702108122
1.77551020408 2.77551020408 0.428124462795
1.77551020408 3.36734693878 0.412016872221
1.77551020408 3.95918367347 0.397044330986
1.77551020408 4.55102040816 0.382671866018
1.77551020408 5.14285714286 0.368993378921
1.77551020408 5.73469387755 0.356070635964
1.77551020408 6.32653061224 0.343932468269
1.77551020408 6.91836734694 0.332577612014
1.77551020408 7.51020408163 0.321981017061
1.77551020408 8.10204081633 0.312101711048
1.77551020408 8.69387755102 0.302889934829
1.77551020408 9.28571428571 0.294292612849
1.77551020408 9.87755102041 0.286257021962
1.77551020408 10.4693877551 0.278733300021
1.77551020408 11.0612244898 0.271674416462
1.77551020408 11.6530612245 0.265040061884
1.77551020408 12.2448979592 0.258821691279
1.77551020408 12.8367346939 0.253019848894
1.77551020408 13.4285714286 0.24743114646
1.77551020408 14.0204081633 0.242129994207
1.77551020408 14.612244898 0.245702637379
1.77551020408 15.2040816327 0.240549358271
1.77551020408 15.7959183673 0.235614683665
1.77551020408 16.387755102 0.230889394941
1.77551020408 16.9795918367 0.22636158635
1.77551020408 17.5714285714 0.222015021576
1.77551020408 18.1632653061 0.217823183588
1.77551020408 18.7551020408 0.213789559736
1.77551020408 19.3469387755 0.209896302684
1.77551020408 19.9387755102 0.206136318691
1.77551020408 20.5306122449 0.202504180037
1.77551020408 21.1224489796 0.198994285359
1.77551020408 21.7142857143 0.19560111955
1.77551020408 22.306122449 0.192319297993
1.77551020408 22.8979591837 0.189142246363
1.77551020408 23.4897959184 0.186067783167
1.77551020408 24.0816326531 0.183089796105
1.77551020408 24.6734693878 0.180203815521
1.77551020408 25.2653061224 0.17740561251
1.77551020408 25.8571428571 0.174691195313
1.77551020408 26.4489795918 0.172056792211
1.77551020408 27.0408163265 0.169498839022
1.77551020408 27.6326530612 0.167013969957
1.77551020408 28.2244897959 0.164599001627
1.77551020408 28.8163265306 0.162250926518
1.77551020408 29.4081632653 0.159966903546
1.77551020408 30.0 0.157744336661

2.0306122449 1.0 0.481578099134
2.0306122449 1.59183673469 0.469320392075
2.0306122449 2.18367346939 0.45653195635
2.0306122449 2.77551020408 0.44349453654
2.0306122449 3.36734693878 0.429578218441
2.0306122449 3.95918367347 0.416353612139
2.0306122449 4.55102040816 0.403368576666
2.0306122449 5.14285714286 0.390756013988
2.0306122449 5.73469387755 0.378617288311
2.0306122449 6.32653061224 0.367020621714
2.0306122449 6.91836734694 0.356002972256
2.0306122449 7.51020408163 0.345575242731
2.0306122449 8.10204081633 0.335729057305
2.0306122449 8.69387755102 0.326443198663
2.0306122449 9.28571428571 0.317688835431
2.0306122449 9.87755102041 0.309433328132
2.0306122449 10.4693877551 0.301643094802
2.0306122449 11.0612244898 0.29428412451
2.0306122449 11.6530612245 0.287325954985
2.0306122449 12.2448979592 0.280760887327
2.0306122449 12.8367346939 0.274582900441
2.0306122449 13.4285714286 0.268639648099
2.0306122449 14.0204081633 0.262983702625
2.0306122449 14.612244898 0.265757069731
2.0306122449 15.2040816327 0.260289814284
2.0306122449 15.7959183673 0.255041453821
2.0306122449 16.387755102 0.250003610841
2.0306122449 16.9795918367 0.245166679572
2.0306122449 17.5714285714 0.240518243013
2.0306122449 18.1632653061 0.236035839647
2.0306122449 18.7551020408 0.231721640769
2.0306122449 19.3469387755 0.227557792141
2.0306122449 19.9387755102 0.22353594958
2.0306122449 20.5306122449 0.2196497252
2.0306122449 21.1224489796 0.21589287568
2.0306122449 21.7142857143 0.212259453415
2.0306122449 22.306122449 0.208743762672
2.0306122449 22.8979591837 0.205338931227
2.0306122449 23.4897959184 0.202042678316
2.0306122449 24.0816326531 0.198848650843
2.0306122449 24.6734693878 0.195752202825
2.0306122449 25.2653061224 0.19274893661
2.0306122449 25.8571428571 0.189834696766
2.0306122449 26.4489795918 0.187005552209
2.0306122449 27.0408163265 0.184257783281
2.0306122449 27.6326530612 0.181587872377
2.0306122449 28.2244897959 0.178992488171
2.0306122449 28.8163265306 0.176468478983
2.0306122449 29.4081632653 0.174012863413
2.0306122449 30.0 0.171622892502

2.28571428571 1.0 0.486755957854
2.28571428571 1.59183673469 0.477366246914
2.28571428571 2.18367346939 0.467153762752
2.28571428571 2.77551020408 0.456363359877
2.28571428571 3.36734693878 0.444438394113
2.28571428571 3.95918367347 0.432853627723
2.28571428571 4.55102040816 0.421217863612
2.28571428571 5.14285714286 0.409688395161
2.28571428571 5.73469387755 0.398393397405
2.28571428571 6.32653061224 0.387429245803
2.28571428571 6.91836734694 0.376861357544
2.28571428571 7.51020408163 0.366728337206
2.28571428571 8.10204081633 0.357047724994
2.28571428571 8.69387755102 0.347821700282
2.28571428571 9.28571428571 0.339041925992
2.28571428571 9.87755102041 0.330693281186
2.28571428571 10.4693877551 0.322756849922
2.28571428571 11.0612244898 0.315210757488
2.28571428571 11.6530612245 0.308034115836
2.28571428571 12.2448979592 0.301221775796
2.28571428571 12.8367346939 0.29476472236
2.28571428571 13.4285714286 0.288550586169
2.28571428571 14.0204081633 0.282616780693
2.28571428571 14.612244898 0.284609886441
2.28571428571 15.2040816327 0.278894986135
2.28571428571 15.7959183673 0.273395476344
2.28571428571 16.387755102 0.268104163146
2.28571428571 16.9795918367 0.263013625901
2.28571428571 17.5714285714 0.258114697357
2.28571428571 18.1632653061 0.253388367766
2.28571428571 18.7551020408 0.248836116978
2.28571428571 19.3469387755 0.244440453789
2.28571428571 19.9387755102 0.240192387898
2.28571428571 20.5306122449 0.23608502845
2.28571428571 21.1224489796 0.232111837569
2.28571428571 21.7142857143 0.228266699673
2.28571428571 22.306122449 0.224543817912
2.28571428571 22.8979591837 0.220936224424
2.28571428571 23.4897959184 0.217441628458
2.28571428571 24.0816326531 0.214053593354
2.28571428571 24.6734693878 0.210767410244
2.28571428571 25.2653061224 0.207578613875
2.28571428571 25.8571428571 0.204482976012
2.28571428571 26.4489795918 0.201476488267
2.28571428571 27.0408163265 0.198555349925
2.28571428571 27.6326530612 0.195715959244
2.28571428571 28.2244897959 0.192954898668
2.28571428571 28.8163265306 0.190268928728
2.28571428571 29.4081632653 0.187654979284
2.28571428571 30.0 0.185110203356

2.54081632653 1.0 0.491079919545
2.54081632653 1.59183673469 0.484144995162
2.54081632653 2.18367346939 0.47617887886
2.54081632653 2.77551020408 0.467387834986
2.54081632653 3.36734693878 0.457267604577
2.54081632653 3.95918367347 0.447204187334
2.54081632653 4.55102040816 0.436852305953
2.54081632653 5.14285714286 0.426384674556
2.54081632653 5.73469387755 0.415947907889
2.54081632653 6.32653061224 0.405658783396
2.54081632653 6.91836734694 0.395604125137
2.54081632653 7.51020408163 0.385844005589
2.54081632653 8.10204081633 0.376416587789
2.54081632653 8.69387755102 0.367343145109
2.54081632653 9.28571428571 0.35863248916
2.54081632653 9.87755102041 0.350284531233
2.54081632653 10.4693877551 0.342293263754
2.54081632653 11.0612244898 0.334647781588
2.54081632653 11.6530612245 0.327336123416
2.54081632653 12.2448979592 0.320356595611
2.54081632653 12.8367346939 0.313699434889
2.54081632653 13.4285714286 0.30728383821
2.54081632653 14.0204081633 0.30113681656
2.54081632653 14.612244898 0.302392545455
2.54081632653 15.2040816327 0.29648445467
2.54081632653 15.7959183673 0.290785404596
2.54081632653 16.387755102 0.285289583471
2.54081632653 16.9795918367 0.279991647096
2.54081632653 17.5714285714 0.274885264792
2.54081632653 18.1632653061 0.269954445206
2.54081632653 18.7551020408 0.265200422921
2.54081632653 19.3469387755 0.260606323688
2.54081632653 19.9387755102 0.2561629376
2.54081632653 20.5306122449 0.251863197171
2.54081632653 21.1224489796 0.247700520929
2.54081632653 21.7142857143 0.243668819454
2.54081632653 22.306122449 0.239762351509
2.54081632653 22.8979591837 0.235974203446
2.54081632653 23.4897959184 0.232302151208
2.54081632653 24.0816326531 0.228739793137
2.54081632653 24.6734693878 0.225282447135
2.54081632653 25.2653061224 0.221925661174
2.54081632653 25.8571428571 0.218665207562
2.54081632653 26.4489795918 0.215497067446
2.54081632653 27.0408163265 0.212417420156
2.54081632653 27.6326530612 0.209422635828
2.54081632653 28.2244897959 0.206509262108
2.54081632653 28.8163265306 0.20367401905
2.54081632653 29.4081632653 0.200913791351
2.54081632653 30.0 0.198225678524

2.79591836735 1.0 0.494801745277
2.79591836735 1.59183673469 0.490013392613
2.79591836735 2.18367346939 0.484035102075
2.79591836735 2.77551020408 0.477037488432
2.79591836735 3.36734693878 0.468555559762
2.79591836735 3.95918367347 0.459896983684
2.79591836735 4.55102040816 0.450752338549
2.79591836735 5.14285714286 0.441304513266
2.79591836735 5.73469387755 0.431713240945
2.79591836735 6.32653061224 0.422110456509
2.79591836735 6.91836734694 0.412599377405
2.79591836735 7.51020408163 0.403256917482
2.79591836735 8.10204081633 0.394137769044
2.79591836735 8.69387755102 0.385278826262
2.79591836735 9.28571428571 0.376703217789
2.79591836735 9.87755102041 0.368423663569
2.79591836735 10.4693877551 0.360445382485
2.79591836735 11.0612244898 0.352767215373
2.79591836735 11.6530612245 0.34538532609
2.79591836735 12.2448979592 0.338301891134
2.79591836735 12.8367346939 0.331507840131
2.79591836735 13.4285714286 0.324947373495
2.79591836735 14.0204081633 0.318640528793
2.79591836735 14.612244898 0.319212733176
2.79591836735 15.2040816327 0.313156027304
2.79591836735 15.7959183673 0.307300001433
2.79591836735 16.387755102 0.301640319625
2.79591836735 16.9795918367 0.296173589613
2.79591836735 17.5714285714 0.290895976262
2.79591836735 18.1632653061 0.285794156029
2.79591836735 18.7551020408 0.280869429791
2.79591836735 19.3469387755 0.276105710486
2.79591836735 19.9387755102 0.27149387239
2.79591836735 20.5306122449 0.26702690621
2.79591836735 21.1224489796 0.262698368159
2.79591836735 21.7142857143 0.258502336365
2.79591836735 22.306122449 0.25443324057
2.79591836735 22.8979591837 0.250484331831
2.79591836735 23.4897959184 0.246653513337
2.79591836735 24.0816326531 0.242934507553
2.79591836735 24.6734693878 0.239322728493
2.79591836735 25.2653061224 0.235813800575
2.79591836735 25.8571428571 0.232403554629
2.79591836735 26.4489795918 0.22908801469
2.79591836735 27.0408163265 0.225863389364
2.79591836735 27.6326530612 0.222726066183
2.79591836735 28.2244897959 0.21967260013
2.79591836735 28.8163265306 0.216699709842
2.79591836735 29.4081632653 0.213804271098
2.79591836735 30.0 0.210983365979

3.05102040816 1.0 0.498093472825
3.05102040816 1.59183673469 0.495219854659
3.05102040816 2.18367346939 0.491025899165
3.05102040816 2.77551020408 0.485651403684
3.05102040816 3.36734693878 0.478662467925
3.05102040816 3.95918367347 0.471299795468
3.05102040816 4.55102040816 0.463283200016
3.05102040816 5.14285714286 0.454802932954
3.05102040816 5.73469387755 0.446028603436
3.05102040816 6.32653061224 0.437103832477
3.05102040816 6.91836734694 0.42814471356
3.05102040816 7.51020408163 0.419241605653
3.05102040816 8.10204081633 0.410462605387
3.05102040816 8.69387755102 0.401857475236
3.05102040816 9.28571428571 0.393461328707
3.05102040816 9.87755102041 0.385297784876
3.05102040816 10.4693877551 0.377381774898
3.05102040816 11.0612244898 0.369720718282
3.05102040816 11.6530612245 0.362318071419
3.05102040816 12.2448979592 0.355179996659
3.05102040816 12.8367346939 0.348299036442
3.05102040816 13.4285714286 0.341639220748
3.05102040816 14.0204081633 0.335216094284
3.05102040816 14.612244898 0.335162295523
3.05102040816 15.2040816327 0.328993305104
3.05102040816 15.7959183673 0.323015301177
3.05102040816 16.387755102 0.31722544441
3.05102040816 16.9795918367 0.311622155657
3.05102040816 17.5714285714 0.306203796945
3.05102040816 18.1632653061 0.300959410581
3.05102040816 18.7551020408 0.295890574918
3.05102040816 19.3469387755 0.290982097579
3.05102040816 19.9387755102 0.286225151347
3.05102040816 20.5306122449 0.281612952417
3.05102040816 21.1224489796 0.277139323469
3.05102040816 21.7142857143 0.272798610855
3.05102040816 22.306122449 0.26858549798
3.05102040816 22.8979591837 0.264493480433
3.05102040816 23.4897959184 0.260520633581
3.05102040816 24.0816326531 0.256660869797
3.05102040816 24.6734693878 0.25290975137
3.05102040816 25.2653061224 0.249263027317
3.05102040816 25.8571428571 0.245716631683
3.05102040816 26.4489795918 0.242266672975
3.05102040816 27.0408163265 0.238909427845
3.05102040816 27.6326530612 0.235641337428
3.05102040816 28.2244897959 0.232458997865
3.05102040816 28.8163265306 0.229359158005
3.05102040816 29.4081632653 0.226338714302
3.05102040816 30.0 0.223394760396

3.30612244898 1.0 0.501074593406
3.30612244898 1.59183673469 0.499939635443
3.30612244898 2.18367346939 0.497368742796
3.30612244898 2.77551020408 0.493476339914
3.30612244898 3.36734693878 0.487854621562
3.30612244898 3.95918367347 0.481688525951
3.30612244898 4.55102040816 0.474722825237
3.30612244898 5.14285714286 0.467153887824
3.30612244898 5.73469387755 0.459159353901
3.30612244898 6.32653061224 0.45089229563
3.30612244898 6.91836734694 0.442479244761
3.30612244898 7.51020408163 0.434021529052
3.30612244898 8.10204081633 0.425598278972
3.30612244898 8.69387755102 0.417269963385
3.30612244898 9.28571428571 0.409081786507
3.30612244898 9.87755102041 0.401066661633
3.30612244898 10.4693877551 0.393247912382
3.30612244898 11.0612244898 0.385640475812
3.30612244898 11.6530612245 0.378254301413
3.30612244898 12.2448979592 0.371099475038
3.30612244898 12.8367346939 0.364170721709
3.30612244898 13.4285714286 0.357447807925
3.30612244898 14.0204081633 0.350943576521
3.30612244898 14.612244898 0.350320901942
3.30612244898 15.2040816327 0.344069121811
3.30612244898 15.7959183673 0.337997828185
3.30612244898 16.387755102 0.332105650644
3.30612244898 16.9795918367 0.326392677089
3.30612244898 17.5714285714 0.320859200854
3.30612244898 18.1632653061 0.315496363371
3.30612244898 18.7551020408 0.310306157908
3.30612244898 19.3469387755 0.305274347256
3.30612244898 19.9387755102 0.300392550355
3.30612244898 20.5306122449 0.295654325309
3.30612244898 21.1224489796 0.291053849982
3.30612244898 21.7142857143 0.286585808084
3.30612244898 22.306122449 0.282245193643
3.30612244898 22.8979591837 0.278025802551
3.30612244898 23.4897959184 0.273925913671
3.30612244898 24.0816326531 0.26993967645
3.30612244898 24.6734693878 0.266062839368
3.30612244898 25.2653061224 0.26229131157
3.30612244898 25.8571428571 0.258621163767
3.30612244898 26.4489795918 0.255048620481
3.30612244898 27.0408163265 0.251570056187
3.30612244898 27.6326530612 0.248181993748
3.30612244898 28.2244897959 0.244881097015
3.30612244898 28.8163265306 0.24166417014
3.30612244898 29.4081632653 0.238528153943
3.30612244898 30.0 0.235470176649

3.5612244898 1.0 0.50382917936
3.5612244898 1.59183673469 0.504297659384
3.5612244898 2.18367346939 0.503220747954
3.5612244898 2.77551020408 0.500692988526
3.5612244898 3.36734693878 0.496329752146
3.5612244898 3.95918367347 0.491270759999
3.5612244898 4.55102040816 0.485283041759
3.5612244898 5.14285714286 0.478568825241
3.5612244898 5.73469387755 0.471312859763
3.5612244898 6.32653061224 0.463676283632
3.5612244898 6.91836734694 0.455794397688
3.5612244898 7.51020408163 0.44777769942
3.5612244898 8.10204081633 0.439714557961
3.5612244898 8.69387755102 0.431674455358
3.5612244898 9.28571428571 0.423711157365
3.5612244898 9.87755102041 0.415865537156
3.5612244898 10.4693877551 0.408168180329
3.5612244898 11.0612244898 0.40064060217
3.5612244898 11.6530612245 0.393298509087
3.5612244898 12.2448979592 0.386155745784
3.5612244898 12.8367346939 0.379209550339
3.5612244898 13.4285714286 0.37245218487
3.5612244898 14.0204081633 0.365895075833
3.5612244898 14.612244898 0.364758083753
3.5612244898 15.2040816327 0.358447391279
3.5612244898 15.7959183673 0.352306274434
3.5612244898 16.387755102 0.346334773325
3.5612244898 16.9795918367 0.340534496341
3.5612244898 17.5714285714 0.334907430969
3.5612244898 18.1632653061 0.32944658059
3.5612244898 18.7551020408 0.324154437408
3.5612244898 19.3469387755 0.319017745171
3.5612244898 19.9387755102 0.314028666715
3.5612244898 20.5306122449 0.309181180011
3.5612244898 21.1224489796 0.304469876333
3.5612244898 21.7142857143 0.299889821617
3.5612244898 22.306122449 0.29543635748
3.5612244898 22.8979591837 0.291103617133
3.5612244898 23.4897959184 0.286890103071
3.5612244898 24.0816326531 0.282790234204
3.5612244898 24.6734693878 0.278799971561
3.5612244898 25.2653061224 0.274915409603
3.5612244898 25.8571428571 0.27113277986
3.5612244898 26.4489795918 0.267448446038
3.5612244898 27.0408163265 0.263858902642
3.5612244898 27.6326530612 0.260360775542
3.5612244898 28.2244897959 0.256950816657
3.5612244898 28.8163265306 0.253625904902
3.5612244898 29.4081632653 0.250383044047
3.5612244898 30.0 0.247219414903

3.81632653061 1.0 0.506417003885
3.81632653061 1.59183673469 0.508383725814
3.81632653061 2.18367346939 0.50869618991
3.81632653061 2.77551020408 0.507434376821
3.81632653061 3.36734693878 0.504235300156
3.81632653061 3.95918367347 0.500203185441
3.81632653061 4.55102040816 0.495125669544
3.81632653061 5.14285714286 0.489211184999
3.81632653061 5.73469387755 0.48265126418
3.81632653061 6.32653061224 0.475614301245
3.81632653061 6.91836734694 0.468243237299
3.81632653061 7.51020408163 0.460656433411
3.81632653061 8.10204081633 0.452950135011
3.81632653061 8.69387755102 0.445201509142
3.81632653061 9.28571428571 0.437471649486
3.81632653061 9.87755102041 0.429808284325
3.81632653061 10.4693877551 0.422248301362
3.81632653061 11.0612244898 0.414818974713
3.81632653061 11.6530612245 0.407541105602
3.81632653061 12.2448979592 0.400432077931
3.81632653061 12.8367346939 0.393491808828
3.81632653061 13.4285714286 0.38672248951
3.81632653061 14.0204081633 0.380135043621
3.81632653061 14.612244898 0.378534653837
3.81632653061 15.2040816327 0.372184347267
3.81632653061 15.7959183673 0.365992584185
3.81632653061 16.387755102 0.359960738719
3.81632653061 16.9795918367 0.354091797712
3.81632653061 17.5714285714 0.34838923222
3.81632653061 18.1632653061 0.342847696823
3.81632653061 18.7551020408 0.337470228526
3.81632653061 19.3469387755 0.332244552758
3.81632653061 19.9387755102 0.327163436784
3.81632653061 20.5306122449 0.322221327473
3.81632653061 21.1224489796 0.317413264725
3.81632653061 21.7142857143 0.312734723145
3.81632653061 22.306122449 0.308181413596
3.81632653061 22.8979591837 0.303747829178
3.81632653061 23.4897959184 0.299432707305
3.81632653061 24.0816326531 0.295230757181
3.81632653061 24.6734693878 0.291138169532
3.81632653061 25.2653061224 0.287151241017
3.81632653061 25.8571428571 0.283266380611
3.81632653061 26.4489795918 0.279480107528
3.81632653061 27.0408163265 0.275789052281
3.81632653061 27.6326530612 0.272189959345
3.81632653061 28.2244897959 0.268679683877
3.81632653061 28.8163265306 0.265255194274
3.81632653061 29.4081632653 0.261913571513
3.81632653061 30.0 0.25865206282

4.07142857143 1.0 0.508880927362
4.07142857143 1.59183673469 0.512262832255
4.07142857143 2.18367346939 0.513878662991
4.07142857143 2.77551020408 0.513798921155
4.07142857143 3.36734693878 0.51168167224
4.07142857143 3.95918367347 0.508604509541
4.07142857143 4.55102040816 0.504374720701
4.07142857143 5.14285714286 0.499207636568
4.07142857143 5.73469387755 0.493301618053
4.07142857143 6.32653061224 0.486831885353
4.07142857143 6.91836734694 0.479948265854
4.07142857143 7.51020408163 0.472776033341
4.07142857143 8.10204081633 0.465418269797
4.07142857143 8.69387755102 0.457958780153
4.07142857143 9.28571428571 0.450464987778
4.07142857143 9.87755102041 0.442990561158
4.07142857143 10.4693877551 0.435577877727
4.07142857143 11.0612244898 0.428259261028
4.07142857143 11.6530612245 0.421060019544
4.07142857143 12.2448979592 0.414000831107
4.07142857143 12.8367346939 0.407084345043
4.07142857143 13.4285714286 0.400320648994
4.07142857143 14.0204081633 0.39372080337
4.07142857143 14.612244898 0.391703871266
4.07142857143 15.2040816327 0.385329539802
4.07142857143 15.7959183673 0.379102805242
4.07142857143 16.387755102 0.373026289772
4.07142857143 16.9795918367 0.367104224377
4.07142857143 17.5714285714 0.361341377704
4.07142857143 18.1632653061 0.355733868859
4.07142857143 18.7551020408 0.350285298617
4.07142857143 19.3469387755 0.344984357184
4.07142857143 19.9387755102 0.339824449278
4.07142857143 20.5306122449 0.334800518146
4.07142857143 21.1224489796 0.329908070367
4.07142857143 21.7142857143 0.325143001881
4.07142857143 22.306122449 0.320501402919
4.07142857143 22.8979591837 0.31597813806
4.07142857143 23.4897959184 0.311572184156
4.07142857143 24.0816326531 0.307278552582
4.07142857143 24.6734693878 0.30309367373
4.07142857143 25.2653061224 0.299014056789
4.07142857143 25.8571428571 0.295036298815
4.07142857143 26.4489795918 0.291157085362
4.07142857143 27.0408163265 0.287373193888
4.07142857143 27.6326530612 0.28368149844
4.07142857143 28.2244897959 0.28007896832
4.07142857143 28.8163265306 0.276562672213
4.07142857143 29.4081632653 0.273129778948
4.07142857143 30.0 0.269777612556

4.32653061224 1.0 0.511251895868
4.32653061224 1.59183673469 0.515982292925
4.32653061224 2.18367346939 0.518829623588
4.32653061224 2.77551020408 0.519859768609
4.32653061224 3.36734693878 0.518751910128
4.32653061224 3.95918367347 0.516565050107
4.32653061224 4.55102040816 0.513125622885
4.32653061224 5.14285714286 0.508656732104
4.32653061224 5.73469387755 0.503363831758
4.32653061224 6.32653061224 0.497428782803
4.32653061224 6.91836734694 0.491007800864
4.32653061224 7.51020408163 0.484232375363
4.32653061224 8.10204081633 0.477211624056
4.32653061224 8.69387755102 0.470035157602
4.32653061224 9.28571428571 0.462775916527
4.32653061224 9.87755102041 0.45549274936
4.32653061224 10.4693877551 0.44823283546
4.32653061224 11.0612244898 0.441032935481
4.32653061224 11.6530612245 0.433922347538
4.32653061224 12.2448979592 0.426924790515
4.32653061224 12.8367346939 0.42004562238
4.32653061224 13.4285714286 0.413301216766
4.32653061224 14.0204081633 0.406703208716
4.32653061224 14.612244898 0.404312467514
4.32653061224 15.2040816327 0.397926709421
4.32653061224 15.7959183673 0.391677830905
4.32653061224 16.387755102 0.385569612596
4.32653061224 16.9795918367 0.379607404782
4.32653061224 17.5714285714 0.373797110248
4.32653061224 18.1632653061 0.368136147772
4.32653061224 18.7551020408 0.362628682261
4.32653061224 19.3469387755 0.357264339772
4.32653061224 19.9387755102 0.352037175391
4.32653061224 20.5306122449 0.346942640355
4.32653061224 21.1224489796 0.341976713371
4.32653061224 21.7142857143 0.337135714223
4.32653061224 22.306122449 0.332416114105
4.32653061224 22.8979591837 0.32781315245
4.32653061224 23.4897959184 0.323326045013
4.32653061224 24.0816326531 0.318950110406
4.32653061224 24.6734693878 0.314682023137
4.32653061224 25.2653061224 0.310518510178
4.32653061224 25.8571428571 0.306456362615
4.32653061224 26.4489795918 0.302492438837
4.32653061224 27.0408163265 0.298623670174
4.32653061224 27.6326530612 0.29484706749
4.32653061224 28.2244897959 0.291159721696
4.32653061224 28.8163265306 0.287558809374
4.32653061224 29.4081632653 0.284041594881
4.32653061224 30.0 0.280605486655

4.58163265306 1.0 0.513552377223
4.58163265306 1.59183673469 0.519576711342
4.58163265306 2.18367346939 0.523594453883
4.58163265306 2.77551020408 0.525671531772
4.58163265306 3.36734693878 0.525508772504
4.58163265306 3.95918367347 0.524153867022
4.58163265306 4.55102040816 0.521452181109
4.58163265306 5.14285714286 0.517635537542
4.58163265306 5.73469387755 0.512916864282
4.58163265306 6.32653061224 0.507484627988
4.58163265306 6.91836734694 0.501501105722
4.58163265306 7.51020408163 0.495103485072
4.58163265306 8.10204081633 0.488406294945
4.58163265306 8.69387755102 0.481504283393
4.58163265306 9.28571428571 0.474475241404
4.58163265306 9.87755102041 0.467382562497
4.58163265306 10.4693877551 0.46027764401
4.58163265306 11.0612244898 0.45320115522
4.58163265306 11.6530612245 0.446185929377
4.58163265306 12.2448979592 0.439258476776
4.58163265306 12.8367346939 0.43242678927
4.58163265306 13.4285714286 0.425712249684
4.58163265306 14.0204081633 0.419127357383
4.58163265306 14.612244898 0.416401563484
4.58163265306 15.2040816327 0.410014571629
4.58163265306 15.7959183673 0.403754067701
4.58163265306 16.387755102 0.397624901324
4.58163265306 16.9795918367 0.391633427442
4.58163265306 17.5714285714 0.385786539815
4.58163265306 18.1632653061 0.380082811676
4.58163265306 18.7551020408 0.374526959788
4.58163265306 19.3469387755 0.369109509322
4.58163265306 19.9387755102 0.363825164153
4.58163265306 20.5306122449 0.358669883603
4.58163265306 21.1224489796 0.353640114839
4.58163265306 21.7142857143 0.348732596676
4.58163265306 22.306122449 0.343944176671
4.58163265306 22.8979591837 0.339270466446
4.58163265306 23.4897959184 0.33471091646
4.58163265306 24.0816326531 0.330261152511
4.58163265306 24.6734693878 0.325918093512
4.58163265306 25.2653061224 0.321678685597
4.58163265306 25.8571428571 0.317539916217
4.58163265306 26.4489795918 0.313498819723
4.58163265306 27.0408163265 0.309552485086
4.58163265306 27.6326530612 0.305698064289
4.58163265306 28.2244897959 0.301932774565
4.58163265306 28.8163265306 0.298253905428
4.58163265306 29.4081632653 0.294658822046
4.58163265306 30.0 0.291145022592

4.83673469388 1.0 0.515798754891
4.83673469388 1.59183673469 0.523071492572
4.83673469388 2.18367346939 0.528206803184
4.83673469388 2.77551020408 0.53127517468
4.83673469388 3.36734693878 0.531999941533
4.83673469388 3.95918367347 0.531424072508
4.83673469388 4.55102040816 0.529411827637
4.83673469388 5.14285714286 0.526204697092
4.83673469388 5.73469387755 0.522023511735
4.83673469388 6.32653061224 0.517063394363
4.83673469388 6.91836734694 0.511492468096
4.83673469388 7.51020408163 0.50545322703
4.83673469388 8.10204081633 0.499065116033
4.83673469388 8.69387755102 0.492427476924
4.83673469388 9.28571428571 0.485622398811
4.83673469388 9.87755102041 0.478717286009
4.83673469388 10.4693877551 0.471767255847
4.83673469388 11.0612244898 0.464816429267
4.83673469388 11.6530612245 0.457900775905
4.83673469388 12.2448979592 0.451049357373
4.83673469388 12.8367346939 0.44427269151
4.83673469388 13.4285714286 0.437596156966
4.83673469388 14.0204081633 0.431033298707
4.83673469388 14.612244898 0.428007481406
4.83673469388 15.2040816327 0.42162751633
4.83673469388 15.7959183673 0.415364034746
4.83673469388 16.387755102 0.409222868379
4.83673469388 16.9795918367 0.403211272414
4.83673469388 17.5714285714 0.397337006474
4.83673469388 18.1632653061 0.391599670504
4.83673469388 18.7551020408 0.386004512552
4.83673469388 19.3469387755 0.380542915416
4.83673469388 19.9387755102 0.375210219941
4.83673469388 20.5306122449 0.370002885407
4.83673469388 21.1224489796 0.364917817343
4.83673469388 21.7142857143 0.359952163597
4.83673469388 22.306122449 0.35510313912
4.83673469388 22.8979591837 0.350366720691
4.83673469388 23.4897959184 0.345742586701
4.83673469388 24.0816326531 0.341226666317
4.83673469388 24.6734693878 0.336816120049
4.83673469388 25.2653061224 0.332508111678
4.83673469388 25.8571428571 0.328299824609
4.83673469388 26.4489795918 0.324188469692
4.83673469388 27.0408163265 0.32017129487
4.83673469388 27.6326530612 0.316245595242
4.83673469388 28.2244897959 0.312408716903
4.83673469388 28.8163265306 0.308658065288
4.83673469388 29.4081632653 0.304991109736
4.83673469388 30.0 0.301405441669

5.09183673469 1.0 0.51800301514
5.09183673469 1.59183673469 0.526485347614
5.09183673469 2.18367346939 0.532691719266
5.09183673469 2.77551020408 0.536701576696
5.09183673469 3.36734693878 0.538261863648
5.09183673469 3.95918367347 0.538416791201
5.09183673469 4.55102040816 0.537049579539
5.09183673469 5.14285714286 0.53441229263
5.09183673469 5.73469387755 0.530734096703
5.09183673469 6.32653061224 0.526216862812
5.09183673469 6.91836734694 0.521034414339
5.09183673469 7.51020408163 0.515334247339
5.09183673469 8.10204081633 0.509240322323
5.09183673469 8.69387755102 0.502856126267
5.09183673469 9.28571428571 0.496267583848
5.09183673469 9.87755102041 0.48954565726
5.09183673469 10.4693877551 0.482748756834
5.09183673469 11.0612244898 0.475924058828
5.09183673469 11.6530612245 0.46911031914
5.09183673469 12.2448979592 0.462338923594
5.09183673469 12.8367346939 0.45562278781
5.09183673469 13.4285714286 0.448990480797
5.09183673469 14.0204081633 0.442456695573
5.09183673469 14.612244898 0.439162452612
5.09183673469 15.2040816327 0.432796222243
5.09183673469 15.7959183673 0.426536894267
5.09183673469 16.387755102 0.42039119961
5.09183673469 16.9795918367 0.414367199133
5.09183673469 17.5714285714 0.408473409109
5.09183673469 18.1632653061 0.402710343881
5.09183673469 18.7551020408 0.397083756995
5.09183673469 19.3469387755 0.391585844895
5.09183673469 19.9387755102 0.386212566503
5.09183673469 20.5306122449 0.380960867224
5.09183673469 21.1224489796 0.375828096414
5.09183673469 21.7142857143 0.370811797431
5.09183673469 22.306122449 0.365909540634
5.09183673469 22.8979591837 0.36111765788
5.09183673469 23.4897959184 0.356436046971
5.09183673469 24.0816326531 0.351860933904
5.09183673469 24.6734693878 0.347389715748
5.09183673469 25.2653061224 0.343019770266
5.09183673469 25.8571428571 0.338748474367
5.09183673469 26.4489795918 0.334573213978
5.09183673469 27.0408163265 0.330491395479
5.09183673469 27.6326530612 0.326500457301
5.09183673469 28.2244897959 0.322597875248
5.09183673469 28.8163265306 0.318781172058
5.09183673469 29.4081632653 0.315047923058
5.09183673469 30.0 0.311395815007

5.34693877551 1.0 0.52017394792
5.34693877551 1.59183673469 0.529832093672
5.34693877551 2.18367346939 0.537067921328
5.34693877551 2.77551020408 0.54197414423
5.34693877551 3.36734693878 0.544322591442
5.34693877551 3.95918367347 0.545164117901
5.34693877551 4.55102040816 0.544401022341
5.34693877551 5.14285714286 0.542296780816
5.34693877551 5.73469387755 0.539089302764
5.34693877551 6.32653061224 0.534987312239
5.34693877551 6.91836734694 0.530170227799
5.34693877551 7.51020408163 0.524790302338
5.34693877551 8.10204081633 0.518975681168
5.34693877551 8.69387755102 0.5128336204
5.34693877551 9.28571428571 0.506453488473
5.34693877551 9.87755102041 0.499909418195
5.34693877551 10.4693877551 0.493262744555
5.34693877551 11.0612244898 0.486563354027
5.34693877551 11.6530612245 0.479852480752
5.34693877551 12.2448979592 0.473163622319
5.34693877551 12.8367346939 0.466511952672
5.34693877551 13.4285714286 0.45992858981
5.34693877551 14.0204081633 0.453429420429
5.34693877551 14.612244898 0.449895225364
5.34693877551 15.2040816327 0.443548188447
5.34693877551 15.7959183673 0.437298913998
5.34693877551 16.387755102 0.43115495403
5.34693877551 16.9795918367 0.425125089746
5.34693877551 17.5714285714 0.41921849875
5.34693877551 18.1632653061 0.413436510998
5.34693877551 18.7551020408 0.407785356741
5.34693877551 19.3469387755 0.402258001179
5.34693877551 19.9387755102 0.396850997724
5.34693877551 20.5306122449 0.391561760231
5.34693877551 21.1224489796 0.386388064441
5.34693877551 21.7142857143 0.381327833383
5.34693877551 22.306122449 0.37637897888
5.34693877551 22.8979591837 0.37153817571
5.34693877551 23.4897959184 0.366805531462
5.34693877551 24.0816326531 0.362177560507
5.34693877551 24.6734693878 0.357651889855
5.34693877551 25.2653061224 0.353226106052
5.34693877551 25.8571428571 0.348897775558
5.34693877551 26.4489795918 0.344664456505
5.34693877551 27.0408163265 0.340523711767
5.34693877551 27.6326530612 0.336473121965
5.34693877551 28.2244897959 0.33251029215
5.34693877551 28.8163265306 0.328632862486
5.34693877551 29.4081632653 0.324838514913
5.34693877551 30.0 0.321125032463

5.60204081633 1.0 0.522318008786
5.60204081633 1.59183673469 0.533121957151
5.60204081633 2.18367346939 0.541349458746
5.60204081633 2.77551020408 0.547110732336
5.60204081633 3.36734693878 0.550203892133
5.60204081633 3.95918367347 0.551691330053
5.60204081633 4.55102040816 0.551494560375
5.60204081633 5.14285714286 0.549889226866
5.60204081633 5.73469387755 0.547122348459
5.60204081633 6.32653061224 0.543409600855
5.60204081633 6.91836734694 0.538935913776
5.60204081633 7.51020408163 0.533858091703
5.60204081633 8.10204081633 0.528308184784
5.60204081633 8.69387755102 0.522396897961
5.60204081633 9.28571428571 0.516216707635
5.60204081633 9.87755102041 0.509844583227
5.60204081633 10.4693877551 0.50334446461
5.60204081633 11.0612244898 0.496768646693
5.60204081633 11.6530612245 0.490160570197
5.60204081633 12.2448979592 0.483555647221
5.60204081633 12.8367346939 0.476971165724
5.60204081633 13.4285714286 0.470440280864
5.60204081633 14.0204081633 0.46398007821
5.60204081633 14.612244898 0.460231580417
5.60204081633 15.2040816327 0.45390818835
5.60204081633 15.7959183673 0.44767386488
5.60204081633 16.387755102 0.441536910131
5.60204081633 16.9795918367 0.435506748822
5.60204081633 17.5714285714 0.429593136631
5.60204081633 18.1632653061 0.42379813216
5.60204081633 18.7551020408 0.418128412126
5.60204081633 19.3469387755 0.412577665791
5.60204081633 19.9387755102 0.407143014547
5.60204081633 20.5306122449 0.401822320577
5.60204081633 21.1224489796 0.396613766772
5.60204081633 21.7142857143 0.391515638605
5.60204081633 22.306122449 0.38652617422
5.60204081633 22.8979591837 0.381642377835
5.60204081633 23.4897959184 0.376864556573
5.60204081633 24.0816326531 0.372189503427
5.60204081633 24.6734693878 0.367615067656
5.60204081633 25.2653061224 0.363139038313
5.60204081633 25.8571428571 0.35875916639
5.60204081633 26.4489795918 0.354473178295
5.60204081633 27.0408163265 0.350278790408
5.60204081633 27.6326530612 0.346173723376
5.60204081633 28.2244897959 0.342155710042
5.60204081633 28.8163265306 0.33822250715
5.60204081633 29.4081632653 0.334371902932
5.60204081633 30.0 0.330601776745

5.85714285714 1.0 0.524439941915
5.85714285714 1.59183673469 0.536362522181
5.85714285714 2.18367346939 0.545546927058
5.85714285714 2.77551020408 0.55212506331
5.85714285714 3.36734693878 0.555922815558
5.85714285714 3.95918367347 0.558018545205
5.85714285714 4.55102040816 0.558353115198
5.85714285714 5.14285714286 0.557215003232
5.85714285714 5.73469387755 0.554860653176
5.85714285714 6.32653061224 0.551512773416
5.85714285714 6.91836734694 0.547361728869
5.85714285714 7.51020408163 0.542568696504
5.85714285714 8.10204081633 0.53726938869
5.85714285714 8.69387755102 0.531577681942
5.85714285714 9.28571428571 0.525588869467
5.85714285714 9.87755102041 0.519382466751
5.85714285714 10.4693877551 0.513024739155
5.85714285714 11.0612244898 0.506570124952
5.85714285714 11.6530612245 0.500064031132
5.85714285714 12.2448979592 0.493543602095
5.85714285714 12.8367346939 0.487028095107
5.85714285714 13.4285714286 0.480552292991
5.85714285714 14.0204081633 0.47413445711
5.85714285714 14.612244898 0.470194764319
5.85714285714 15.2040816327 0.46389865367
5.85714285714 15.7959183673 0.457683359646
5.85714285714 16.387755102 0.451557862735
5.85714285714 16.9795918367 0.445532162075
5.85714285714 17.5714285714 0.439616518619
5.85714285714 18.1632653061 0.433813642934
5.85714285714 18.7551020408 0.428130627579
5.85714285714 19.3469387755 0.422561842165
5.85714285714 19.9387755102 0.417104947918
5.85714285714 20.5306122449 0.411758233812
5.85714285714 21.1224489796 0.40652026969
5.85714285714 21.7142857143 0.401389685523
5.85714285714 22.306122449 0.396365030012
5.85714285714 22.8979591837 0.391443622573
5.85714285714 23.4897959184 0.386625959312
5.85714285714 24.0816326531 0.381909101281
5.85714285714 24.6734693878 0.377291111601
5.85714285714 25.2653061224 0.372769974843
5.85714285714 25.8571428571 0.368343620774
5.85714285714 26.4489795918 0.364009939395
5.85714285714 27.0408163265 0.359766796855
5.85714285714 27.6326530612 0.355612050906
5.85714285714 28.2244897959 0.351543559976
5.85714285714 28.8163265306 0.347559195804
5.85714285714 29.4081632653 0.343656851873
5.85714285714 30.0 0.339834503221

6.11224489796 1.0 0.526543233094
6.11224489796 1.59183673469 0.539559424368
6.11224489796 2.18367346939 0.549668362664
6.11224489796 2.77551020408 0.557027776889
6.11224489796 3.36734693878 0.561492862657
6.11224489796 3.95918367347 0.564161964425
6.11224489796 4.55102040816 0.564995408548
6.11224489796 5.14285714286 0.56429508181
6.11224489796 5.73469387755 0.562327113479
6.11224489796 6.32653061224 0.559321301519
6.11224489796 6.91836734694 0.555473369758
6.11224489796 7.51020408163 0.550948705226
6.11224489796 8.10204081633 0.54588646746
6.11224489796 8.69387755102 0.540403460822
6.11224489796 9.28571428571 0.534597540053
6.11224489796 9.87755102041 0.528550511851
6.11224489796 10.4693877551 0.522330721422
6.11224489796 11.0612244898 0.515994516508
6.11224489796 11.6530612245 0.509589057138
6.11224489796 12.2448979592 0.503153052304
6.11224489796 12.8367346939 0.496707586515
6.11224489796 13.4285714286 0.49028874169
6.11224489796 14.0204081633 0.48391591266
6.11224489796 14.612244898 0.479805851274
6.11224489796 15.2040816327 0.47353999703
6.11224489796 15.7959183673 0.467347139051
6.11224489796 16.387755102 0.461236875558
6.11224489796 16.9795918367 0.455219717994
6.11224489796 17.5714285714 0.449306368822
6.11224489796 18.1632653061 0.443500122823
6.11224489796 18.7551020408 0.437808458145
6.11224489796 19.3469387755 0.432226382518
6.11224489796 19.9387755102 0.426752068158
6.11224489796 20.5306122449 0.42138420864
6.11224489796 21.1224489796 0.416121740198
6.11224489796 21.7142857143 0.410963619125
6.11224489796 22.306122449 0.405908688719
6.11224489796 22.8979591837 0.400954568992
6.11224489796 23.4897959184 0.396101934451
6.11224489796 24.0816326531 0.391348103175
6.11224489796 24.6734693878 0.386691343362
6.11224489796 25.2653061224 0.38212982767
6.11224489796 25.8571428571 0.377661658401
6.11224489796 26.4489795918 0.373284883957
6.11224489796 27.0408163265 0.36899751598
6.11224489796 27.6326530612 0.364797545869
6.11224489796 28.2244897959 0.360682954875
6.11224489796 28.8163265306 0.356651727593
6.11224489796 29.4081632653 0.352701861159
6.11224489796 30.0 0.348831425116

6.36734693878 1.0 0.528630440682
6.36734693878 1.59183673469 0.542716860199
6.36734693878 2.18367346939 0.553719903133
6.36734693878 2.77551020408 0.561827209533
6.36734693878 3.36734693878 0.566924857774
6.36734693878 3.95918367347 0.570134806399
6.36734693878 4.55102040816 0.571436932478
6.36734693878 5.14285714286 0.571147017666
6.36734693878 5.73469387755 0.569541081403
6.36734693878 6.32653061224 0.566856040849
6.36734693878 6.91836734694 0.563292897044
6.36734693878 7.51020408163 0.559021094917
6.36734693878 8.10204081633 0.554183046609
6.36734693878 8.69387755102 0.54889826702
6.36734693878 9.28571428571 0.543266946275
6.36734693878 9.87755102041 0.537372956973
6.36734693878 10.4693877551 0.531286506893
6.36734693878 11.0612244898 0.525065645963
6.36734693878 11.6530612245 0.518759097438
6.36734693878 12.2448979592 0.512406980928
6.36734693878 12.8367346939 0.506032070787
6.36734693878 13.4285714286 0.499671483546
6.36734693878 14.0204081633 0.493345692583
6.36734693878 14.612244898 0.489084044232
6.36734693878 15.2040816327 0.482850881927
6.36734693878 15.7959183673 0.476683312811
6.36734693878 16.387755102 0.470591495124
6.36734693878 16.9795918367 0.464586396766
6.36734693878 17.5714285714 0.45867910574
6.36734693878 18.1632653061 0.452873441054
6.36734693878 18.7551020408 0.44717723705
6.36734693878 19.3469387755 0.441586099146
6.36734693878 19.9387755102 0.436098681698
6.36734693878 20.5306122449 0.430714060575
6.36734693878 21.1224489796 0.42543151792
6.36734693878 21.7142857143 0.42025031829
6.36734693878 22.306122449 0.415169583719
6.36734693878 22.8979591837 0.410187220162
6.36734693878 23.4897959184 0.405304070092
6.36734693878 24.0816326531 0.400517697378
6.36734693878 24.6734693878 0.395826566335
6.36734693878 25.2653061224 0.391229030034
6.36734693878 25.8571428571 0.386723356784
6.36734693878 26.4489795918 0.38230774787
6.36734693878 27.0408163265 0.3779803558
6.36734693878 27.6326530612 0.37373930177
6.36734693878 28.2244897959 0.369582686701
6.36734693878 28.8163265306 0.365508605493
6.36734693878 29.4081632653 0.361515156921
6.36734693878 30.0 0.357600503449

6.62244897959 1.0 0.530703438384
6.62244897959 1.59183673469 0.545837962259
6.62244897959 2.18367346939 0.557706275706
6.62244897959 2.77551020408 0.566529973771
6.62244897959 3.36734693878 0.572227600873
6.62244897959 3.95918367347 0.575948010092
6.62244897959 4.55102040816 0.577690683821
6.62244897959 5.14285714286 0.577785698729
6.62244897959 5.73469387755 0.576519115038
6.62244897959 6.32653061224 0.574134970594
6.62244897959 6.91836734694 0.570839453698
6.62244897959 7.51020408163 0.566805921036
6.62244897959 8.10204081633 0.562179858235
6.62244897959 8.69387755102 0.557083294509
6.62244897959 9.28571428571 0.551618553086
6.62244897959 9.87755102041 0.545871371823
6.62244897959 10.4693877551 0.53991362781
6.62244897959 11.0612244898 0.533804888681
6.62244897959 11.6530612245 0.527595271433
6.62244897959 12.2448979592 0.521326165147
6.62244897959 12.8367346939 0.515021902606
6.62244897959 13.4285714286 0.508720421289
6.62244897959 14.0204081633 0.502443210475
6.62244897959 14.612244898 0.49804692508
6.62244897959 15.2040816327 0.491848448293
6.62244897959 15.7959183673 0.485708562066
6.62244897959 16.387755102 0.479637931586
6.62244897959 16.9795918367 0.473647930971
6.62244897959 17.5714285714 0.467749984528
6.62244897959 18.1632653061 0.461948382244
6.62244897959 18.7551020408 0.456251286436
6.62244897959 19.3469387755 0.450654861775
6.62244897959 19.9387755102 0.445158216362
6.62244897959 20.5306122449 0.439760786341
6.62244897959 21.1224489796 0.434462179654
6.62244897959 21.7142857143 0.429261951439
6.62244897959 22.306122449 0.424159486913
6.62244897959 22.8979591837 0.419152963495
6.62244897959 23.4897959184 0.41424338145
6.62244897959 24.0816326531 0.409428539197
6.62244897959 24.6734693878 0.40470708819
6.62244897959 25.2653061224 0.400077554153
6.62244897959 25.8571428571 0.395538364735
6.62244897959 26.4489795918 0.391087868402
6.62244897959 27.0408163265 0.38672435367
6.62244897959 27.6326530612 0.382446067437
6.62244897959 28.2244897959 0.378251226857
6.62244897959 28.8163265306 0.374138034294
6.62244897959 29.4081632653 0.370104687839
6.62244897959 30.0 0.366149440989

6.87755102041 1.0 0.532763593928
6.87755102041 1.59183673469 0.548925076302
6.87755102041 2.18367346939 0.561631159383
6.87755102041 2.77551020408 0.571141389548
6.87755102041 3.36734693878 0.577408355864
6.87755102041 3.95918367347 0.581610764025
6.87755102041 4.55102040816 0.583767720995
6.87755102041 5.14285714286 0.584223917979
6.87755102041 5.73469387755 0.583275555292
6.87755102041 6.32653061224 0.581173765474
6.87755102041 6.91836734694 0.57812982461
6.87755102041 7.51020408163 0.574320858317
6.87755102041 8.10204081633 0.56989525845
6.87755102041 8.69387755102 0.564977389382
6.87755102041 9.28571428571 0.559671524982
6.87755102041 9.87755102041 0.55406508849
6.87755102041 10.4693877551 0.548231453503
6.87755102041 11.0612244898 0.542231540524
6.87755102041 11.6530612245 0.536116708492
6.87755102041 12.2448979592 0.529929486729
6.87755102041 12.8367346939 0.523695641769
6.87755102041 13.4285714286 0.517453758748
6.87755102041 14.0204081633 0.511226276061
6.87755102041 14.612244898 0.506710662635
6.87755102041 15.2040816327 0.500548501033
6.87755102041 15.7959183673 0.494438309555
6.87755102041 16.387755102 0.488391211606
6.87755102041 16.9795918367 0.482418942286
6.87755102041 17.5714285714 0.476533218796
6.87755102041 18.1632653061 0.470738754713
6.87755102041 18.7551020408 0.465044013479
6.87755102041 19.3469387755 0.459445682657
6.87755102041 19.9387755102 0.453943296502
6.87755102041 20.5306122449 0.448536629958
6.87755102041 21.1224489796 0.44322559725
6.87755102041 21.7142857143 0.438010026952
6.87755102041 22.306122449 0.432889552368
6.87755102041 22.8979591837 0.427862608228
6.87755102041 23.4897959184 0.422930342759
6.87755102041 24.0816326531 0.418090777836
6.87755102041 24.6734693878 0.413342743162
6.87755102041 25.2653061224 0.408684929393
6.87755102041 25.8571428571 0.40411591682
6.87755102041 26.4489795918 0.3996341953
6.87755102041 27.0408163265 0.395238184389
6.87755102041 27.6326530612 0.39092625243
6.87755102041 28.2244897959 0.386696729198
6.87755102041 28.8163265306 0.382547921468
6.87755102041 29.4081632653 0.378478124109
6.87755102041 30.0 0.37448567953

7.13265306122 1.0 0.534811900901
7.13265306122 1.59183673469 0.551979966253
7.13265306122 2.18367346939 0.5654974537
7.13265306122 2.77551020408 0.575665805768
7.13265306122 3.36734693878 0.582473216673
7.13265306122 3.95918367347 0.587130905494
7.13265306122 4.55102040816 0.589677586823
7.13265306122 5.14285714286 0.590472810936
7.13265306122 5.73469387755 0.589822969969
7.13265306122 6.32653061224 0.587986239248
7.13265306122 6.91836734694 0.585178873395
7.13265306122 7.51020408163 0.581581625811
7.13265306122 8.10204081633 0.577345636667
7.13265306122 8.69387755102 0.572597440411
7.13265306122 9.28571428571 0.567443095718
7.13265306122 9.87755102041 0.561971548996
7.13265306122 10.4693877551 0.556257515097
7.13265306122 11.0612244898 0.550363119556
7.13265306122 11.6530612245 0.544340826917
7.13265306122 12.2448979592 0.53823418849
7.13265306122 12.8367346939 0.532070287012
7.13265306122 13.4285714286 0.525888214152
7.13265306122 14.0204081633 0.519711289027
7.13265306122 14.612244898 0.515090185942
7.13265306122 15.2040816327 0.508965667952
7.13265306122 15.7959183673 0.502886862947
7.13265306122 16.387755102 0.496865307853
7.13265306122 16.9795918367 0.490913057994
7.13265306122 17.5714285714 0.48504208508
7.13265306122 18.1632653061 0.479257483999
7.13265306122 18.7551020408 0.473567993935
7.13265306122 19.3469387755 0.467970791084
7.13265306122 19.9387755102 0.46246580928
7.13265306122 20.5306122449 0.45705314153
7.13265306122 21.1224489796 0.451732989552
7.13265306122 21.7142857143 0.446505438858
7.13265306122 22.306122449 0.441370356307
7.13265306122 22.8979591837 0.436326420206
7.13265306122 23.4897959184 0.431374917323
7.13265306122 24.0816326531 0.42651408213
7.13265306122 24.6734693878 0.421742913884
7.13265306122 25.2653061224 0.417060260552
7.13265306122 25.8571428571 0.412464848421
7.13265306122 26.4489795918 0.40795530296
7.13265306122 27.0408163265 0.403530169746
7.13265306122 27.6326530612 0.399187934235
7.13265306122 28.2244897959 0.394927035096
7.13265306122 28.8163265306 0.390745880339
7.13265306122 29.4081632653 0.386642858911
7.13265306122 30.0 0.382616399864

7.38775510204 1.0 0.53684907625
7.38775510204 1.59183673469 0.55500396612
7.38775510204 2.18367346939 0.569307478449
7.38775510204 2.77551020408 0.580106840213
7.38775510204 3.36734693878 0.587427381972
7.38775510204 3.95918367347 0.592515222148
7.38775510204 4.55102040816 0.595428630181
7.38775510204 5.14285714286 0.596542190927
7.38775510204 5.73469387755 0.596172496572
7.38775510204 6.32653061224 0.594584689543
7.38775510204 6.91836734694 0.591999884388
7.38775510204 7.51020408163 0.588602321964
7.38775510204 8.10204081633 0.584545740417
7.38775510204 8.69387755102 0.57995869099
7.38775510204 9.28571428571 0.574948865473
7.38775510204 9.87755102041 0.569606586372
7.38775510204 10.4693877551 0.564007769706
7.38775510204 11.0612244898 0.558215613007
7.38775510204 11.6530612245 0.552283563636
7.38775510204 12.2448979592 0.546256086726
7.38775510204 12.8367346939 0.540161470921
7.38775510204 13.4285714286 0.534039198977
7.38775510204 14.0204081633 0.527913402565
7.38775510204 14.612244898 0.523199329177
7.38775510204 15.2040816327 0.517113532505
7.38775510204 15.7959183673 0.511067535989
7.38775510204 16.387755102 0.505073249103
7.38775510204 16.9795918367 0.499143010615
7.38775510204 17.5714285714 0.493289012739
7.38775510204 18.1632653061 0.487516693844
7.38775510204 18.7551020408 0.481835044988
7.38775510204 19.3469387755 0.476241698807
7.38775510204 19.9387755102 0.470736963299
7.38775510204 20.5306122449 0.465321229647
7.38775510204 21.1224489796 0.459994969088
7.38775510204 21.7142857143 0.454758508297
7.38775510204 22.306122449 0.449611933764
7.38775510204 22.8979591837 0.444554154147
7.38775510204 23.4897959184 0.439586585761
7.38775510204 24.0816326531 0.434707665128
7.38775510204 24.6734693878 0.429916552602
7.38775510204 25.2653061224 0.42521224602
7.38775510204 25.8571428571 0.42059361113
7.38775510204 26.4489795918 0.416059403291
7.38775510204 27.0408163265 0.411608289097
7.38775510204 27.6326530612 0.407238866767
7.38775510204 28.2244897959 0.402949680091
7.38775510204 28.8163265306 0.398739235052
7.38775510204 29.4081632653 0.394606011882
7.38775510204 30.0 0.390548523886

7.64285714286 1.0 0.538875632497
7.64285714286 1.59183673469 0.557998092669
7.64285714286 2.18367346939 0.573063122185
7.64285714286 2.77551020408 0.584467558676
7.64285714286 3.36734693878 0.592275361578
7.64285714286 3.95918367347 0.597769680155
7.64285714286 4.55102040816 0.601028251231
7.64285714286 5.14285714286 0.602440806692
7.64285714286 5.73469387755 0.602334107762
7.64285714286 6.32653061224 0.600980166904
7.64285714286 6.91836734694 0.598604831456
7.64285714286 7.51020408163 0.595395689829
7.64285714286 8.10204081633 0.591508934179
7.64285714286 8.69387755102 0.587074989341
7.64285714286 9.28571428571 0.582203040712
7.64285714286 9.87755102041 0.576984652933
7.64285714286 10.4693877551 0.571496816297
7.64285714286 11.0612244898 0.565803680238
7.64285714286 11.6530612245 0.559959564082
7.64285714286 12.2448979592 0.554009747856
7.64285714286 12.8367346939 0.547983623009
7.64285714286 13.4285714286 0.541920968489
7.64285714286 14.0204081633 0.535846661841
7.64285714286 14.612244898 0.531050953377
7.64285714286 15.2040816327 0.525004745909
7.64285714286 15.7959183673 0.518992751366
7.64285714286 16.387755102 0.51302721423
7.64285714286 16.9795918367 0.507120723494
7.64285714286 17.5714285714 0.501285661661
7.64285714286 18.1632653061 0.495527776653
7.64285714286 18.7551020408 0.489856289035
7.64285714286 19.3469387755 0.48426925771
7.64285714286 19.9387755102 0.478767340654
7.64285714286 20.5306122449 0.473351208266
7.64285714286 21.1224489796 0.468021584191
7.64285714286 21.7142857143 0.462779021245
7.64285714286 22.306122449 0.457623812271
7.64285714286 22.8979591837 0.452555083601
7.64285714286 23.4897959184 0.447574372541
7.64285714286 24.0816326531 0.442680307487
7.64285714286 24.6734693878 0.437872201708
7.64285714286 25.2653061224 0.433149195681
7.64285714286 25.8571428571 0.42851028824
7.64285714286 26.4489795918 0.423954359011
7.64285714286 27.0408163265 0.419480190672
7.64285714286 27.6326530612 0.415086489871
7.64285714286 28.2244897959 0.410771901736
7.64285714286 28.8163265306 0.406535026931
7.64285714286 29.4081632653 0.402374434119
7.64285714286 30.0 0.398288718408

7.89795918367 1.0 0.540891931306
7.89795918367 1.59183673469 0.560963129069
7.89795918367 2.18367346939 0.576765952697
7.89795918367 2.77551020408 0.588750608763
7.89795918367 3.36734693878 0.597021131715
7.89795918367 3.95918367347 0.602899597149
7.89795918367 4.55102040816 0.60648308885
7.89795918367 5.14285714286 0.608176540966
7.89795918367 5.73469387755 0.608316817689
7.89795918367 6.32653061224 0.607182685591
7.89795918367 6.91836734694 0.605004590208
7.89795918367 7.51020408163 0.60197332797
7.89795918367 8.10204081633 0.598247406628
7.89795918367 8.69387755102 0.593958990194
7.89795918367 9.28571428571 0.589218628765
7.89795918367 9.87755102041 0.584119006606
7.89795918367 10.4693877551 0.578738072941
7.89795918367 11.0612244898 0.573140820394
7.89795918367 11.6530612245 0.567382339941
7.89795918367 12.2448979592 0.561508636029
7.89795918367 12.8367346939 0.555550106796
7.89795918367 13.4285714286 0.549546749009
7.89795918367 14.0204081633 0.543524121747
7.89795918367 14.612244898 0.53865704927
7.89795918367 15.2040816327 0.532651122341
7.89795918367 15.7959183673 0.526674128526
7.89795918367 16.387755102 0.520738612923
7.89795918367 16.9795918367 0.51485738471
7.89795918367 17.5714285714 0.509042989775
7.89795918367 18.1632653061 0.503301455082
7.89795918367 18.7551020408 0.497642209812
7.89795918367 19.3469387755 0.492063710892
7.89795918367 19.9387755102 0.48656694336
7.89795918367 20.5306122449 0.481152838826
7.89795918367 21.1224489796 0.475822357115
7.89795918367 21.7142857143 0.470576262933
7.89795918367 22.306122449 0.465415042865
7.89795918367 22.8979591837 0.460338028794
7.89795918367 23.4897959184 0.455346870922
7.89795918367 24.0816326531 0.450440379722
7.89795918367 24.6734693878 0.445618013509
7.89795918367 25.2653061224 0.440879048416
7.89795918367 25.8571428571 0.436222610165
7.89795918367 26.4489795918 0.431647697168
7.89795918367 27.0408163265 0.427153203336
7.89795918367 27.6326530612 0.422737939481
7.89795918367 28.2244897959 0.418400648308
7.89795918367 28.8163265306 0.414140021869
7.89795918367 29.4081632653 0.409954714385
7.89795918367 30.0 0.405843400264

8.15306122449 1.0 0.542898223253
8.15306122449 1.59183673469 0.563899686992
8.15306122449 2.18367346939 0.580417299173
8.15306122449 2.77551020408 0.592958319878
8.15306122449 3.36734693878 0.601668251899
8.15306122449 3.95918367347 0.607909773594
8.15306122449 4.55102040816 0.611799164329
8.15306122449 5.14285714286 0.613756564128
8.15306122449 5.73469387755 0.614128843081
8.15306122449 6.32653061224 0.613201389559
8.15306122449 6.91836734694 0.611209106417
8.15306122449 7.51020408163 0.608345859105
8.15306122449 8.10204081633 0.604772337553
8.15306122449 8.69387755102 0.600622318305
8.15306122449 9.28571428571 0.596007596602
8.15306122449 9.87755102041 0.591021863907
8.15306122449 10.4693877551 0.585743923211
8.15306122449 11.0612244898 0.580239511669
8.15306122449 11.6530612245 0.574564400942
8.15306122449 12.2448979592 0.568765237132
8.15306122449 12.8367346939 0.562873335674
8.15306122449 13.4285714286 0.556928846096
8.15306122449 14.0204081633 0.550957947555
8.15306122449 14.612244898 0.546028824684
8.15306122449 15.2040816327 0.540063720278
8.15306122449 15.7959183673 0.534122559113
8.15306122449 16.387755102 0.528218155391
8.15306122449 16.9795918367 0.522363511282
8.15306122449 17.5714285714 0.516571312049
8.15306122449 18.1632653061 0.510847836193
8.15306122449 18.7551020408 0.505202702035
8.15306122449 19.3469387755 0.49963473813
8.15306122449 19.9387755102 0.494145234934
8.15306122449 20.5306122449 0.488735368227
8.15306122449 21.1224489796 0.48340631867
8.15306122449 21.7142857143 0.478159049371
8.15306122449 22.306122449 0.472994228703
8.15306122449 22.8979591837 0.467911382564
8.15306122449 23.4897959184 0.462912266389
8.15306122449 24.0816326531 0.457995863343
8.15306122449 24.6734693878 0.453161769241
8.15306122449 25.2653061224 0.448409389139
8.15306122449 25.8571428571 0.443737969661
8.15306122449 26.4489795918 0.439146622679
8.15306122449 27.0408163265 0.434634348611
8.15306122449 27.6326530612 0.430200058237
8.15306122449 28.2244897959 0.425842588135
8.15306122449 28.8163265306 0.421560718477
8.15306122449 29.4081632653 0.417353186167
8.15306122449 30.0 0.413218742407

8.40816326531 1.0 0.544894677377
8.40816326531 1.59183673469 0.566808252729
8.40816326531 2.18367346939 0.584018313302
8.40816326531 2.77551020408 0.597092777946
8.40816326531 3.36734693878 0.606219953089
8.40816326531 3.95918367347 0.612804592812
8.40816326531 4.55102040816 0.616981991935
8.40816326531 5.14285714286 0.61918745363
8.40816326531 5.73469387755 0.619777729652
8.40816326531 6.32653061224 0.61904468388
8.40816326531 6.91836734694 0.617227530501
8.40816326531 7.51020408163 0.614523065807
8.40816326531 8.10204081633 0.611094033123
8.40816326531 8.69387755102 0.607075701876
8.40816326531 9.28571428571 0.602581001227
8.40816326531 9.87755102041 0.597704526349
8.40816326531 10.4693877551 0.592525837872
8.40816326531 11.0612244898 0.587111327737
8.40816326531 11.6530612245 0.581517365643
8.40816326531 12.2448979592 0.575791163627
8.40816326531 12.8367346939 0.569964871421
8.40816326531 13.4285714286 0.564078737029
8.40816326531 14.0204081633 0.558159501443
8.40816326531 14.612244898 0.553176779348
8.40816326531 15.2040816327 0.547252912457
8.40816326531 15.7959183673 0.54134827218
8.40816326531 16.387755102 0.535475912952
8.40816326531 16.9795918367 0.529649005285
8.40816326531 17.5714285714 0.523880352346
8.40816326531 18.1632653061 0.51817645932
8.40816326531 18.7551020408 0.512547115553
8.40816326531 19.3469387755 0.506991496568
8.40816326531 19.9387755102 0.501511177846
8.40816326531 20.5306122449 0.496107563254
8.40816326531 21.1224489796 0.490782039809
8.40816326531 21.7142857143 0.485535756292
8.40816326531 22.306122449 0.480369551556
8.40816326531 22.8979591837 0.475283134547
8.40816326531 23.4897959184 0.470278358704
8.40816326531 24.0816326531 0.465354370916
8.40816326531 24.6734693878 0.460510897274
8.40816326531 25.2653061224 0.4557474653
8.40816326531 25.8571428571 0.451063436748
8.40816326531 26.4489795918 0.446458031798
8.40816326531 27.0408163265 0.441930352776
8.40816326531 27.6326530612 0.437479406342
8.40816326531 28.2244897959 0.433104119311
8.40816326531 28.8163265306 0.428803356746
8.40816326531 29.4081632653 0.424575935386
8.40816326531 30.0 0.420420680726

8.66326530612 1.0 0.54688140314
8.66326530612 1.59183673469 0.569689221403
8.66326530612 2.18367346939 0.587570014676
8.66326530612 2.77551020408 0.601155881249
8.66326530612 3.36734693878 0.610679204245
8.66326530612 3.95918367347 0.617588097371
8.66326530612 4.55102040816 0.622036664315
8.66326530612 5.14285714286 0.624475287298
8.66326530612 5.73469387755 0.625270451898
8.66326530612 6.32653061224 0.624720339471
8.66326530612 6.91836734694 0.623068325618
8.66326530612 7.51020408163 0.620514000446
8.66326530612 8.10204081633 0.617222036291
8.66326530612 8.69387755102 0.613329082199
8.66326530612 9.28571428571 0.608949097516
8.66326530612 9.87755102041 0.604177485629
8.66326530612 10.4693877551 0.599094476725
8.66326530612 11.0612244898 0.593767035737
8.66326530612 11.6530612245 0.588252055187
8.66326530612 12.2448979592 0.582597243746
8.66326530612 12.8367346939 0.576835508482
8.66326530612 13.4285714286 0.571007150347
8.66326530612 14.0204081633 0.565139417304
8.66326530612 14.612244898 0.560110769339
8.66326530612 15.2040816327 0.554228446452
8.66326530612 15.7959183673 0.548360890947
8.66326530612 16.387755102 0.542521371031
8.66326530612 16.9795918367 0.536723203204
8.66326530612 17.5714285714 0.530979289288
8.66326530612 18.1632653061 0.525296338653
8.66326530612 18.7551020408 0.519684294829
8.66326530612 19.3469387755 0.514142657295
8.66326530612 19.9387755102 0.50867326738
8.66326530612 20.5306122449 0.503277741884
8.66326530612 21.1224489796 0.497957660548
8.66326530612 21.7142857143 0.492714345822
8.66326530612 22.306122449 0.487548796362
8.66326530612 22.8979591837 0.482460893763
8.66326530612 23.4897959184 0.477452582653
8.66326530612 24.0816326531 0.472523165087
8.66326530612 24.6734693878 0.467672490542
8.66326530612 25.2653061224 0.46290020282
8.66326530612 25.8571428571 0.458205773256
8.66326530612 26.4489795918 0.453588525365
8.66326530612 27.0408163265 0.449047658934
8.66326530612 27.6326530612 0.444582272523
8.66326530612 28.2244897959 0.440191379627
8.66326530612 28.8163265306 0.435873927041
8.66326530612 29.4081632653 0.431628808521
8.66326530612 30.0 0.427454921376

8.91836734694 1.0 0.548858466758
8.91836734694 1.59183673469 0.57254292234
8.91836734694 2.18367346939 0.591073324487
8.91836734694 2.77551020408 0.605149382152
8.91836734694 3.36734693878 0.61504876267
8.91836734694 3.95918367347 0.622264047628
8.91836734694 4.55102040816 0.626967918829
8.91836734694 5.14285714286 0.629625716675
8.91836734694 5.73469387755 0.630613492402
8.91836734694 6.32653061224 0.630235577158
8.91836734694 6.91836734694 0.628739355199
8.91836734694 7.51020408163 0.626327074941
8.91836734694 8.10204081633 0.623165217593
8.91836734694 8.69387755102 0.619391704441
8.91836734694 9.28571428571 0.615121428073
8.91836734694 9.87755102041 0.610450511787
8.91836734694 10.4693877551 0.60545977446
8.91836734694 11.0612244898 0.60021667933
8.91836734694 11.6530612245 0.594778573187
8.91836734694 12.2448979592 0.58919359789
8.91836734694 12.8367346939 0.583495346553
8.91836734694 13.4285714286 0.577724134698
8.91836734694 14.0204081633 0.571907665822
8.91836734694 14.612244898 0.566840063015
8.91836734694 15.2040816327 0.56099949749
8.91836734694 15.7959183673 0.555169482519
8.91836734694 16.387755102 0.549363475832
8.91836734694 16.9795918367 0.543594919611
8.91836734694 17.5714285714 0.537876797055
8.91836734694 18.1632653061 0.532216001298
8.91836734694 18.7551020408 0.526622614429
8.91836734694 19.3469387755 0.521096438407
8.91836734694 19.9387755102 0.515639562402
8.91836734694 20.5306122449 0.510253801898
8.91836734694 21.1224489796 0.504940916534
8.91836734694 21.7142857143 0.499702391125
8.91836734694 22.306122449 0.49453937407
8.91836734694 22.8979591837 0.489451909754
8.91836734694 23.4897959184 0.484442027582
8.91836734694 24.0816326531 0.479509176629
8.91836734694 24.6734693878 0.474653323187
8.91836734694 25.2653061224 0.469874221424
8.91836734694 25.8571428571 0.465171446935
8.91836734694 26.4489795918 0.460544421789
8.91836734694 27.0408163265 0.45599243893
8.91836734694 27.6326530612 0.451514684961
8.91836734694 28.2244897959 0.4471102566
8.91836734694 28.8163265306 0.442778179274
8.91836734694 29.4081632653 0.438517420998
8.91836734694 30.0 0.434326948443

9.17346938776 1.0 0.550825903335
9.17346938776 1.59183673469 0.575369637848
9.17346938776 2.18367346939 0.594529090508
9.17346938776 2.77551020408 0.609074918279
9.17346938776 3.36734693878 0.619331212193
9.17346938776 3.95918367347 0.626835966793
9.17346938776 4.55102040816 0.63178018935
9.17346938776 5.14285714286 0.634644025054
9.17346938776 5.73469387755 0.635812905341
9.17346938776 6.32653061224 0.635597135686
9.17346938776 6.91836734694 0.63424795442
9.17346938776 7.51020408163 0.631970134631
9.17346938776 8.10204081633 0.628931850415
9.17346938776 8.69387755102 0.625272193403
9.17346938776 9.28571428571 0.621106898687
9.17346938776 9.87755102041 0.61653272768
9.17346938776 10.4693877551 0.611631013572
9.17346938776 11.0612244898 0.606469649608
9.17346938776 11.6530612245 0.601106374269
9.17346938776 12.2448979592 0.595589704508
9.17346938776 12.8367346939 0.589953853492
9.17346938776 13.4285714286 0.584239118802
9.17346938776 14.0204081633 0.578473611425
9.17346938776 14.612244898 0.573373389886
9.17346938776 15.2040816327 0.567574714814
9.17346938776 15.7959183673 0.561782601739
9.17346938776 16.387755102 0.55601067568
9.17346938776 16.9795918367 0.550272486045
9.17346938776 17.5714285714 0.544581081874
9.17346938776 18.1632653061 0.538943521502
9.17346938776 18.7551020408 0.533370011082
9.17346938776 19.3469387755 0.527860635015
9.17346938776 19.9387755102 0.522417713428
9.17346938776 20.5306122449 0.517043247098
9.17346938776 21.1224489796 0.511739163514
9.17346938776 21.7142857143 0.506507099232
9.17346938776 22.306122449 0.501348342904
9.17346938776 22.8979591837 0.496263092381
9.17346938776 23.4897959184 0.491253455812
9.17346938776 24.0816326531 0.486319021544
9.17346938776 24.6734693878 0.481459866432
9.17346938776 25.2653061224 0.476675849365
9.17346938776 25.8571428571 0.471966645106
9.17346938776 26.4489795918 0.467331769677
9.17346938776 27.0408163265 0.46277060504
9.17346938776 27.6326530612 0.458282422104
9.17346938776 28.2244897959 0.453866397455
9.17346938776 28.8163265306 0.449521632135
9.17346938776 29.4081632653 0.445247165709
9.17346938776 30.0 0.441042031806

9.42857142857 1.0 0.55278372588
9.42857142857 1.59183673469 0.578169617095
9.42857142857 2.18367346939 0.597938105555
9.42857142857 2.77551020408 0.612934035799
9.42857142857 3.36734693878 0.623528992193
9.42857142857 3.95918367347 0.63130717579
9.42857142857 4.55102040816 0.636477646997
9.42857142857 5.14285714286 0.639535173795
9.42857142857 5.73469387755 0.640874367775
9.42857142857 6.32653061224 0.640811327223
9.42857142857 6.91836734694 0.639600989049
9.42857142857 7.51020408163 0.637450519595
9.42857142857 8.10204081633 0.634529673926
9.42857142857 8.69387755102 0.630978617273
9.42857142857 9.28571428571 0.626913842205
9.42857142857 9.87755102041 0.622432672362
9.42857142857 10.4693877551 0.617616886745
9.42857142857 11.0612244898 0.612534746062
9.42857142857 11.6530612245 0.607244323306
9.42857142857 12.2448979592 0.601794457292
9.42857142857 12.8367346939 0.5962199202
9.42857142857 13.4285714286 0.590560963996
9.42857142857 14.0204081633 0.584846062415
9.42857142857 14.612244898 0.57971898361
9.42857142857 15.2040816327 0.57396226264
9.42857142857 15.7959183673 0.568208330084
9.42857142857 16.387755102 0.562470957863
9.42857142857 16.9795918367 0.556763785823
9.42857142857 17.5714285714 0.551099914848
9.42857142857 18.1632653061 0.545486551571
9.42857142857 18.7551020408 0.53993401277
9.42857142857 19.3469387755 0.534442646601
9.42857142857 19.9387755102 0.529014988321
9.42857142857 20.5306122449 0.523653211435
9.42857142857 21.1224489796 0.518359399971
9.42857142857 21.7142857143 0.513135332235
9.42857142857 22.306122449 0.507982428203
9.42857142857 22.8979591837 0.502901030377
9.42857142857 23.4897959184 0.497893319978
9.42857142857 24.0816326531 0.492959017261
9.42857142857 24.6734693878 0.488098303703
9.42857142857 25.2653061224 0.48331113753
9.42857142857 25.8571428571 0.478597287803
9.42857142857 26.4489795918 0.473956360089
9.42857142857 27.0408163265 0.469387821378
9.42857142857 27.6326530612 0.464891023285
9.42857142857 28.2244897959 0.460465219009
9.42857142857 28.8163265306 0.456109582273
9.42857142857 29.4081632653 0.451823221553
9.42857142857 30.0 0.447605235077

9.68367346939 1.0 0.554731931997
9.68367346939 1.59183673469 0.58094308633
9.68367346939 2.18367346939 0.601301121114
9.68367346939 2.77551020408 0.616728206816
9.68367346939 3.36734693878 0.627644419742
9.68367346939 3.95918367347 0.6356808204
9.68367346939 4.55102040816 0.641064232429
9.68367346939 5.14285714286 0.644303839579
9.68367346939 5.73469387755 0.645803221441
9.68367346939 6.32653061224 0.645884083068
9.68367346939 6.91836734694 0.644804904361
9.68367346939 7.51020408163 0.642775116006
9.68367346939 8.10204081633 0.639965946142
9.68367346939 8.69387755102 0.636518541726
9.68367346939 9.28571428571 0.632550073035
9.68367346939 9.87755102041 0.628158355461
9.68367346939 10.4693877551 0.623425550639
9.68367346939 11.0612244898 0.618420229404
9.68367346939 11.6530612245 0.613200746939
9.68367346939 12.2448979592 0.607816215159
9.68367346939 12.8367346939 0.602301908803
9.68367346939 13.4285714286 0.596698010561
9.68367346939 14.0204081633 0.591033315345
9.68367346939 14.612244898 0.585884620065
9.68367346939 15.2040816327 0.580169856573
9.68367346939 15.7959183673 0.574454310399
9.68367346939 16.387755102 0.568751881661
9.68367346939 16.9795918367 0.563076285363
9.68367346939 17.5714285714 0.557440661616
9.68367346939 18.1632653061 0.551852349926
9.68367346939 18.7551020408 0.546321765244
9.68367346939 19.3469387755 0.54084950205
9.68367346939 19.9387755102 0.535438295904
9.68367346939 20.5306122449 0.530090481259
9.68367346939 21.1224489796 0.52480828807
9.68367346939 21.7142857143 0.519593627006
9.68367346939 22.306122449 0.514448040967
9.68367346939 22.8979591837 0.509372008772
9.68367346939 23.4897959184 0.504367779386
9.68367346939 24.0816326531 0.499435197985
9.68367346939 24.6734693878 0.494574545019
9.68367346939 25.2653061224 0.489785872927
9.68367346939 25.8571428571 0.485069040412
9.68367346939 26.4489795918 0.480423738365
9.68367346939 27.0408163265 0.475849514974
9.68367346939 27.6326530612 0.471345799087
9.68367346939 28.2244897959 0.466911917366
9.68367346939 28.8163265306 0.462547113373
9.68367346939 29.4081632653 0.458250561922
9.68367346939 30.0 0.45402142354

9.9387755102 1.0 0.556670508846
9.9387755102 1.59183673469 0.583690256375
9.9387755102 2.18367346939 0.604618857347
9.9387755102 2.77551020408 0.620458842361
9.9387755102 3.36734693878 0.631679706585
9.9387755102 3.95918367347 0.639959892555
9.9387755102 4.55102040816 0.64554368167
9.9387755102 5.14285714286 0.648954444692
9.9387755102 5.73469387755 0.65060450716
9.9387755102 6.32653061224 0.650820991672
9.9387755102 6.91836734694 0.649865766165
9.9387755102 7.51020408163 0.647950399534
9.9387755102 8.10204081633 0.645247489079
9.9387755102 8.69387755102 0.641899076203
9.9387755102 9.28571428571 0.638022934031
9.9387755102 9.87755102041 0.633717304179
9.9387755102 10.4693877551 0.629064672597
9.9387755102 11.0612244898 0.624133867617
9.9387755102 11.6530612245 0.618983478718
9.9387755102 12.2448979592 0.613662846209
9.9387755102 12.8367346939 0.608207695199
9.9387755102 13.4285714286 0.602658118787
9.9387755102 14.0204081633 0.59704319452
9.9387755102 14.612244898 0.591877651266
9.9387755102 15.2040816327 0.586204796166
9.9387755102 15.7959183673 0.580527778056
9.9387755102 16.387755102 0.574860608094
9.9387755102 16.9795918367 0.569217062523
9.9387755102 17.5714285714 0.563610309286
9.9387755102 18.1632653061 0.558047806671
9.9387755102 18.7551020408 0.552540056275
9.9387755102 19.3469387755 0.547087882627
9.9387755102 19.9387755102 0.541694207722
9.9387755102 20.5306122449 0.536361515911
9.9387755102 21.1224489796 0.531092173122
9.9387755102 21.7142857143 0.525888213579
9.9387755102 22.306122449 0.520751295198
9.9387755102 22.8979591837 0.51568202525
9.9387755102 23.4897959184 0.510682715435
9.9387755102 24.0816326531 0.505753329221
9.9387755102 24.6734693878 0.50089424067
9.9387755102 25.2653061224 0.496105591556
9.9387755102 25.8571428571 0.491387325782
9.9387755102 26.4489795918 0.486739215523
9.9387755102 27.0408163265 0.482160886485
9.9387755102 27.6326530612 0.477651841408
9.9387755102 28.2244897959 0.473211477382
9.9387755102 28.8163265306 0.468839105047
9.9387755102 29.4081632653 0.464533963062
9.9387755102 30.0 0.460295272003

10.193877551 1.0 0.55859943681
10.193877551 1.59183673469 0.586411328106
10.193877551 2.18367346939 0.607892010413
10.193877551 2.77551020408 0.624127302085
10.193877551 3.36734693878 0.635636972225
10.193877551 3.95918367347 0.644147247172
10.193877551 4.55102040816 0.649919546979
10.193877551 5.14285714286 0.653491181893
10.193877551 5.73469387755 0.655282993442
10.193877551 6.32653061224 0.655627330577
10.193877551 6.91836734694 0.654789295563
10.193877551 7.51020408163 0.652982472376
10.193877551 8.10204081633 0.650380727483
10.193877551 8.69387755102 0.647126913849
10.193877551 9.28571428571 0.643339337138
10.193877551 9.87755102041 0.639116604224
10.193877551 10.4693877551 0.634541471482
10.193877551 11.0612244898 0.62968297641
10.193877551 11.6530612245 0.624599898879
10.193877551 12.2448979592 0.619341766614
10.193877551 12.8367346939 0.613944706851
10.193877551 13.4285714286 0.608448705591
10.193877551 14.0204081633 0.602883087336
10.193877551 14.612244898 0.597705035759
10.193877551 15.2040816327 0.59207399419
10.193877551 15.7959183673 0.586435589073
10.193877551 16.387755102 0.580803926854
10.193877551 16.9795918367 0.57519283233
10.193877551 17.5714285714 0.569615490982
10.193877551 18.1632653061 0.564079466987
10.193877551 18.7551020408 0.55859533791
10.193877551 19.3469387755 0.553164143147
10.193877551 19.9387755102 0.547788978144
10.193877551 20.5306122449 0.5424724668
10.193877551 21.1224489796 0.537217101684
10.193877551 21.7142857143 0.532025032299
10.193877551 22.306122449 0.526898024148
10.193877551 22.8979591837 0.521836805524
10.193877551 23.4897959184 0.516843746159
10.193877551 24.0816326531 0.511918921526
10.193877551 24.6734693878 0.507062794214
10.193877551 25.2653061224 0.502275590687
10.193877551 25.8571428571 0.497557335816
10.193877551 26.4489795918 0.492907879194
10.193877551 27.0408163265 0.488326920521
10.193877551 27.6326530612 0.483814033213
10.193877551 28.2244897959 0.479368681861
10.193877551 28.8163265306 0.474990241518
10.193877551 29.4081632653 0.470678012259
10.193877551 30.0 0.466431272531

10.4489795918 1.0 0.5605186922
10.4489795918 1.59183673469 0.58910649641
10.4489795918 2.18367346939 0.611121257795
10.4489795918 2.77551020408 0.627734901516
10.4489795918 3.36734693878 0.639518254082
10.4489795918 3.95918367347 0.648245615623
10.4489795918 4.55102040816 0.6541952139
10.4489795918 5.14285714286 0.657918035073
10.4489795918 5.73469387755 0.659843200551
10.4489795918 6.32653061224 0.660308093523
10.4489795918 6.91836734694 0.659580898675
10.4489795918 7.51020408163 0.657877095114
10.4489795918 8.10204081633 0.655371722363
10.4489795918 8.69387755102 0.652208366239
10.4489795918 9.28571428571 0.648505798896
10.4489795918 9.87755102041 0.644362935706
10.4489795918 10.4693877551 0.639862753647
10.4489795918 11.0612244898 0.635074454949
10.4489795918 11.6530612245 0.63005696962
10.4489795918 12.2448979592 0.624859975219
10.4489795918 12.8367346939 0.619519956531
10.4489795918 13.4285714286 0.614076777314
10.4489795918 14.0204081633 0.608559976028
10.4489795918 14.612244898 0.603373365987
10.4489795918 15.2040816327 0.597784003087
10.4489795918 15.7959183673 0.592184245592
10.4489795918 16.387755102 0.586588280786
10.4489795918 16.9795918367 0.581009970457
10.4489795918 17.5714285714 0.575462508307
10.4489795918 18.1632653061 0.569953552596
10.4489795918 18.7551020408 0.56449374697
10.4489795918 19.3469387755 0.559084331519
10.4489795918 19.9387755102 0.553728562992
10.4489795918 20.5306122449 0.548429195138
10.4489795918 21.1224489796 0.543188838419
10.4489795918 21.7142857143 0.538009749857
10.4489795918 22.306122449 0.532893795547
10.4489795918 22.8979591837 0.527841817791
10.4489795918 23.4897959184 0.522856239944
10.4489795918 24.0816326531 0.517937243517
10.4489795918 24.6734693878 0.513085374803
10.4489795918 25.2653061224 0.508300940545
10.4489795918 25.8571428571 0.503584042543
10.4489795918 26.4489795918 0.498934604113
10.4489795918 27.0408163265 0.494352395575
10.4489795918 27.6326530612 0.489837057932
10.4489795918 28.2244897959 0.485388120456
10.4489795918 28.8163265306 0.481005020037
10.4489795918 29.4081632653 0.476687115819
10.4489795918 30.0 0.472433741996

10.7040816327 1.0 0.562428249244
10.7040816327 1.59183673469 0.591775953032
10.7040816327 2.18367346939 0.614307262137
10.7040816327 2.77551020408 0.631282917479
10.7040816327 3.36734693878 0.643325515446
10.7040816327 3.95918367347 0.652257616621
10.7040816327 4.55102040816 0.658373915365
10.7040816327 5.14285714286 0.662238796603
10.7040816327 5.73469387755 0.664289420944
10.7040816327 6.32653061224 0.664868013696
10.7040816327 6.91836734694 0.664245692301
10.7040816327 7.51020408163 0.662639714391
10.7040816327 8.10204081633 0.660226200244
10.7040816327 8.69387755102 0.65714939381
10.7040816327 9.28571428571 0.653528471675
10.7040816327 9.87755102041 0.649462604844
10.7040816327 10.4693877551 0.645034944797
10.7040816327 11.0612244898 0.640314817631
10.7040816327 11.6530612245 0.63536126656
10.7040816327 12.2448979592 0.630224084511
10.7040816327 12.8367346939 0.624940072609
10.7040816327 13.4285714286 0.61954895924
10.7040816327 14.0204081633 0.614080466351
10.7040816327 14.612244898 0.608888893067
10.7040816327 15.2040816327 0.603341038962
10.7040816327 15.7959183673 0.59777991907
10.7040816327 16.387755102 0.592219788239
10.7040816327 16.9795918367 0.586674534704
10.7040816327 17.5714285714 0.581157351961
10.7040816327 18.1632653061 0.575675981521
10.7040816327 18.7551020408 0.570241123963
10.7040816327 19.3469387755 0.564854206832
10.7040816327 19.9387755102 0.559518636819
10.7040816327 20.5306122449 0.554237288436
10.7040816327 21.1224489796 0.549012881843
10.7040816327 21.7142857143 0.543847774287
10.7040816327 22.306122449 0.538743925888
10.7040816327 22.8979591837 0.533702286338
10.7040816327 23.4897959184 0.528725328466
10.7040816327 24.0816326531 0.523813334175
10.7040816327 24.6734693878 0.518966928887
10.7040816327 25.2653061224 0.514186495424
10.7040816327 25.8571428571 0.509472208673
10.7040816327 26.4489795918 0.504824062147
10.7040816327 27.0408163265 0.500241893549
10.7040816327 27.6326530612 0.495725408506
10.7040816327 28.2244897959 0.491274198256
10.7040816327 28.8163265306 0.486887759041
10.7040816327 29.4081632653 0.482565506804
10.7040816327 30.0 0.478306829426

10.9591836735 1.0 0.564328081542
10.9591836735 1.59183673469 0.594419888587
10.9591836735 2.18367346939 0.617450673991
10.9591836735 2.77551020408 0.634772592168
10.9591836735 3.36734693878 0.647060651778
10.9591836735 3.95918367347 0.65618576513
10.9591836735 4.55102040816 0.662458743508
10.9591836735 5.14285714286 0.666457082099
10.9591836735 5.73469387755 0.668625736852
10.9591836735 6.32653061224 0.669311583856
10.9591836735 6.91836734694 0.668788526289
10.9591836735 7.51020408163 0.667275487136
10.9591836735 8.10204081633 0.664949578894
10.9591836735 8.69387755102 0.661955632731
10.9591836735 9.28571428571 0.658413171349
10.9591836735 9.87755102041 0.654421572131
10.9591836735 10.4693877551 0.650064118389
10.9591836735 11.0612244898 0.645410222488
10.9591836735 11.6530612245 0.640519006944
10.9591836735 12.2448979592 0.635440348435
10.9591836735 12.8367346939 0.630211326348
10.9591836735 13.4285714286 0.624871522284
10.9591836735 14.0204081633 0.619450813551
10.9591836735 14.612244898 0.614257549306
10.9591836735 15.2040816327 0.608751003459
10.9591836735 15.7959183673 0.603228471457
10.9591836735 16.387755102 0.597704263528
10.9591836735 16.9795918367 0.592192284727
10.9591836735 17.5714285714 0.586705720722
10.9591836735 18.1632653061 0.58125238633
10.9591836735 18.7551020408 0.57584303059
10.9591836735 19.3469387755 0.570479256142
10.9591836735 19.9387755102 0.565164608986
10.9591836735 20.5306122449 0.55990207589
10.9591836735 21.1224489796 0.554694479022
10.9591836735 21.7142857143 0.549544269019
10.9591836735 22.306122449 0.544453493845
10.9591836735 22.8979591837 0.539423204335
10.9591836735 23.4897959184 0.534455918901
10.9591836735 24.0816326531 0.529552014485
10.9591836735 24.6734693878 0.524712191296
10.9591836735 25.2653061224 0.519936904255
10.9591836735 25.8571428571 0.515226397666
10.9591836735 26.4489795918 0.510580731873
10.9591836735 27.0408163265 0.505999808868
10.9591836735 27.6326530612 0.501483396062
10.9591836735 28.2244897959 0.497031144044
10.9591836735 28.8163265306 0.492642606013
10.9591836735 29.4081632653 0.488317252518
10.9591836735 30.0 0.484054523128

11.2142857143 1.0 0.566218163111
11.2142857143 1.59183673469 0.597038493956
11.2142857143 2.18367346939 0.620552133752
11.2142857143 2.77551020408 0.638205136203
11.2142857143 3.36734693878 0.650725495748
11.2142857143 3.95918367347 0.660032479771
11.2142857143 4.55102040816 0.666452659694
11.2142857143 5.14285714286 0.67057634312
11.2142857143 5.73469387755 0.672856035536
11.2142857143 6.32653061224 0.673643073943
11.2142857143 6.91836734694 0.673214003181
11.2142857143 7.51020408163 0.671789301954
11.2142857143 8.10204081633 0.669546990112
11.2142857143 8.69387755102 0.666632418773
11.2142857143 9.28571428571 0.663165401956
11.2142857143 9.87755102041 0.659245477516
11.2142857143 10.4693877551 0.65495602109
11.2142857143 11.0612244898 0.650366496702
11.2142857143 11.6530612245 0.645536075038
11.2142857143 12.2448979592 0.640514687527
11.2142857143 12.8367346939 0.635339656623
11.2142857143 13.4285714286 0.630050407207
11.2142857143 14.0204081633 0.62467694601
11.2142857143 14.612244898 0.619484968748
11.2142857143 15.2040816327 0.614019503765
11.2142857143 15.7959183673 0.608535474623
11.2142857143 16.387755102 0.603047235737
11.2142857143 16.9795918367 0.597568700213
11.2142857143 17.5714285714 0.592113038971
11.2142857143 18.1632653061 0.586688131006
11.2142857143 18.7551020408 0.581304765976
11.2142857143 19.3469387755 0.575964710064
11.2142857143 19.9387755102 0.570671638629
11.2142857143 20.5306122449 0.565428642726
11.2142857143 21.1224489796 0.56023863933
11.2142857143 21.7142857143 0.555104166045
11.2142857143 22.306122449 0.550027352871
11.2142857143 22.8979591837 0.545009345889
11.2142857143 23.4897959184 0.540052705442
11.2142857143 24.0816326531 0.535157898435
11.2142857143 24.6734693878 0.530325695754
11.2142857143 25.2653061224 0.525556620629
11.2142857143 25.8571428571 0.520850983294
11.2142857143 26.4489795918 0.516208907711
11.2142857143 27.0408163265 0.511630357201
11.2142857143 27.6326530612 0.507115158227
11.2142857143 28.2244897959 0.502663018227
11.2142857143 28.8163265306 0.498273545049
11.2142857143 29.4081632653 0.49394626172
11.2142857143 30.0 0.489680657572

11.4693877551 1.0 0.568098469149
11.4693877551 1.59183673469 0.599631961225
11.4693877551 2.18367346939 0.623612272996
11.4693877551 2.77551020408 0.641581730954
11.4693877551 3.36734693878 0.654321821346
11.4693877551 3.95918367347 0.663800089063
11.4693877551 4.55102040816 0.670358503132
11.4693877551 5.14285714286 0.674599878225
11.4693877551 5.73469387755 0.676984022686
11.4693877551 6.32653061224 0.677866546609
11.4693877551 6.91836734694 0.677526495642
11.4693877551 7.51020408163 0.676185798146
11.4693877551 8.10204081633 0.674023300062
11.4693877551 8.69387755102 0.671184808669
11.4693877551 9.28571428571 0.667790377814
11.4693877551 9.87755102041 0.663939663035
11.4693877551 10.4693877551 0.659716095705
11.4693877551 11.0612244898 0.655189159646
11.4693877551 11.6530612245 0.650418045118
11.4693877551 12.2448979592 0.645452711702
11.4693877551 12.8367346939 0.640330692388
11.4693877551 13.4285714286 0.635091246673
11.4693877551 14.0204081633 0.629764486811
11.4693877551 14.612244898 0.624576505989
11.4693877551 15.2040816327 0.61915187096
11.4693877551 15.7959183673 0.613706228205
11.4693877551 16.387755102 0.608253966052
11.4693877551 16.9795918367 0.602808997645
11.4693877551 17.5714285714 0.597384472903
11.4693877551 18.1632653061 0.591988326596
11.4693877551 18.7551020408 0.586631381751
11.4693877551 19.3469387755 0.581315557287
11.4693877551 19.9387755102 0.576044648619
11.4693877551 20.5306122449 0.570821843623
11.4693877551 21.1224489796 0.565650147326
11.4693877551 21.7142857143 0.560532178275
11.4693877551 22.306122449 0.555470143043
11.4693877551 22.8979591837 0.550465277391
11.4693877551 23.4897959184 0.545520180164
11.4693877551 24.0816326531 0.540635403421
11.4693877551 24.6734693878 0.53581178483
11.4693877551 25.2653061224 0.531049912327
11.4693877551 25.8571428571 0.526350158758
11.4693877551 26.4489795918 0.521712708634
11.4693877551 27.0408163265 0.517137583773
11.4693877551 27.6326530612 0.512624667084
11.4693877551 28.2244897959 0.508173720439
11.4693877551 28.8163265306 0.50378440411
11.4693877551 29.4081632653 0.499456291561
11.4693877551 30.0 0.495188920016

11.7244897959 1.0 0.569968976566
11.7244897959 1.59183673469 0.602200484294
11.7244897959 2.18367346939 0.626631715383
11.7244897959 2.77551020408 0.6449035303
11.7244897959 3.36734693878 0.657851347267
11.7244897959 3.95918367347 0.667490836755
11.7244897959 4.55102040816 0.674178998398
11.7244897959 5.14285714286 0.678530842708
11.7244897959 5.73469387755 0.681013234285
11.7244897959 6.32653061224 0.681985871045
11.7244897959 6.91836734694 0.681730162007
11.7244897959 7.51020408163 0.680469382738
11.7244897959 8.10204081633 0.678383127515
11.7244897959 8.69387755102 0.675617599321
11.7244897959 9.28571428571 0.672293043453
11.7244897959 9.87755102041 0.668509193247
11.7244897959 10.4693877551 0.664349501928
11.7244897959 11.0612244898 0.659883443771
11.7244897959 11.6530612245 0.655170202345
11.7244897959 12.2448979592 0.650259740984
11.7244897959 12.8367346939 0.645189773149
11.7244897959 13.4285714286 0.639999385397
11.7244897959 14.0204081633 0.634718773486
11.7244897959 14.612244898 0.629537253466
11.7244897959 15.2040816327 0.624153176912
11.7244897959 15.7959183673 0.618745776073
11.7244897959 16.387755102 0.613329463754
11.7244897959 16.9795918367 0.607918145833
11.7244897959 17.5714285714 0.602524945559
11.7244897959 18.1632653061 0.597157845746
11.7244897959 18.7551020408 0.591827696076
11.7244897959 19.3469387755 0.586536558108
11.7244897959 19.9387755102 0.5812883386
11.7244897959 20.5306122449 0.576086315254
11.7244897959 21.1224489796 0.570933574823
11.7244897959 21.7142857143 0.565832811133
11.7244897959 22.306122449 0.5607863022
11.7244897959 22.8979591837 0.555795368205
11.7244897959 23.4897959184 0.55086264328
11.7244897959 24.0816326531 0.545988760081
11.7244897959 24.6734693878 0.54117461936
11.7244897959 25.2653061224 0.536420870343
11.7244897959 25.8571428571 0.531727945325
11.7244897959 26.4489795918 0.527096086443
11.7244897959 27.0408163265 0.522525371304
11.7244897959 27.6326530612 0.518015736761
11.7244897959 28.2244897959 0.513566996802
11.7244897959 28.8163265306 0.509178861991
11.7244897959 29.4081632653 0.504850954249
11.7244897959 30.0 0.500582856887

11.9795918367 1.0 0.571829664353
11.9795918367 1.59183673469 0.604744259235
11.9795918367 2.18367346939 0.629611077251
11.9795918367 2.77551020408 0.648171662005
11.9795918367 3.36734693878 0.661315739757
11.9795918367 3.95918367347 0.671106886469
11.9795918367 4.55102040816 0.677916762056
11.9795918367 5.14285714286 0.682372257251
11.9795918367 5.73469387755 0.684947047214
11.9795918367 6.32653061224 0.686004735377
11.9795918367 6.91836734694 0.68582896027
11.9795918367 7.51020408163 0.684644245817
11.9795918367 8.10204081633 0.682630860316
11.9795918367 8.69387755102 0.679935345164
11.9795918367 9.28571428571 0.676678091664
11.9795918367 9.87755102041 0.672958873779
11.9795918367 10.4693877551 0.668861135192
11.9795918367 11.0612244898 0.664454313614
11.9795918367 11.6530612245 0.659797561799
11.9795918367 12.2448979592 0.654940824453
11.9795918367 12.8367346939 0.649921967713
11.9795918367 13.4285714286 0.644779898612
11.9795918367 14.0204081633 0.639544876143
11.9795918367 14.612244898 0.634372057375
11.9795918367 15.2040816327 0.629028249859
11.9795918367 15.7959183673 0.623658921542
11.9795918367 16.387755102 0.618278501041
11.9795918367 16.9795918367 0.612900880306
11.9795918367 17.5714285714 0.607539150783
11.9795918367 18.1632653061 0.602201336213
11.9795918367 18.7551020408 0.596898306725
11.9795918367 19.3469387755 0.591632257062
11.9795918367 19.9387755102 0.586407197178
11.9795918367 20.5306122449 0.581226488045
11.9795918367 21.1224489796 0.576093292206
11.9795918367 21.7142857143 0.571010373457
11.9795918367 22.306122449 0.565980076421
11.9795918367 22.8979591837 0.561003800745
11.9795918367 23.4897959184 0.556084212821
11.9795918367 24.0816326531 0.551222021586
11.9795918367 24.6734693878 0.546418187372
11.9795918367 25.2653061224 0.54167341745
11.9795918367 25.8571428571 0.536988200553
11.9795918367 26.4489795918 0.532362833652
11.9795918367 27.0408163265 0.52779744756
11.9795918367 27.6326530612 0.523292030673
11.9795918367 28.2244897959 0.518846446878
11.9795918367 28.8163265306 0.51446045497
11.9795918367 29.4081632653 0.510133723426
11.9795918367 30.0 0.505865879897

12.2346938776 1.0 0.57368051383
12.2346938776 1.59183673469 0.607263484476
12.2346938776 2.18367346939 0.632550967976
12.2346938776 2.77551020408 0.651387228779
12.2346938776 3.36734693878 0.66471661506
12.2346938776 3.95918367347 0.674650325774
12.2346938776 4.55102040816 0.681574308574
12.2346938776 5.14285714286 0.6861270157
12.2346938776 5.73469387755 0.688788688815
12.2346938776 6.32653061224 0.689926657863
12.2346938776 6.91836734694 0.689826660729
12.2346938776 7.51020408163 0.688714374447
12.2346938776 8.10204081633 0.68677067033
12.2346938776 8.69387755102 0.684142373946
12.2346938776 9.28571428571 0.680949979927
12.2346938776 9.87755102041 0.677293268211
12.2346938776 10.4693877551 0.673255643869
12.2346938776 11.0612244898 0.668906483169
12.2346938776 11.6530612245 0.664304885887
12.2346938776 12.2448979592 0.65950075758
12.2346938776 12.8367346939 0.654532091373
12.2346938776 13.4285714286 0.649437609037
12.2346938776 14.0204081633 0.644247614143
12.2346938776 14.612244898 0.639085532382
12.2346938776 15.2040816327 0.633781688823
12.2346938776 15.7959183673 0.628450241461
12.2346938776 16.387755102 0.623105626768
12.2346938776 16.9795918367 0.617761716686
12.2346938776 17.5714285714 0.612431566218
12.2346938776 18.1632653061 0.607123233474
12.2346938776 18.7551020408 0.60184760328
12.2346938776 19.3469387755 0.596606994725
12.2346938776 19.9387755102 0.591405513324
12.2346938776 20.5306122449 0.586246597179
12.2346938776 21.1224489796 0.581133479055
12.2346938776 21.7142857143 0.576068987731
12.2346938776 22.306122449 0.571055529891
12.2346938776 22.8979591837 0.566094579966
12.2346938776 23.4897959184 0.561188833769
12.2346938776 24.0816326531 0.556339072429
12.2346938776 24.6734693878 0.551546312534
12.2346938776 25.2653061224 0.546811316315
12.2346938776 25.8571428571 0.542134626081
12.2346938776 26.4489795918 0.537516590977
12.2346938776 27.0408163265 0.532957392546
12.2346938776 27.6326530612 0.528457068434
12.2346938776 28.2244897959 0.524015530295
12.2346938776 28.8163265306 0.519632583175
12.2346938776 29.4081632653 0.515307940277
12.2346938776 30.0 0.511041271906

12.4897959184 1.0 0.575521508805
12.4897959184 1.59183673469 0.609758360857
12.4897959184 2.18367346939 0.635451990168
12.4897959184 2.77551020408 0.654551309141
12.4897959184 3.36734693878 0.668055541535
12.4897959184 3.95918367347 0.678123169843
12.4897959184 4.55102040816 0.685154055645
12.4897959184 5.14285714286 0.689797892099
12.4897959184 5.73469387755 0.692541245562
12.4897959184 6.32653061224 0.693754997073
12.4897959184 6.91836734694 0.693726857507
12.4897959184 7.51020408163 0.692683565315
12.4897959184 8.10204081633 0.690806527057
12.4897959184 8.69387755102 0.68824280112
12.4897959184 9.28571428571 0.685112945398
12.4897959184 9.87755102041 0.681516713517
12.4897959184 10.4693877551 0.677537445008
12.4897959184 11.0612244898 0.673244431792
12.4897959184 11.6530612245 0.668696700312
12.4897959184 12.2448979592 0.663944098169
12.4897959184 12.8367346939 0.659024721724
12.4897959184 13.4285714286 0.653977102499
12.4897959184 14.0204081633 0.648831571483
12.4897959184 14.612244898 0.643682075227
12.4897959184 15.2040816327 0.638417876969
12.4897959184 15.7959183673 0.63312409929
12.4897959184 16.387755102 0.627815179211
12.4897959184 16.9795918367 0.622504963129
12.4897959184 17.5714285714 0.617206465404
12.4897959184 18.1632653061 0.611927772469
12.4897959184 18.7551020408 0.606679778539
12.4897959184 19.3469387755 0.601464918761
12.4897959184 19.9387755102 0.596287387065
12.4897959184 20.5306122449 0.591150692931
12.4897959184 21.1224489796 0.586058134123
12.4897959184 21.7142857143 0.581012599717
12.4897959184 22.306122449 0.576016554187
12.4897959184 22.8979591837 0.571071542318
12.4897959184 23.4897959184 0.566180286685
12.4897959184 24.0816326531 0.561343636728
12.4897959184 24.6734693878 0.556562662143
12.4897959184 25.2653061224 0.551838177192
12.4897959184 25.8571428571 0.547170775034
12.4897959184 26.4489795918 0.542560854446
12.4897959184 27.0408163265 0.538008645345
12.4897959184 27.6326530612 0.533514232426
12.4897959184 28.2244897959 0.529077573065
12.4897959184 28.8163265306 0.52469851666
12.4897959184 29.4081632653 0.520376819371
12.4897959184 30.0 0.516112192531

12.7448979592 1.0 0.577352635661
12.7448979592 1.59183673469 0.612229091586
12.7448979592 2.18367346939 0.638314739768
12.7448979592 2.77551020408 0.657664958118
12.7448979592 3.36734693878 0.67133404155
12.7448979592 3.95918367347 0.681527364741
12.7448979592 4.55102040816 0.688658329048
12.7448979592 5.14285714286 0.693387547118
12.7448979592 5.73469387755 0.69620767098
12.7448979592 6.32653061224 0.697492961185
12.7448979592 6.91836734694 0.697532979065
12.7448979592 7.51020408163 0.696555436315
12.7448979592 8.10204081633 0.694742210095
12.7448979592 8.69387755102 0.692240543031
12.7448979592 9.28571428571 0.689171018664
12.7448979592 9.87755102041 0.685633334228
12.7448979592 10.4693877551 0.681710738782
12.7448979592 11.0612244898 0.677472418823
12.7448979592 11.6530612245 0.67297730877
12.7448979592 12.2448979592 0.668275181027
12.7448979592 12.8367346939 0.66340421324
12.7448979592 13.4285714286 0.658402742359
12.7448979592 14.0204081633 0.653301111013
12.7448979592 14.612244898 0.648165877358
12.7448979592 15.2040816327 0.642940994009
12.7448979592 15.7959183673 0.637684657253
12.7448979592 16.387755102 0.632411297954
12.7448979592 16.9795918367 0.62713473192
12.7448979592 17.5714285714 0.621867929072
12.7448979592 18.1632653061 0.616618998593
12.7448979592 18.7551020408 0.611398839172
12.7448979592 19.3469387755 0.606209994255
12.7448979592 19.9387755102 0.601056739499
12.7448979592 20.5306122449 0.595942650363
12.7448979592 21.1224489796 0.590871084712
12.7448979592 21.7142857143 0.585844987519
12.7448979592 22.306122449 0.580866877022
12.7448979592 22.8979591837 0.575938364188
12.7448979592 23.4897959184 0.571062195848
12.7448979592 24.0816326531 0.566239286076
12.7448979592 24.6734693878 0.561470754693
12.7448979592 25.2653061224 0.556757465209
12.7448979592 25.8571428571 0.552100059034
12.7448979592 26.4489795918 0.547498982164
12.7448979592 27.0408163265 0.542954510627
12.7448979592 27.6326530612 0.538466774064
12.7448979592 28.2244897959 0.534035773614
12.7448979592 28.8163265306 0.529661401199
12.7448979592 29.4081632653 0.525343454233
12.7448979592 30.0 0.521081683512

13.0 1.0 0.579173883396
13.0 1.59183673469 0.614675882143
13.0 2.18367346939 0.641139806049
13.0 2.77551020408 0.660729207835
13.0 3.36734693878 0.674553593176
13.0 3.95918367347 0.684864790446
13.0 4.55102040816 0.692089367094
13.0 5.14285714286 0.696898533945
13.0 5.73469387755 0.699790792933
13.0 6.32653061224 0.701143616534
13.0 6.91836734694 0.701248297875
13.0 7.51020408163 0.700333437182
13.0 8.10204081633 0.698581320591
13.0 8.69387755102 0.696139329019
13.0 9.28571428571 0.693128036365
13.0 9.87755102041 0.689647055451
13.0 10.4693877551 0.685779521788
13.0 11.0612244898 0.681594497052
13.0 11.6530612245 0.677150806483
13.0 12.2448979592 0.672498131502
13.0 12.8367346939 0.667674710742
13.0 13.4285714286 0.662718682851
13.0 14.0204081633 0.657660387592
13.0 14.612244898 0.652540936648
13.0 15.2040816327 0.647355027734
13.0 15.7959183673 0.642135887654
13.0 16.387755102 0.636897934965
13.0 16.9795918367 0.63165495029
13.0 17.5714285714 0.626419855688
13.0 18.1632653061 0.621200777952
13.0 18.7551020408 0.6160086157
13.0 19.3469387755 0.610846013409
13.0 19.9387755102 0.605717322192
13.0 20.5306122449 0.600626178427
13.0 21.1224489796 0.595575995486
13.0 21.7142857143 0.590569770103
13.0 22.306122449 0.585610070496
13.0 22.8979591837 0.580698569863
13.0 23.4897959184 0.575838036945
13.0 24.0816326531 0.571029446965
13.0 24.6734693878 0.566273967036
13.0 25.2653061224 0.561572507271
13.0 25.8571428571 0.556925754865
13.0 26.4489795918 0.552334200719
13.0 27.0408163265 0.547798164822
13.0 27.6326530612 0.543317819746
13.0 28.2244897959 0.538893208511
13.0 28.8163265306 0.534524263806
13.0 29.4081632653 0.530210822667
13.0 30.0 0.525952673837



==> exchange.dat <==
x y z
0.5 1.0 0.0380296793051
0.5 1.59183673469 0.0522714475138
0.5 2.18367346939 0.0628855466912
0.5 2.77551020408 0.0711140763944
0.5 3.36734693878 0.0776043478719
0.5 3.95918367347 0.083037730258
0.5 4.55102040816 0.087780935883
0.5 5.14285714286 0.0921207390957
0.5 5.73469387755 0.096257032052
0.5 6.32653061224 0.100315715544
0.5 6.91836734694 0.104365494489
0.5 7.51020408163 0.108433278154
0.5 8.10204081633 0.112520353504
0.5 8.69387755102 0.116614854441
0.5 9.28571428571 0.120700169617
0.5 9.87755102041 0.124759872044
0.5 10.4693877551 0.128780827839
0.5 11.0612244898 0.132752408175
0.5 11.6530612245 0.136675285313
0.5 12.2448979592 0.140685996718
0.5 12.8367346939 0.145412023649
0.5 13.4285714286 0.14941337567
0.5 14.0204081633 0.153350820649
0.5 14.612244898 0.165628875866
0.5 15.2040816327 0.169794926923
0.5 15.7959183673 0.174034483314
0.5 16.387755102 0.178351893801
0.5 16.9795918367 0.182655607584
0.5 17.5714285714 0.18677156979
0.5 18.1632653061 0.190527382764
0.5 18.7551020408 0.193996420616
0.5 19.3469387755 0.197192500945
0.5 19.9387755102 0.200176323777
0.5 20.5306122449 0.202992648303
0.5 21.1224489796 0.205670604905
0.5 21.7142857143 0.208229062228
0.5 22.306122449 0.210680708235
0.5 22.8979591837 0.213043131402
0.5 23.4897959184 0.215305551925
0.5 24.0816326531 0.217482191662
0.5 24.6734693878 0.219577548912
0.5 25.2653061224 0.221595482163
0.5 25.8571428571 0.223539405304
0.5 26.4489795918 0.225412386134
0.5 27.0408163265 0.227217219246
0.5 27.6326530612 0.228956481061
0.5 28.2244897959 0.230632548537
0.5 28.8163265306 0.232247632632
0.5 29.4081632653 0.233803793236
0.5 30.0 0.235305315783

0.755102040816 1.0 0.0417874148021
0.755102040816 1.59183673469 0.0600818825421
0.755102040816 2.18367346939 0.0749486531689
0.755102040816 2.77551020408 0.0872534600785
0.755102040816 3.36734693878 0.0972848739707
0.755102040816 3.95918367347 0.105990155136
0.755102040816 4.55102040816 0.113599084621
0.755102040816 5.14285714286 0.120431343602
0.755102040816 5.73469387755 0.1267355744
0.755102040816 6.32653061224 0.132692980922
0.755102040816 6.91836734694 0.13842510548
0.755102040816 7.51020408163 0.144005063262
0.755102040816 8.10204081633 0.149471456133
0.755102040816 8.69387755102 0.154840932361
0.755102040816 9.28571428571 0.160117834827
0.755102040816 9.87755102041 0.16530070789
0.755102040816 10.4693877551 0.17038677416
0.755102040816 11.0612244898 0.175372574172
0.755102040816 11.6530612245 0.180262580976
0.755102040816 12.2448979592 0.185169769585
0.755102040816 12.8367346939 0.190404891568
0.755102040816 13.4285714286 0.195090831601
0.755102040816 14.0204081633 0.199674109316
0.755102040816 14.612244898 0.215707818445
0.755102040816 15.2040816327 0.220172331602
0.755102040816 15.7959183673 0.224582244876
0.755102040816 16.387755102 0.228956518671
0.755102040816 16.9795918367 0.233264665094
0.755102040816 17.5714285714 0.23742037624
0.755102040816 18.1632653061 0.241311501749
0.755102040816 18.7551020408 0.244983790057
0.755102040816 19.3469387755 0.248432299998
0.755102040816 19.9387755102 0.251692489265
0.755102040816 20.5306122449 0.254793860141
0.755102040816 21.1224489796 0.257757094175
0.755102040816 21.7142857143 0.260596690244
0.755102040816 22.306122449 0.263323170657
0.755102040816 22.8979591837 0.265945705778
0.755102040816 23.4897959184 0.268468359506
0.755102040816 24.0816326531 0.27089769393
0.755102040816 24.6734693878 0.273238377381
0.755102040816 25.2653061224 0.275494530104
0.755102040816 25.8571428571 0.277669867005
0.755102040816 26.4489795918 0.279767765282
0.755102040816 27.0408163265 0.281791319924
0.755102040816 27.6326530612 0.283743391481
0.755102040816 28.2244897959 0.285626621626
0.755102040816 28.8163265306 0.287443468454
0.755102040816 29.4081632653 0.289196226216
0.755102040816 30.0 0.290888384064

1.01020408163 1.0 0.044067068547
1.01020408163 1.59183673469 0.0650919009699
1.01020408163 2.18367346939 0.0830804431452
1.01020408163 2.77551020408 0.0985951816237
1.01020408163 3.36734693878 0.111707880566
1.01020408163 3.95918367347 0.123343000611
1.01020408163 4.55102040816 0.133635343039
1.01020408163 5.14285714286 0.142881783093
1.01020408163 5.73469387755 0.151332263042
1.01020408163 6.32653061224 0.159186595983
1.01020408163 6.91836734694 0.166595001589
1.01020408163 7.51020408163 0.173663320953
1.01020408163 8.10204081633 0.180462124775
1.01020408163 8.69387755102 0.187036451756
1.01020408163 9.28571428571 0.193414287317
1.01020408163 9.87755102041 0.19961299424
1.01020408163 10.4693877551 0.205644199684
1.01020408163 11.0612244898 0.21151531324
1.01020408163 11.6530612245 0.217237484076
1.01020408163 12.2448979592 0.222901417962
1.01020408163 12.8367346939 0.228688821285
1.01020408163 13.4285714286 0.23402249047
1.01020408163 14.0204081633 0.239215642229
1.01020408163 14.612244898 0.257181334536
1.01020408163 15.2040816327 0.262073750995
1.01020408163 15.7959183673 0.266835049457
1.01020408163 16.387755102 0.271485652118
1.01020408163 16.9795918367 0.276018747394
1.01020408163 17.5714285714 0.280393402922
1.01020408163 18.1632653061 0.284540704247
1.01020408163 18.7551020408 0.288499976181
1.01020408163 19.3469387755 0.292261761776
1.01020408163 19.9387755102 0.295848120497
1.01020408163 20.5306122449 0.299279388029
1.01020408163 21.1224489796 0.302570736928
1.01020408163 21.7142857143 0.305733660143
1.01020408163 22.306122449 0.308777136219
1.01020408163 22.8979591837 0.311707050518
1.01020408163 23.4897959184 0.314532407401
1.01020408163 24.0816326531 0.317257192354
1.01020408163 24.6734693878 0.319886213855
1.01020408163 25.2653061224 0.322423809712
1.01020408163 25.8571428571 0.324873950226
1.01020408163 26.4489795918 0.327240282835
1.01020408163 27.0408163265 0.329526174222
1.01020408163 27.6326530612 0.331734751408
1.01020408163 28.2244897959 0.333868914383
1.01020408163 28.8163265306 0.335931370857
1.01020408163 29.4081632653 0.337924657327
1.01020408163 30.0 0.339851963484

1.26530612245 1.0 0.0455989465413
1.26530612245 1.59183673469 0.0685913425967
1.26530612245 2.18367346939 0.0889635706104
1.26530612245 2.77551020408 0.107056320069
1.26530612245 3.36734693878 0.122808698871
1.26530612245 3.95918367347 0.137029567382
1.26530612245 4.55102040816 0.149783250757
1.26530612245 5.14285714286 0.161322314692
1.26530612245 5.73469387755 0.171873618351
1.26530612245 6.32653061224 0.181631294567
1.26530612245 6.91836734694 0.190752892219
1.26530612245 7.51020408163 0.199360074918
1.26530612245 8.10204081633 0.207543421494
1.26530612245 8.69387755102 0.215368879497
1.26530612245 9.28571428571 0.222884142047
1.26530612245 9.87755102041 0.230123990656
1.26530612245 10.4693877551 0.237114752269
1.26530612245 11.0612244898 0.243875930968
1.26530612245 11.6530612245 0.250427367954
1.26530612245 12.2448979592 0.256846359525
1.26530612245 12.8367346939 0.263256595972
1.26530612245 13.4285714286 0.269256930091
1.26530612245 14.0204081633 0.275079627913
1.26530612245 14.612244898 0.293999540385
1.26530612245 15.2040816327 0.299427032361
1.26530612245 15.7959183673 0.30467140199
1.26530612245 16.387755102 0.309753794157
1.26530612245 16.9795918367 0.314678820838
1.26530612245 17.5714285714 0.31942904102
1.26530612245 18.1632653061 0.323960898435
1.26530612245 18.7551020408 0.328310989544
1.26530612245 19.3469387755 0.332469901055
1.26530612245 19.9387755102 0.336453254819
1.26530612245 20.5306122449 0.340276865196
1.26530612245 21.1224489796 0.343953216544
1.26530612245 21.7142857143 0.347492439781
1.26530612245 22.306122449 0.350902940821
1.26530612245 22.8979591837 0.354189455978
1.26530612245 23.4897959184 0.357363163875
1.26530612245 24.0816326531 0.360427292656
1.26530612245 24.6734693878 0.36338696701
1.26530612245 25.2653061224 0.366246872627
1.26530612245 25.8571428571 0.36901133733
1.26530612245 26.4489795918 0.371684363842
1.26530612245 27.0408163265 0.374269665022
1.26530612245 27.6326530612 0.376770701526
1.26530612245 28.2244897959 0.379190693534
1.26530612245 28.8163265306 0.381532655183
1.26530612245 29.4081632653 0.38379941652
1.26530612245 30.0 0.385994157527

1.52040816327 1.0 0.0466951645548
1.52040816327 1.59183673469 0.0711682232207
1.52040816327 2.18367346939 0.0934116485465
1.52040816327 2.77551020408 0.113607067956
1.52040816327 3.36734693878 0.131605207326
1.52040816327 3.95918367347 0.148087231082
1.52040816327 4.55102040816 0.163059760449
1.52040816327 5.14285714286 0.176725736726
1.52040816327 5.73469387755 0.189279146445
1.52040816327 6.32653061224 0.200895973173
1.52040816327 6.91836734694 0.211727817963
1.52040816327 7.51020408163 0.22189962074
1.52040816327 8.10204081633 0.231511250118
1.52040816327 8.69387755102 0.240641155141
1.52040816327 9.28571428571 0.249350635703
1.52040816327 9.87755102041 0.257687805195
1.52040816327 10.4693877551 0.265691229827
1.52040816327 11.0612244898 0.273391238267
1.52040816327 11.6530612245 0.280816195632
1.52040816327 12.2448979592 0.288035697882
1.52040816327 12.8367346939 0.295142869395
1.52040816327 13.4285714286 0.301853926011
1.52040816327 14.0204081633 0.308348047695
1.52040816327 14.612244898 0.327712207352
1.52040816327 15.2040816327 0.333750991644
1.52040816327 15.7959183673 0.33956396899
1.52040816327 16.387755102 0.345173440102
1.52040816327 16.9795918367 0.350591144979
1.52040816327 17.5714285714 0.355813828939
1.52040816327 18.1632653061 0.360814096962
1.52040816327 18.7551020408 0.365626913403
1.52040816327 19.3469387755 0.370244170672
1.52040816327 19.9387755102 0.374678264756
1.52040816327 20.5306122449 0.378942780218
1.52040816327 21.1224489796 0.38304900089
1.52040816327 21.7142857143 0.387006608897
1.52040816327 22.306122449 0.390824005182
1.52040816327 22.8979591837 0.394505692705
1.52040816327 23.4897959184 0.398064158585
1.52040816327 24.0816326531 0.401502594921
1.52040816327 24.6734693878 0.404826571632
1.52040816327 25.2653061224 0.408041222441
1.52040816327 25.8571428571 0.411151313815
1.52040816327 26.4489795918 0.414161272153
1.52040816327 27.0408163265 0.41707521602
1.52040816327 27.6326530612 0.419896992452
1.52040816327 28.2244897959 0.422630189189
1.52040816327 28.8163265306 0.425278169282
1.52040816327 29.4081632653 0.427844094099
1.52040816327 30.0 0.430331296992

1.77551020408 1.0 0.0475169936155
1.77551020408 1.59183673469 0.0731426846731
1.77551020408 2.18367346939 0.0968900521816
1.77551020408 2.77551020408 0.11882638151
1.77551020408 3.36734693878 0.13874037534
1.77551020408 3.95918367347 0.157197143288
1.77551020408 4.55102040816 0.174154747188
1.77551020408 5.14285714286 0.189768023445
1.77551020408 5.73469387755 0.204195609604
1.77551020408 6.32653061224 0.217589928905
1.77551020408 6.91836734694 0.230089409128
1.77551020408 7.51020408163 0.241814314854
1.77551020408 8.10204081633 0.252866080176
1.77551020408 8.69387755102 0.263328800484
1.77551020408 9.28571428571 0.273271711931
1.77551020408 9.87755102041 0.282751833938
1.77551020408 10.4693877551 0.291816699818
1.77551020408 11.0612244898 0.300505170862
1.77551020408 11.6530612245 0.308852806808
1.77551020408 12.2448979592 0.316924519933
1.77551020408 12.8367346939 0.324794867254
1.77551020408 13.4285714286 0.332264682389
1.77551020408 14.0204081633 0.339476134736
1.77551020408 14.612244898 0.359026710945
1.77551020408 15.2040816327 0.365733207984
1.77551020408 15.7959183673 0.372175030932
1.77551020408 16.387755102 0.378375885995
1.77551020408 16.9795918367 0.384352734374
1.77551020408 17.5714285714 0.390112109341
1.77551020408 18.1632653061 0.395638027334
1.77551020408 18.7551020408 0.400964500811
1.77551020408 19.3469387755 0.406085091723
1.77551020408 19.9387755102 0.411010578289
1.77551020408 20.5306122449 0.415753479832
1.77551020408 21.1224489796 0.420324663973
1.77551020408 21.7142857143 0.424733859594
1.77551020408 22.306122449 0.428989781033
1.77551020408 22.8979591837 0.433097143712
1.77551020408 23.4897959184 0.437069425357
1.77551020408 24.0816326531 0.440910121233
1.77551020408 24.6734693878 0.44462533258
1.77551020408 25.2653061224 0.44822071079
1.77551020408 25.8571428571 0.451701519309
1.77551020408 26.4489795918 0.455072658583
1.77551020408 27.0408163265 0.458338697355
1.77551020408 27.6326530612 0.46150390882
1.77551020408 28.2244897959 0.464572284183
1.77551020408 28.8163265306 0.467547567845
1.77551020408 29.4081632653 0.470433281653
1.77551020408 30.0 0.473233009982

2.0306122449 1.0 0.0481578099134
2.0306122449 1.59183673469 0.0747081440446
2.0306122449 2.18367346939 0.099691672101
2.0306122449 2.77551020408 0.123092361162
2.0306122449 3.36734693878 0.144653889883
2.0306122449 3.95918367347 0.164842042357
2.0306122449 4.55102040816 0.183573862442
2.0306122449 5.14285714286 0.200960235765
2.0306122449 5.73469387755 0.217125424521
2.0306122449 6.32653061224 0.23219671986
2.0306122449 6.91836734694 0.246295933867
2.0306122449 7.51020408163 0.259534059847
2.0306122449 8.10204081633 0.272009052551
2.0306122449 8.69387755102 0.283805719654
2.0306122449 9.28571428571 0.294996775758
2.0306122449 9.87755102041 0.305644348604
2.0306122449 10.4693877551 0.315801852314
2.0306122449 11.0612244898 0.325514276499
2.0306122449 11.6530612245 0.334822694482
2.0306122449 12.2448979592 0.343788841625
2.0306122449 12.8367346939 0.352474784444
2.0306122449 13.4285714286 0.360744670304
2.0306122449 14.0204081633 0.368713885109
2.0306122449 14.612244898 0.388330738627
2.0306122449 15.2040816327 0.395746758452
2.0306122449 15.7959183673 0.402861398485
2.0306122449 16.387755102 0.409699794908
2.0306122449 16.9795918367 0.416283015111
2.0306122449 17.5714285714 0.422624912722
2.0306122449 18.1632653061 0.428718157727
2.0306122449 18.7551020408 0.434596301768
2.0306122449 19.3469387755 0.440254667243
2.0306122449 19.9387755102 0.445703311714
2.0306122449 20.5306122449 0.450954333778
2.0306122449 21.1224489796 0.456018625161
2.0306122449 21.7142857143 0.460906241702
2.0306122449 22.306122449 0.465626393062
2.0306122449 22.8979591837 0.470184246604
2.0306122449 23.4897959184 0.474594128045
2.0306122449 24.0816326531 0.478860016316
2.0306122449 24.6734693878 0.482988598399
2.0306122449 25.2653061224 0.486986088824
2.0306122449 25.8571428571 0.490858287353
2.0306122449 26.4489795918 0.494610603393
2.0306122449 27.0408163265 0.498248087444
2.0306122449 27.6326530612 0.501775467753
2.0306122449 28.2244897959 0.505197165592
2.0306122449 28.8163265306 0.508517331272
2.0306122449 29.4081632653 0.511739869751
2.0306122449 30.0 0.514868677506

2.28571428571 1.0 0.0486755957854
2.28571428571 1.59183673469 0.0759889127741
2.28571428571 2.18367346939 0.102011127785
2.28571428571 2.77551020408 0.126664116211
2.28571428571 3.36734693878 0.149657826589
2.28571428571 3.95918367347 0.171374701588
2.28571428571 4.55102040816 0.191697109358
2.28571428571 5.14285714286 0.21069688894
2.28571428571 5.73469387755 0.228466417695
2.28571428571 6.32653061224 0.245108298365
2.28571428571 6.91836734694 0.260726531035
2.28571428571 7.51020408163 0.275420465493
2.28571428571 8.10204081633 0.289281524128
2.28571428571 8.69387755102 0.302391927184
2.28571428571 9.28571428571 0.314824645564
2.28571428571 9.87755102041 0.326643975703
2.28571428571 10.4693877551 0.337906661245
2.28571428571 11.0612244898 0.348661695017
2.28571428571 11.6530612245 0.358954041106
2.28571428571 12.2448979592 0.36884299077
2.28571428571 12.8367346939 0.378381653806
2.28571428571 13.4285714286 0.387482215712
2.28571428571 14.0204081633 0.396240261911
2.28571428571 14.612244898 0.415878936106
2.28571428571 15.2040816327 0.424034213614
2.28571428571 15.7959183673 0.431853262633
2.28571428571 16.387755102 0.439362536747
2.28571428571 16.9795918367 0.44658640153
2.28571428571 17.5714285714 0.453544396785
2.28571428571 18.1632653061 0.460236014922
2.28571428571 18.7551020408 0.466694676537
2.28571428571 19.3469387755 0.472917449372
2.28571428571 19.9387755102 0.478914210156
2.28571428571 20.5306122449 0.484697017593
2.28571428571 21.1224489796 0.490277044662
2.28571428571 21.7142857143 0.495664833576
2.28571428571 22.306122449 0.50087018975
2.28571428571 22.8979591837 0.505898864904
2.28571428571 23.4897959184 0.510765947663
2.28571428571 24.0816326531 0.515476000322
2.28571428571 24.6734693878 0.520036324459
2.28571428571 25.2653061224 0.524453722402
2.28571428571 25.8571428571 0.528734552258
2.28571428571 26.4489795918 0.53288475264
2.28571428571 27.0408163265 0.536909874797
2.28571428571 27.6326530612 0.540815120033
2.28571428571 28.2244897959 0.544605356853
2.28571428571 28.8163265306 0.548285157884
2.28571428571 29.4081632653 0.551858826832
2.28571428571 30.0 0.555330610069

2.54081632653 1.0 0.0491079919545
2.54081632653 1.59183673469 0.0770679788217
2.54081632653 2.18367346939 0.103981918445
2.54081632653 2.77551020408 0.129723970527
2.54081632653 3.36734693878 0.153977866847
2.54081632653 3.95918367347 0.17705635172
2.54081632653 4.55102040816 0.198812375974
2.54081632653 5.14285714286 0.219283546914
2.54081632653 5.73469387755 0.238533392075
2.54081632653 6.32653061224 0.256641271128
2.54081632653 6.91836734694 0.273693466166
2.54081632653 7.51020408163 0.289776722565
2.54081632653 8.10204081633 0.304974255821
2.54081632653 8.69387755102 0.319363632279
2.54081632653 9.28571428571 0.333015882792
2.54081632653 9.87755102041 0.345995332891
2.54081632653 10.4693877551 0.35836009042
2.54081632653 11.0612244898 0.370161423715
2.54081632653 11.6530612245 0.381446788715
2.54081632653 12.2448979592 0.392273382381
2.54081632653 12.8367346939 0.402687641929
2.54081632653 13.4285714286 0.412638297024
2.54081632653 14.0204081633 0.422206108116
2.54081632653 14.612244898 0.44186339295
2.54081632653 15.2040816327 0.450777385162
2.54081632653 15.7959183673 0.459322251341
2.54081632653 16.387755102 0.467525582708
2.54081632653 16.9795918367 0.475414388539
2.54081632653 17.5714285714 0.483012679563
2.54081632653 18.1632653061 0.490325420885
2.54081632653 18.7551020408 0.497386099316
2.54081632653 19.3469387755 0.50419345889
2.54081632653 19.9387755102 0.510757530685
2.54081632653 20.5306122449 0.517090563988
2.54081632653 21.1224489796 0.523204161555
2.54081632653 21.7142857143 0.529109436529
2.54081632653 22.306122449 0.534816837141
2.54081632653 22.8979591837 0.54033276789
2.54081632653 23.4897959184 0.545673012327
2.54081632653 24.0816326531 0.550842767146
2.54081632653 24.6734693878 0.555849956297
2.54081632653 25.2653061224 0.560701976598
2.54081632653 25.8571428571 0.565405750982
2.54081632653 26.4489795918 0.569967753899
2.54081632653 27.0408163265 0.574394044299
2.54081632653 27.6326530612 0.578690303899
2.54081632653 28.2244897959 0.582861856114
2.54081632653 28.8163265306 0.586913703874
2.54081632653 29.4081632653 0.590850557829
2.54081632653 30.0 0.594677035572

2.79591836735 1.0 0.0494801745277
2.79591836735 1.59183673469 0.0780021318853
2.79591836735 2.18367346939 0.105697461065
2.79591836735 2.77551020408 0.132402241687
2.79591836735 3.36734693878 0.157778912981
2.79591836735 3.95918367347 0.182081662928
2.79591836735 4.55102040816 0.205138309176
2.79591836735 5.14285714286 0.226956606822
2.79591836735 5.73469387755 0.24757432797
2.79591836735 6.32653061224 0.267049472485
2.79591836735 6.91836734694 0.285451406
2.79591836735 7.51020408163 0.302854174762
2.79591836735 8.10204081633 0.319332029205
2.79591836735 8.69387755102 0.334956693852
2.79591836735 9.28571428571 0.34979584509
2.79591836735 9.87755102041 0.363912353403
2.79591836735 10.4693877551 0.377364247377
2.79591836735 11.0612244898 0.390203736188
2.79591836735 11.6530612245 0.402479635097
2.79591836735 12.2448979592 0.414247213634
2.79591836735 12.8367346939 0.425547819271
2.79591836735 13.4285714286 0.436357901551
2.79591836735 14.0204081633 0.446747027104
2.79591836735 14.612244898 0.466441463171
2.79591836735 15.2040816327 0.476124980289
2.79591836735 15.7959183673 0.485408573692
2.79591836735 16.387755102 0.494320768692
2.79591836735 16.9795918367 0.502890666446
2.79591836735 17.5714285714 0.51114578686
2.79591836735 18.1632653061 0.519095507889
2.79591836735 18.7551020408 0.526773481588
2.79591836735 19.3469387755 0.534180027634
2.79591836735 19.9387755102 0.541325537399
2.79591836735 20.5306122449 0.548222587036
2.79591836735 21.1224489796 0.554883287846
2.79591836735 21.7142857143 0.561319358964
2.79591836735 22.306122449 0.567541901925
2.79591836735 22.8979591837 0.573558000641
2.79591836735 23.4897959184 0.579384069084
2.79591836735 24.0816326531 0.585025956965
2.79591836735 24.6734693878 0.590492201526
2.79591836735 25.2653061224 0.595790785941
2.79591836735 25.8571428571 0.600929191255
2.79591836735 26.4489795918 0.605914422528
2.79591836735 27.0408163265 0.610753042667
2.79591836735 27.6326530612 0.615451211452
2.79591836735 28.2244897959 0.620014706082
2.79591836735 28.8163265306 0.62444895979
2.79591836735 29.4081632653 0.628759091128
2.79591836735 30.0 0.632950097936

3.05102040816 1.0 0.0498093472825
3.05102040816 1.59183673469 0.0788309156395
3.05102040816 2.18367346939 0.107224022879
3.05102040816 2.77551020408 0.134793042655
3.05102040816 3.36734693878 0.161182259607
3.05102040816 3.95918367347 0.186596245553
3.05102040816 4.55102040816 0.210841129803
3.05102040816 5.14285714286 0.233898651233
3.05102040816 5.73469387755 0.255783750134
3.05102040816 6.32653061224 0.27653507769
3.05102040816 6.91836734694 0.296206240606
3.05102040816 7.51020408163 0.314859001797
3.05102040816 8.10204081633 0.332558478242
3.05102040816 8.69387755102 0.349369968266
3.05102040816 9.28571428571 0.365356948085
3.05102040816 9.87755102041 0.380579852816
3.05102040816 10.4693877551 0.395095613311
3.05102040816 11.0612244898 0.408956386344
3.05102040816 11.6530612245 0.422211466899
3.05102040816 12.2448979592 0.434914281623
3.05102040816 12.8367346939 0.447102232494
3.05102040816 13.4285714286 0.458772667862
3.05102040816 14.0204081633 0.469986646476
3.05102040816 14.612244898 0.489747354275
3.05102040816 15.2040816327 0.50020410674
3.05102040816 15.7959183673 0.51023233288
3.05102040816 16.387755102 0.519861289513
3.05102040816 16.9795918367 0.529121701034
3.05102040816 17.5714285714 0.538043814631
3.05102040816 18.1632653061 0.546640562075
3.05102040816 18.7551020408 0.554945792551
3.05102040816 19.3469387755 0.562961282663
3.05102040816 19.9387755102 0.570697903807
3.05102040816 20.5306122449 0.578168632922
3.05102040816 21.1224489796 0.58538612202
3.05102040816 21.7142857143 0.592362697857
3.05102040816 22.306122449 0.599110100597
3.05102040816 22.8979591837 0.60563609193
3.05102040816 23.4897959184 0.611957651534
3.05102040816 24.0816326531 0.618081278287
3.05102040816 24.6734693878 0.624016100829
3.05102040816 25.2653061224 0.629770669018
3.05102040816 25.8571428571 0.63535300478
3.05102040816 26.4489795918 0.640770628929
3.05102040816 27.0408163265 0.646030595702
3.05102040816 27.6326530612 0.651139532404
3.05102040816 28.2244897959 0.656103661322
3.05102040816 28.8163265306 0.660928838987
3.05102040816 29.4081632653 0.665620586345
3.05102040816 30.0 0.670184281189

3.30612244898 1.0 0.0501074593406
3.30612244898 1.59183673469 0.0795822276827
3.30612244898 2.18367346939 0.108609092815
3.30612244898 2.77551020408 0.13696486169
3.30612244898 3.36734693878 0.164277576648
3.30612244898 3.95918367347 0.190709334764
3.30612244898 4.55102040816 0.216047326587
3.30612244898 5.14285714286 0.240250570881
3.30612244898 5.73469387755 0.263313833564
3.30612244898 6.32653061224 0.285258391113
3.30612244898 6.91836734694 0.306123395866
3.30612244898 7.51020408163 0.3259590259
3.30612244898 8.10204081633 0.344821462759
3.30612244898 8.69387755102 0.362769396739
3.30612244898 9.28571428571 0.379861658899
3.30612244898 9.87755102041 0.396155641287
3.30612244898 10.4693877551 0.411706487861
3.30612244898 11.0612244898 0.426565587531
3.30612244898 11.6530612245 0.440782053279
3.30612244898 12.2448979592 0.454407520455
3.30612244898 12.8367346939 0.467476293785
3.30612244898 13.4285714286 0.480001342071
3.30612244898 14.0204081633 0.49203721851
3.30612244898 14.612244898 0.511897481205
3.30612244898 15.2040816327 0.523125501529
3.30612244898 15.7959183673 0.533898610235
3.30612244898 16.387755102 0.544246607076
3.30612244898 16.9795918367 0.554201443547
3.30612244898 17.5714285714 0.563795452928
3.30612244898 18.1632653061 0.573044415102
3.30612244898 18.7551020408 0.581982365546
3.30612244898 19.3469387755 0.59061241061
3.30612244898 19.9387755102 0.598945962646
3.30612244898 20.5306122449 0.606996431144
3.30612244898 21.1224489796 0.614777009656
3.30612244898 21.7142857143 0.622300611839
3.30612244898 22.306122449 0.629579585004
3.30612244898 22.8979591837 0.636622347881
3.30612244898 23.4897959184 0.643446380889
3.30612244898 24.0816326531 0.650058812676
3.30612244898 24.6734693878 0.656469332236
3.30612244898 25.2653061224 0.662687028008
3.30612244898 25.8571428571 0.66872043774
3.30612244898 26.4489795918 0.674577575803
3.30612244898 27.0408163265 0.680265968261
3.30612244898 27.6326530612 0.685792692927
3.30612244898 28.2244897959 0.691164402392
3.30612244898 28.8163265306 0.696387363751
3.30612244898 29.4081632653 0.701467489454
3.30612244898 30.0 0.706410529946

3.5612244898 1.0 0.050382917936
3.5612244898 1.59183673469 0.0802759539428
3.5612244898 2.18367346939 0.109886979655
3.5612244898 2.77551020408 0.138967849877
3.5612244898 3.36734693878 0.167131447151
3.5612244898 3.95918367347 0.194503117224
3.5612244898 4.55102040816 0.220853302678
3.5612244898 5.14285714286 0.246121110124
3.5612244898 5.73469387755 0.270283497129
3.5612244898 6.32653061224 0.293346220257
3.5612244898 6.91836734694 0.315335307788
3.5612244898 7.51020408163 0.336290190585
3.5612244898 8.10204081633 0.356258529614
3.5612244898 8.69387755102 0.375292485678
3.5612244898 9.28571428571 0.393446074696
3.5612244898 9.87755102041 0.410773306089
3.5612244898 10.4693877551 0.427327094916
3.5612244898 11.0612244898 0.443157564033
3.5612244898 11.6530612245 0.458313160589
3.5612244898 12.2448979592 0.472843770348
3.5612244898 12.8367346939 0.486781239108
3.5612244898 13.4285714286 0.500150076825
3.5612244898 14.0204081633 0.512999830811
3.5612244898 14.612244898 0.532993444831
3.5612244898 15.2040816327 0.544986339802
3.5612244898 15.7959183673 0.556500115126
3.5612244898 16.387755102 0.567564944857
3.5612244898 16.9795918367 0.578213675419
3.5612244898 17.5714285714 0.588480200131
3.5612244898 18.1632653061 0.598382564744
3.5612244898 18.7551020408 0.607954955057
3.5612244898 19.3469387755 0.617201678412
3.5612244898 19.9387755102 0.62613470894
3.5612244898 20.5306122449 0.634767892022
3.5612244898 21.1224489796 0.643114942867
3.5612244898 21.7142857143 0.651189326939
3.5612244898 22.306122449 0.659003956582
3.5612244898 22.8979591837 0.666567874334
3.5612244898 23.4897959184 0.673898997213
3.5612244898 24.0816326531 0.681005053798
3.5612244898 24.6734693878 0.687896256362
3.5612244898 25.2653061224 0.69458219814
3.5612244898 25.8571428571 0.701071902209
3.5612244898 26.4489795918 0.707373849113
3.5612244898 27.0408163265 0.713496012246
3.5612244898 27.6326530612 0.71944589813
3.5612244898 28.2244897959 0.72523057028
3.5612244898 28.8163265306 0.730856689227
3.5612244898 29.4081632653 0.73633054382
3.5612244898 30.0 0.741658244708

3.81632653061 1.0 0.0506417003885
3.81632653061 1.59183673469 0.0809263890071
3.81632653061 2.18367346939 0.111082637389
3.81632653061 2.77551020408 0.140838929077
3.81632653061 3.36734693878 0.16979351944
3.81632653061 3.95918367347 0.198039628521
3.81632653061 4.55102040816 0.22533270267
3.81632653061 5.14285714286 0.251594323714
3.81632653061 5.73469387755 0.276785724969
3.81632653061 6.32653061224 0.300898843645
3.81632653061 6.91836734694 0.323947872335
3.81632653061 7.51020408163 0.345962382644
3.81632653061 8.10204081633 0.366982048162
3.81632653061 8.69387755102 0.387052740601
3.81632653061 9.28571428571 0.406223674523
3.81632653061 9.87755102041 0.424545325741
3.81632653061 10.4693877551 0.442068119589
3.81632653061 11.0612244898 0.458840580193
3.81632653061 11.6530612245 0.474910145508
3.81632653061 12.2448979592 0.490324993385
3.81632653061 12.8367346939 0.505114995414
3.81632653061 13.4285714286 0.519313057342
3.81632653061 14.0204081633 0.532964846873
3.81632653061 14.612244898 0.553124106423
3.81632653061 15.2040816327 0.565872119825
3.81632653061 15.7959183673 0.578118898284
3.81632653061 16.387755102 0.589894843247
3.81632653061 16.9795918367 0.601233419789
3.81632653061 17.5714285714 0.6121696509
3.81632653061 18.1632653061 0.6227233677
3.81632653061 18.7551020408 0.632928857174
3.81632653061 19.3469387755 0.64279150207
3.81632653061 19.9387755102 0.652323832119
3.81632653061 20.5306122449 0.661540113139
3.81632653061 21.1224489796 0.670454548959
3.81632653061 21.7142857143 0.679081113115
3.81632653061 22.306122449 0.687433234817
3.81632653061 22.8979591837 0.695520539466
3.81632653061 23.4897959184 0.703361318589
3.81632653061 24.0816326531 0.710963864232
3.81632653061 24.6734693878 0.718338871355
3.81632653061 25.2653061224 0.725496400772
3.81632653061 25.8571428571 0.732445927007
3.81632653061 26.4489795918 0.739196366034
3.81632653061 27.0408163265 0.74575611076
3.81632653061 27.6326530612 0.752133071333
3.81632653061 28.2244897959 0.758334699594
3.81632653061 28.8163265306 0.764368029213
3.81632653061 29.4081632653 0.770239707246
3.81632653061 30.0 0.77595618846

4.07142857143 1.0 0.0508880927362
4.07142857143 1.59183673469 0.0815438794202
4.07142857143 2.18367346939 0.112214320286
4.07142857143 2.77551020408 0.142605414851
4.07142857143 3.36734693878 0.172300971264
4.07142857143 3.95918367347 0.201365867043
4.07142857143 4.55102040816 0.229541964727
4.07142857143 5.14285714286 0.256735355949
4.07142857143 5.73469387755 0.282893376884
4.07142857143 6.32653061224 0.30799568257
4.07142857143 6.91836734694 0.33204584107
4.07142857143 7.51020408163 0.35506444953
4.07142857143 8.10204081633 0.377083781856
4.07142857143 8.69387755102 0.398143755807
4.07142857143 9.28571428571 0.418288917222
4.07142857143 9.87755102041 0.43756618694
4.07142857143 10.4693877551 0.456023369947
4.07142857143 11.0612244898 0.473707182607
4.07142857143 11.6530612245 0.490663818693
4.07142857143 12.2448979592 0.506939793193
4.07142857143 12.8367346939 0.522563373535
4.07142857143 13.4285714286 0.537573442934
4.07142857143 14.0204081633 0.552012636561
4.07142857143 14.612244898 0.572367289442
4.07142857143 15.2040816327 0.585858177862
4.07142857143 15.7959183673 0.598827696443
4.07142857143 16.387755102 0.61130634834
4.07142857143 16.9795918367 0.623327989146
4.07142857143 17.5714285714 0.634928420823
4.07142857143 18.1632653061 0.646128863845
4.07142857143 18.7551020408 0.656963651896
4.07142857143 19.3469387755 0.667439123695
4.07142857143 19.9387755102 0.677568340703
4.07142857143 20.5306122449 0.687365961744
4.07142857143 21.1224489796 0.696846638428
4.07142857143 21.7142857143 0.706024804085
4.07142857143 22.306122449 0.714914353857
4.07142857143 22.8979591837 0.723525450823
4.07142857143 23.4897959184 0.731876701967
4.07142857143 24.0816326531 0.739976922544
4.07142857143 24.6734693878 0.747837248041
4.07142857143 25.2653061224 0.755468167968
4.07142857143 25.8571428571 0.76287957265
4.07142857143 26.4489795918 0.770080780876
4.07142857143 27.0408163265 0.777080575309
4.07142857143 27.6326530612 0.783887242628
4.07142857143 28.2244897959 0.790508598339
4.07142857143 28.8163265306 0.796952026868
4.07142857143 29.4081632653 0.803224513191
4.07142857143 30.0 0.809332837667

4.32653061224 1.0 0.0511251895868
4.32653061224 1.59183673469 0.0821359568329
4.32653061224 2.18367346939 0.113295448416
4.32653061224 2.77551020408 0.144287609246
4.32653061224 3.36734693878 0.174681765655
4.32653061224 3.95918367347 0.204517591267
4.32653061224 4.55102040816 0.23352451817
4.32653061224 5.14285714286 0.261594890796
4.32653061224 5.73469387755 0.288663748416
4.32653061224 6.32653061224 0.314699842181
4.32653061224 6.91836734694 0.339697233659
4.32653061224 7.51020408163 0.363668396191
4.32653061224 8.10204081633 0.386638805613
4.32653061224 8.69387755102 0.408642810486
4.32653061224 9.28571428571 0.429720493918
4.32653061224 9.87755102041 0.449915287122
4.32653061224 10.4693877551 0.4692723359
4.32653061224 11.0612244898 0.487836430675
4.32653061224 11.6530612245 0.505652368253
4.32653061224 12.2448979592 0.52276504961
4.32653061224 12.8367346939 0.539201421381
4.32653061224 13.4285714286 0.555004491086
4.32653061224 14.0204081633 0.570214498751
4.32653061224 14.612244898 0.590791279062
4.32653061224 15.2040816327 0.605011017386
4.32653061224 15.7959183673 0.618691104327
4.32653061224 16.387755102 0.631862038601
4.32653061224 16.9795918367 0.64455787914
4.32653061224 17.5714285714 0.656814922294
4.32653061224 18.1632653061 0.668655452076
4.32653061224 18.7551020408 0.680113793873
4.32653061224 19.3469387755 0.691197130824
4.32653061224 19.9387755102 0.701919021136
4.32653061224 20.5306122449 0.712294482035
4.32653061224 21.1224489796 0.722338568038
4.32653061224 21.7142857143 0.732066122314
4.32653061224 22.306122449 0.741491454523
4.32653061224 22.8979591837 0.750625218467
4.32653061224 23.4897959184 0.759486281245
4.32653061224 24.0816326531 0.768083939345
4.32653061224 24.6734693878 0.776429726476
4.32653061224 25.2653061224 0.784534521633
4.32653061224 25.8571428571 0.79240859476
4.32653061224 26.4489795918 0.800061634149
4.32653061224 27.0408163265 0.807502781594
4.32653061224 27.6326530612 0.814740672207
4.32653061224 28.2244897959 0.821783459399
4.32653061224 28.8163265306 0.828638854767
4.32653061224 29.4081632653 0.835314159641
4.32653061224 30.0 0.841816459964

4.58163265306 1.0 0.0513552377223
4.58163265306 1.59183673469 0.0827081295606
4.58163265306 2.18367346939 0.114335931766
4.58163265306 2.77551020408 0.145900670043
4.58163265306 3.36734693878 0.176957035639
4.58163265306 3.95918367347 0.20752214327
4.58163265306 4.55102040816 0.237313951811
4.58163265306 5.14285714286 0.266212562165
4.58163265306 5.73469387755 0.294142120129
4.58163265306 6.32653061224 0.321061703421
4.58163265306 6.91836734694 0.346956887428
4.58163265306 7.51020408163 0.371832821442
4.58163265306 8.10204081633 0.395708773659
4.58163265306 8.69387755102 0.418613928011
4.58163265306 9.28571428571 0.440584152733
4.58163265306 9.87755102041 0.461659510711
4.58163265306 10.4693877551 0.481882513015
4.58163265306 11.0612244898 0.501295971693
4.58163265306 11.6530612245 0.519943195254
4.58163265306 12.2448979592 0.537867522583
4.58163265306 12.8367346939 0.555094796838
4.58163265306 13.4285714286 0.57167073529
4.58163265306 14.0204081633 0.58763366229
4.58163265306 14.612244898 0.608456162153
4.58163265306 15.2040816327 0.623389501763
4.58163265306 15.7959183673 0.637766629388
4.58163265306 16.387755102 0.651617950536
4.58163265306 16.9795918367 0.664977574759
4.58163265306 17.5714285714 0.677882062819
4.58163265306 18.1632653061 0.690354494676
4.58163265306 18.7551020408 0.702429134787
4.58163265306 19.3469387755 0.71411390783
4.58163265306 19.9387755102 0.725422827301
4.58163265306 20.5306122449 0.736371230417
4.58163265306 21.1224489796 0.746974528283
4.58163265306 21.7142857143 0.75724792421
4.58163265306 22.306122449 0.767206092044
4.58163265306 22.8979591837 0.77686012929
4.58163265306 23.4897959184 0.786229111929
4.58163265306 24.0816326531 0.795322775436
4.58163265306 24.6734693878 0.804153010318
4.58163265306 25.2653061224 0.812731046467
4.58163265306 25.8571428571 0.821067497647
4.58163265306 26.4489795918 0.829172388492
4.58163265306 27.0408163265 0.837055189264
4.58163265306 27.6326530612 0.8447248552
4.58163265306 28.2244897959 0.852189851478
4.58163265306 28.8163265306 0.859458192783
4.58163265306 29.4081632653 0.866537474631
4.58163265306 30.0 0.873435067775

4.83673469388 1.0 0.0515798754891
4.83673469388 1.59183673469 0.0832644416747
4.83673469388 2.18367346939 0.115343118246
4.83673469388 2.77551020408 0.14745596685
4.83673469388 3.36734693878 0.179142837455
4.83673469388 3.95918367347 0.210400551156
4.83673469388 4.55102040816 0.24093640319
4.83673469388 5.14285714286 0.270619558504
4.83673469388 5.73469387755 0.299364503669
4.83673469388 6.32653061224 0.327121739291
4.83673469388 6.91836734694 0.353869278948
4.83673469388 7.51020408163 0.379605688871
4.83673469388 8.10204081633 0.40434459401
4.83673469388 8.69387755102 0.428110418714
4.83673469388 9.28571428571 0.45093508461
4.83673469388 9.87755102041 0.47285544169
4.83673469388 10.4693877551 0.493911433162
4.83673469388 11.0612244898 0.514143887067
4.83673469388 11.6530612245 0.533594577637
4.83673469388 12.2448979592 0.552305335559
4.83673469388 12.8367346939 0.570301067265
4.83673469388 13.4285714286 0.587629125069
4.83673469388 14.0204081633 0.604326277983
4.83673469388 14.612244898 0.625415013646
4.83673469388 15.2040816327 0.641045917685
4.83673469388 15.7959183673 0.656105638557
4.83673469388 16.387755102 0.670624414915
4.83673469388 16.9795918367 0.684636282956
4.83673469388 17.5714285714 0.698177882805
4.83673469388 18.1632653061 0.711272870916
4.83673469388 18.7551020408 0.723955402113
4.83673469388 19.3469387755 0.7362340486
4.83673469388 19.9387755102 0.748123234453
4.83673469388 20.5306122449 0.759638576979
4.83673469388 21.1224489796 0.770795797858
4.83673469388 21.7142857143 0.781610412382
4.83673469388 22.306122449 0.792097410322
4.83673469388 22.8979591837 0.80226828697
4.83673469388 23.4897959184 0.812142280189
4.83673469388 24.0816326531 0.821729522966
4.83673469388 24.6734693878 0.831042222733
4.83673469388 25.2653061224 0.840091922974
4.83673469388 25.8571428571 0.84888954649
4.83673469388 26.4489795918 0.85744542188
4.83673469388 27.0408163265 0.865769317761
4.83673469388 27.6326530612 0.873870481546
4.83673469388 28.2244897959 0.881757664238
4.83673469388 28.8163265306 0.889439159566
4.83673469388 29.4081632653 0.896922834958
4.83673469388 30.0 0.904216325007

5.09183673469 1.0 0.051800301514
5.09183673469 1.59183673469 0.083807871661
5.09183673469 2.18367346939 0.116322477472
5.09183673469 2.77551020408 0.148962070267
5.09183673469 3.36734693878 0.181251443881
5.09183673469 3.95918367347 0.213169096925
5.09183673469 4.55102040816 0.244412359668
5.09183673469 5.14285714286 0.274840607638
5.09183673469 5.73469387755 0.304359757497
5.09183673469 6.32653061224 0.332912709126
5.09183673469 6.91836734694 0.360470747879
5.09183673469 7.51020408163 0.387026536777
5.09183673469 8.10204081633 0.412588587678
5.09183673469 8.69387755102 0.437176958754
5.09183673469 9.28571428571 0.460819899287
5.09183673469 9.87755102041 0.48355122064
5.09183673469 10.4693877551 0.505408392359
5.09183673469 11.0612244898 0.526430285479
5.09183673469 11.6530612245 0.546657126998
5.09183673469 12.2448979592 0.566129294197
5.09183673469 12.8367346939 0.58487088476
5.09183673469 13.4285714286 0.602930074214
5.09183673469 14.0204081633 0.620342346651
5.09183673469 14.612244898 0.641714930756
5.09183673469 15.2040816327 0.658026909329
5.09183673469 15.7959183673 0.67375419625
5.09183673469 16.387755102 0.688926802627
5.09183673469 16.9795918367 0.70357859118
5.09183673469 17.5714285714 0.717746133149
5.09183673469 18.1632653061 0.731453481744
5.09183673469 18.7551020408 0.74473463812
5.09183673469 19.3469387755 0.757598736655
5.09183673469 19.9387755102 0.770060566273
5.09183673469 20.5306122449 0.782135984546
5.09183673469 21.1224489796 0.793840979161
5.09183673469 21.7142857143 0.805191331564
5.09183673469 22.306122449 0.816202301862
5.09183673469 22.8979591837 0.826885739064
5.09183673469 23.4897959184 0.837261000131
5.09183673469 24.0816326531 0.847338575523
5.09183673469 24.6734693878 0.857130951712
5.09183673469 25.2653061224 0.866649950182
5.09183673469 25.8571428571 0.875906769435
5.09183673469 26.4489795918 0.884912010848
5.09183673469 27.0408163265 0.893675712265
5.09183673469 27.6326530612 0.902207386093
5.09183673469 28.2244897959 0.910516043812
5.09183673469 28.8163265306 0.918610234583
5.09183673469 29.4081632653 0.92649807577
5.09183673469 30.0 0.934187445021

5.34693877551 1.0 0.052017394792
5.34693877551 1.59183673469 0.0843406189926
5.34693877551 2.18367346939 0.117278097106
5.34693877551 2.77551020408 0.150425476766
5.34693877551 3.36734693878 0.1832923012
5.34693877551 3.95918367347 0.215840487495
5.34693877551 4.55102040816 0.24775801629
5.34693877551 5.14285714286 0.278895487277
5.34693877551 5.73469387755 0.309151212402
5.34693877551 6.32653061224 0.338461360804
5.34693877551 6.91836734694 0.366791239232
5.34693877551 7.51020408163 0.394128227062
5.34693877551 8.10204081633 0.420476215151
5.34693877551 8.69387755102 0.44585126998
5.34693877551 9.28571428571 0.470278239296
5.34693877551 9.87755102041 0.49378807838
5.34693877551 10.4693877551 0.51641589379
5.34693877551 11.0612244898 0.53819864874
5.34693877551 11.6530612245 0.559175033692
5.34693877551 12.2448979592 0.579384027329
5.34693877551 12.8367346939 0.598849016797
5.34693877551 13.4285714286 0.61761839203
5.34693877551 14.0204081633 0.635726554765
5.34693877551 14.612244898 0.657397921144
5.34693877551 15.2040816327 0.674374286516
5.34693877551 15.7959183673 0.690753794765
5.34693877551 16.387755102 0.706566179768
5.34693877551 16.9795918367 0.721845050345
5.34693877551 17.5714285714 0.736626790662
5.34693877551 18.1632653061 0.750935703649
5.34693877551 18.7551020408 0.764805597643
5.34693877551 19.3469387755 0.778246092076
5.34693877551 19.9387755102 0.791272295461
5.34693877551 20.5306122449 0.803900266923
5.34693877551 21.1224489796 0.816146217747
5.34693877551 21.7142857143 0.828026152489
5.34693877551 22.306122449 0.839555559012
5.34693877551 22.8979591837 0.850746598257
5.34693877551 23.4897959184 0.861618707577
5.34693877551 24.0816326531 0.87218269673
5.34693877551 24.6734693878 0.882451295581
5.34693877551 25.2653061224 0.892436569985
5.34693877551 25.8571428571 0.902149962514
5.34693877551 26.4489795918 0.911602317613
5.34693877551 27.0408163265 0.920803914473
5.34693877551 27.6326530612 0.929764504368
5.34693877551 28.2244897959 0.938493334783
5.34693877551 28.8163265306 0.946999187409
5.34693877551 29.4081632653 0.955290408143
5.34693877551 30.0 0.96337509739

5.60204081633 1.0 0.0522318008786
5.60204081633 1.59183673469 0.0848643115465
5.60204081633 2.18367346939 0.118213045073
5.60204081633 2.77551020408 0.151851142036
5.60204081633 3.36734693878 0.185272739188
5.60204081633 3.95918367347 0.218424730674
5.60204081633 4.55102040816 0.250986299926
5.60204081633 5.14285714286 0.282800173817
5.60204081633 5.73469387755 0.313757918198
5.60204081633 6.32653061224 0.34378974748
5.60204081633 6.91836734694 0.372855662796
5.60204081633 7.51020408163 0.400938321932
5.60204081633 8.10204081633 0.428037447672
5.60204081633 8.69387755102 0.45416546639
5.60204081633 9.28571428571 0.479344085661
5.60204081633 9.87755102041 0.503601588331
5.60204081633 10.4693877551 0.526970837438
5.60204081633 11.0612244898 0.549486952057
5.60204081633 11.6530612245 0.571187113434
5.60204081633 12.2448979592 0.592108955781
5.60204081633 12.8367346939 0.612275231103
5.60204081633 13.4285714286 0.631734091446
5.60204081633 14.0204081633 0.650519007612
5.60204081633 14.612244898 0.672501656282
5.60204081633 15.2040816327 0.690125714941
5.60204081633 15.7959183673 0.707141982484
5.60204081633 16.387755102 0.723579875174
5.60204081633 16.9795918367 0.739472683714
5.60204081633 17.5714285714 0.754856511508
5.60204081633 18.1632653061 0.769755791066
5.60204081633 18.7551020408 0.78420410356
5.60204081633 19.3469387755 0.798211484019
5.60204081633 19.9387755102 0.81179331676
5.60204081633 20.5306122449 0.824965825511
5.60204081633 21.1224489796 0.837745405324
5.60204081633 21.7142857143 0.850148243829
5.60204081633 22.306122449 0.862190017188
5.60204081633 22.8979591837 0.873883159043
5.60204081633 23.4897959184 0.885247152275
5.60204081633 24.0816326531 0.896293089885
5.60204081633 24.6734693878 0.907033911828
5.60204081633 25.2653061224 0.917481896799
5.60204081633 25.8571428571 0.927648701666
5.60204081633 26.4489795918 0.937545385857
5.60204081633 27.0408163265 0.94718244345
5.60204081633 27.6326530612 0.956569839696
5.60204081633 28.2244897959 0.965717034671
5.60204081633 28.8163265306 0.974633020602
5.60204081633 29.4081632653 0.983326351275
5.60204081633 30.0 0.991805330235

5.85714285714 1.0 0.0524439941915
5.85714285714 1.59183673469 0.0853801565921
5.85714285714 2.18367346939 0.119129635092
5.85714285714 2.77551020408 0.153242874715
5.85714285714 3.36734693878 0.187198499117
5.85714285714 3.95918367347 0.220929791367
5.85714285714 4.55102040816 0.254107642223
5.85714285714 5.14285714286 0.286567715948
5.85714285714 5.73469387755 0.318195599066
5.85714285714 6.32653061224 0.348916244406
5.85714285714 6.91836734694 0.378684951197
5.85714285714 7.51020408163 0.407480163905
5.85714285714 8.10204081633 0.435297851653
5.85714285714 8.69387755102 0.462147127566
5.85714285714 9.28571428571 0.488046807362
5.85714285714 9.87755102041 0.513022681443
5.85714285714 10.4693877551 0.537105492217
5.85714285714 11.0612244898 0.560328587191
5.85714285714 11.6530612245 0.582727677095
5.85714285714 12.2448979592 0.604339104606
5.85714285714 12.8367346939 0.625185044536
5.85714285714 13.4285714286 0.645313079159
5.85714285714 14.0204081633 0.664755861295
5.85714285714 14.612244898 0.687060104597
5.85714285714 15.2040816327 0.705315299968
5.85714285714 15.7959183673 0.722952898706
5.85714285714 16.387755102 0.74000196689
5.85714285714 16.9795918367 0.756495426217
5.85714285714 17.5714285714 0.772469025573
5.85714285714 18.1632653061 0.787947229002
5.85714285714 18.7551020408 0.802963360704
5.85714285714 19.3469387755 0.817527808922
5.85714285714 19.9387755102 0.831656192073
5.85714285714 20.5306122449 0.845364863704
5.85714285714 21.1224489796 0.858670365569
5.85714285714 21.7142857143 0.87158903142
5.85714285714 22.306122449 0.884136689395
5.85714285714 22.8979591837 0.896326009238
5.85714285714 23.4897959184 0.908176488097
5.85714285714 24.0816326531 0.919699468392
5.85714285714 24.6734693878 0.930908069235
5.85714285714 25.2653061224 0.941814752767
5.85714285714 25.8571428571 0.952431362288
5.85714285714 26.4489795918 0.96276914583
5.85714285714 27.0408163265 0.972838787413
5.85714285714 27.6326530612 0.982650442707
5.85714285714 28.2244897959 0.992213762137
5.85714285714 28.8163265306 1.0015379275
5.85714285714 29.4081632653 1.01063168071
5.85714285714 30.0 1.01950350966

6.11224489796 1.0 0.0526543233094
6.11224489796 1.59183673469 0.0858890512259
6.11224489796 2.18367346939 0.120029622051
6.11224489796 2.77551020408 0.154603627871
6.11224489796 3.36734693878 0.189074127221
6.11224489796 3.95918367347 0.223362083874
6.11224489796 4.55102040816 0.257130563482
6.11224489796 5.14285714286 0.290208899216
6.11224489796 5.73469387755 0.322477385485
6.11224489796 6.32653061224 0.353856333614
6.11224489796 6.91836734694 0.384296882343
6.11224489796 7.51020408163 0.413773721476
6.11224489796 8.10204081633 0.442279444044
6.11224489796 8.69387755102 0.469820151653
6.11224489796 9.28571428571 0.496412001477
6.11224489796 9.87755102041 0.522078464767
6.11224489796 10.4693877551 0.546848285897
6.11224489796 11.0612244898 0.57075311826
6.11224489796 11.6530612245 0.593827248216
6.11224489796 12.2448979592 0.616105778332
6.11224489796 12.8367346939 0.637610350853
6.11224489796 13.4285714286 0.65838773884
6.11224489796 14.0204081633 0.67846986122
6.11224489796 14.612244898 0.701104060229
6.11224489796 15.2040816327 0.719974077117
6.11224489796 15.7959183673 0.738217725766
6.11224489796 16.387755102 0.755863696067
6.11224489796 16.9795918367 0.772944500758
6.11224489796 17.5714285714 0.789495476645
6.11224489796 18.1632653061 0.805541039413
6.11224489796 18.7551020408 0.821114230685
6.11224489796 19.3469387755 0.836225735973
6.11224489796 19.9387755102 0.850891368551
6.11224489796 20.5306122449 0.86512757937
6.11224489796 21.1224489796 0.878951022663
6.11224489796 21.7142857143 0.892378144386
6.11224489796 22.306122449 0.905424891367
6.11224489796 22.8979591837 0.918104135528
6.11224489796 23.4897959184 0.930435360312
6.11224489796 24.0816326531 0.942430126013
6.11224489796 24.6734693878 0.954101702295
6.11224489796 25.2653061224 0.965462707461
6.11224489796 25.8571428571 0.976525145294
6.11224489796 26.4489795918 0.987300427771
6.11224489796 27.0408163265 0.997799405456
6.11224489796 27.6326530612 1.00803240226
6.11224489796 28.2244897959 1.01800923794
6.11224489796 28.8163265306 1.027739264
6.11224489796 29.4081632653 1.03723139169
6.11224489796 30.0 1.04649427535

6.36734693878 1.0 0.0528630440682
6.36734693878 1.59183673469 0.0863916634603
6.36734693878 2.18367346939 0.120914346194
6.36734693878 2.77551020408 0.155935715299
6.36734693878 3.36734693878 0.190903268434
6.36734693878 3.95918367347 0.225726841717
6.36734693878 4.55102040816 0.260062114169
6.36734693878 5.14285714286 0.293732751942
6.36734693878 5.73469387755 0.326614375253
6.36734693878 6.32653061224 0.358623209517
6.36734693878 6.91836734694 0.389706718567
6.36734693878 7.51020408163 0.419836250877
6.36734693878 8.10204081633 0.449001366334
6.36734693878 8.69387755102 0.477205432144
6.36734693878 9.28571428571 0.504462164398
6.36734693878 9.87755102041 0.530792879949
6.36734693878 10.4693877551 0.556224444971
6.36734693878 11.0612244898 0.580786898187
6.36734693878 11.6530612245 0.60451315232
6.36734693878 12.2448979592 0.627437119503
6.36734693878 12.8367346939 0.649579943928
6.36734693878 13.4285714286 0.670987420762
6.36734693878 14.0204081633 0.69169079756
6.36734693878 14.612244898 0.714661583
6.36734693878 15.2040816327 0.734130422521
6.36734693878 15.7959183673 0.752965069624
6.36734693878 16.387755102 0.771193817519
6.36734693878 16.9795918367 0.788848738999
6.36734693878 17.5714285714 0.805964714372
6.36734693878 18.1632653061 0.822566045996
6.36734693878 18.7551020408 0.83868547112
6.36734693878 19.3469387755 0.85433392243
6.36734693878 19.9387755102 0.869527371468
6.36734693878 20.5306122449 0.88428233661
6.36734693878 21.1224489796 0.898615553158
6.36734693878 21.7142857143 0.912543548288
6.36734693878 22.306122449 0.926082357152
6.36734693878 22.8979591837 0.939245022493
6.36734693878 23.4897959184 0.952050989135
6.36734693878 24.0816326531 0.964512005931
6.36734693878 24.6734693878 0.976641466733
6.36734693878 25.2653061224 0.988452120781
6.36734693878 25.8571428571 0.999956108256
6.36734693878 26.4489795918 1.01116498212
6.36734693878 27.0408163265 1.02208973762
6.36734693878 27.6326530612 1.03274084612
6.36734693878 28.2244897959 1.04312827695
6.36734693878 28.8163265306 1.05326153256
6.36734693878 29.4081632653 1.06314967576
6.36734693878 30.0 1.07280151035

6.62244897959 1.0 0.0530703438384
6.62244897959 1.59183673469 0.0868884919515
6.62244897959 2.18367346939 0.121784839797
6.62244897959 2.77551020408 0.157240972312
6.62244897959 3.36734693878 0.192688886008
6.62244897959 3.95918367347 0.228028395832
6.62244897959 4.55102040816 0.262908209167
6.62244897959 5.14285714286 0.297146930775
6.62244897959 5.73469387755 0.33061606393
6.62244897959 6.32653061224 0.363228246702
6.62244897959 6.91836734694 0.394927703681
6.62244897959 7.51020408163 0.425682814166
6.62244897959 8.10204081633 0.455480415754
6.62244897959 8.69387755102 0.484321394818
6.62244897959 9.28571428571 0.512217227866
6.62244897959 9.87755102041 0.539187232576
6.62244897959 10.4693877551 0.565256512381
6.62244897959 11.0612244898 0.590453570746
6.62244897959 11.6530612245 0.614809999976
6.62244897959 12.2448979592 0.638358569568
6.62244897959 12.8367346939 0.661119952529
6.62244897959 13.4285714286 0.683138851445
6.62244897959 14.0204081633 0.704445888972
6.62244897959 14.612244898 0.727758363995
6.62244897959 15.2040816327 0.747810395874
6.62244897959 15.7959183673 0.767221279672
6.62244897959 16.387755102 0.786018896049
6.62244897959 16.9795918367 0.80423485422
6.62244897959 17.5714285714 0.821903544241
6.62244897959 18.1632653061 0.839049102442
6.62244897959 18.7551020408 0.855703943336
6.62244897959 19.3469387755 0.871879201964
6.62244897959 19.9387755102 0.887590974256
6.62244897959 20.5306122449 0.902855818488
6.62244897959 21.1224489796 0.91769052233
6.62244897959 21.7142857143 0.932111665982
6.62244897959 22.306122449 0.946135345297
6.62244897959 22.8979591837 0.959774744981
6.62244897959 23.4897959184 0.973049249079
6.62244897959 24.0816326531 0.985970767863
6.62244897959 24.6734693878 0.998552795145
6.62244897959 25.2653061224 1.01080818784
6.62244897959 25.8571428571 1.02274920024
6.62244897959 26.4489795918 1.034387505
6.62244897959 27.0408163265 1.04573422166
6.62244897959 27.6326530612 1.05679994961
6.62244897959 28.2244897959 1.06759478927
6.62244897959 28.8163265306 1.07812837637
6.62244897959 29.4081632653 1.08840990852
6.62244897959 30.0 1.09844832297

6.87755102041 1.0 0.0532763593928
6.87755102041 1.59183673469 0.0873799101051
6.87755102041 2.18367346939 0.122641906233
6.87755102041 2.77551020408 0.158520875466
6.87755102041 3.36734693878 0.194433425954
6.87755102041 3.95918367347 0.230270384124
6.87755102041 4.55102040816 0.265673881187
6.87755102041 5.14285714286 0.30045801496
6.87755102041 5.73469387755 0.334490675586
6.87755102041 6.32653061224 0.36768136183
6.87755102041 6.91836734694 0.399971450088
6.87755102041 7.51020408163 0.43132668543
6.87755102041 8.10204081633 0.461731464499
6.87755102041 8.69387755102 0.491184424238
6.87755102041 9.28571428571 0.519694987483
6.87755102041 9.87755102041 0.547280618019
6.87755102041 10.4693877551 0.573964766627
6.87755102041 11.0612244898 0.599774479519
6.87755102041 11.6530612245 0.624740082753
6.87755102041 12.2448979592 0.648893249056
6.87755102041 12.8367346939 0.672254201373
6.87755102041 13.4285714286 0.694866476033
6.87755102041 14.0204081633 0.716760105416
6.87755102041 14.612244898 0.740418029483
6.87755102041 15.2040816327 0.761038027081
6.87755102041 15.7959183673 0.781010717543
6.87755102041 16.387755102 0.800363556978
6.87755102041 16.9795918367 0.819127673432
6.87755102041 17.5714285714 0.837336941599
6.87755102041 18.1632653061 0.855015289173
6.87755102041 18.7551020408 0.872194792627
6.87755102041 19.3469387755 0.888886749303
6.87755102041 19.9387755102 0.905107348331
6.87755102041 20.5306122449 0.920873162731
6.87755102041 21.1224489796 0.936201006437
6.87755102041 21.7142857143 0.951107487095
6.87755102041 22.306122449 0.965608736201
6.87755102041 22.8979591837 0.979718053942
6.87755102041 23.4897959184 0.993454743909
6.87755102041 24.0816326531 1.00683085275
6.87755102041 24.6734693878 1.01985995201
6.87755102041 25.2653061224 1.03255498488
6.87755102041 25.8571428571 1.04492829921
6.87755102041 26.4489795918 1.05699166757
6.87755102041 27.0408163265 1.06875631493
6.87755102041 27.6326530612 1.08023295059
6.87755102041 28.2244897959 1.09143178874
6.87755102041 28.8163265306 1.10236258186
6.87755102041 29.4081632653 1.11303464661
6.87755102041 30.0 1.12345703859

7.13265306122 1.0 0.0534811900901
7.13265306122 1.59183673469 0.0878661987097
7.13265306122 2.18367346939 0.123486178665
7.13265306122 2.77551020408 0.159776631805
7.13265306122 3.36734693878 0.196138940308
7.13265306122 3.95918367347 0.232455909522
7.13265306122 4.55102040816 0.268363473187
7.13265306122 5.14285714286 0.303671731338
7.13265306122 5.73469387755 0.338245417472
7.13265306122 6.32653061224 0.371991294218
7.13265306122 6.91836734694 0.404848240981
7.13265306122 7.51020408163 0.436779669997
7.13265306122 8.10204081633 0.46776779134
7.13265306122 8.69387755102 0.497809203296
7.13265306122 9.28571428571 0.526911446024
7.13265306122 9.87755102041 0.555090264722
7.13265306122 10.4693877551 0.582367561724
7.13265306122 11.0612244898 0.608769001631
7.13265306122 11.6530612245 0.634323698306
7.13265306122 12.2448979592 0.659062271621
7.13265306122 12.8367346939 0.683004511286
7.13265306122 13.4285714286 0.706192744718
7.13265306122 14.0204081633 0.728656439921
7.13265306122 14.612244898 0.752662394152
7.13265306122 15.2040816327 0.773835556376
7.13265306122 15.7959183673 0.794355983513
7.13265306122 16.387755102 0.81425069838
7.13265306122 16.9795918367 0.833550335206
7.13265306122 17.5714285714 0.852288235212
7.13265306122 18.1632653061 0.870488083181
7.13265306122 18.7551020408 0.888181604952
7.13265306122 19.3469387755 0.905380224382
7.13265306122 19.9387755102 0.922100195238
7.13265306122 20.5306122449 0.938358082407
7.13265306122 21.1224489796 0.954170702421
7.13265306122 21.7142857143 0.969554667235
7.13265306122 22.306122449 0.984526121313
7.13265306122 22.8979591837 0.999098456063
7.13265306122 23.4897959184 1.01329087722
7.13265306122 24.0816326531 1.02711554472
7.13265306122 24.6734693878 1.04058608752
7.13265306122 25.2653061224 1.05371551544
7.13265306122 25.8571428571 1.06651625092
7.13265306122 26.4489795918 1.07900014824
7.13265306122 27.0408163265 1.09117852023
7.13265306122 27.6326530612 1.10306216929
7.13265306122 28.2244897959 1.11466140722
7.13265306122 28.8163265306 1.12598608783
7.13265306122 29.4081632653 1.13704563202
7.13265306122 30.0 1.14784919959

7.38775510204 1.0 0.053684907625
7.38775510204 1.59183673469 0.0883475701171
7.38775510204 2.18367346939 0.124318163661
7.38775510204 2.77551020408 0.161009245447
7.38775510204 3.36734693878 0.197807179644
7.38775510204 3.95918367347 0.234587659381
7.38775510204 4.55102040816 0.270980784756
7.38775510204 5.14285714286 0.306793126762
7.38775510204 5.73469387755 0.341886676605
7.38775510204 6.32653061224 0.376165823997
7.38775510204 6.91836734694 0.409567266954
7.38775510204 7.51020408163 0.442052356087
7.38775510204 8.10204081633 0.473601344787
7.38775510204 8.69387755102 0.504208984412
7.38775510204 9.28571428571 0.533881089368
7.38775510204 9.87755102041 0.562631811845
7.38775510204 10.4693877551 0.590481603795
7.38775510204 11.0612244898 0.617454820918
7.38775510204 11.6530612245 0.643579418033
7.38775510204 12.2448979592 0.668885004154
7.38775510204 12.8367346939 0.693390949407
7.38775510204 13.4285714286 0.717138352912
7.38775510204 14.0204081633 0.740156137882
7.38775510204 14.612244898 0.764511672838
7.38775510204 15.2040816327 0.786223636155
7.38775510204 15.7959183673 0.807278107868
7.38775510204 16.387755102 0.827701671489
7.38775510204 16.9795918367 0.847524458841
7.38775510204 17.5714285714 0.866779265242
7.38775510204 18.1632653061 0.885489505145
7.38775510204 18.7551020408 0.90368654356
7.38775510204 19.3469387755 0.921381898916
7.38775510204 19.9387755102 0.938591863557
7.38775510204 20.5306122449 0.95533297352
7.38775510204 21.1224489796 0.971622026544
7.38775510204 21.7142857143 0.987475618017
7.38775510204 22.306122449 1.00290988491
7.38775510204 22.8979591837 1.01793828766
7.38775510204 23.4897959184 1.0325799188
7.38775510204 24.0816326531 1.04684703031
7.38775510204 24.6734693878 1.06075328999
7.38775510204 25.2653061224 1.07431175627
7.38775510204 25.8571428571 1.08753490878
7.38775510204 26.4489795918 1.10043466666
7.38775510204 27.0408163265 1.11302241439
7.38775510204 27.6326530612 1.12530903184
7.38775510204 28.2244897959 1.1373049134
7.38775510204 28.8163265306 1.14901999978
7.38775510204 29.4081632653 1.16046380229
7.38775510204 30.0 1.17164557166

7.64285714286 1.0 0.0538875632497
7.64285714286 1.59183673469 0.08882418618
7.64285714286 2.18367346939 0.12513827362
7.64285714286 2.77551020408 0.162219567306
7.64285714286 3.36734693878 0.199439662572
7.64285714286 3.95918367347 0.236667995816
7.64285714286 4.55102040816 0.273529183724
7.64285714286 5.14285714286 0.309826700584
7.64285714286 5.73469387755 0.345420172003
7.64285714286 6.32653061224 0.380211942327
7.64285714286 6.91836734694 0.414136811967
7.64285714286 7.51020408163 0.447154313994
7.64285714286 8.10204081633 0.479242952794
7.64285714286 8.69387755102 0.510395807059
7.64285714286 9.28571428571 0.540617109232
7.64285714286 9.87755102041 0.569919534734
7.64285714286 10.4693877551 0.598322177062
7.64285714286 11.0612244898 0.625848152427
7.64285714286 11.6530612245 0.652524308348
7.64285714286 12.2448979592 0.67837928309
7.64285714286 12.8367346939 0.703432038516
7.64285714286 13.4285714286 0.727722443399
7.64285714286 14.0204081633 0.751278891194
7.64285714286 14.612244898 0.775984658403
7.64285714286 15.2040816327 0.798221501433
7.64285714286 15.7959183673 0.819796713381
7.64285714286 16.387755102 0.840736434748
7.64285714286 16.9795918367 0.861070289688
7.64285714286 17.5714285714 0.880830519776
7.64285714286 18.1632653061 0.900040247389
7.64285714286 18.7551020408 0.918730468619
7.64285714286 19.3469387755 0.936912767978
7.64285714286 19.9387755102 0.954603452692
7.64285714286 20.5306122449 0.971819011257
7.64285714286 21.1224489796 0.988576203343
7.64285714286 21.7142857143 1.00489158899
7.64285714286 22.306122449 1.02078127921
7.64285714286 22.8979591837 1.03625878326
7.64285714286 23.4897959184 1.05134306693
7.64285714286 24.0816326531 1.06604645476
7.64285714286 24.6734693878 1.08038263646
7.64285714286 25.2653061224 1.09436470256
7.64285714286 25.8571428571 1.10800517388
7.64285714286 26.4489795918 1.12131601894
7.64285714286 27.0408163265 1.13430867886
7.64285714286 27.6326530612 1.1469940965
7.64285714286 28.2244897959 1.1593827349
7.64285714286 28.8163265306 1.17148460822
7.64285714286 29.4081632653 1.18330930524
7.64285714286 30.0 1.19486615522

7.89795918367 1.0 0.0540891931306
7.89795918367 1.59183673469 0.089296171566
7.89795918367 2.18367346939 0.125946850895
7.89795918367 2.77551020408 0.163408332228
7.89795918367 3.36734693878 0.201037728026
7.89795918367 3.95918367347 0.238699024177
7.89795918367 4.55102040816 0.276011691456
7.89795918367 5.14285714286 0.312776506783
7.89795918367 5.73469387755 0.348851073001
7.89795918367 6.32653061224 0.384135984761
7.89795918367 6.91836734694 0.418564400164
7.89795918367 7.51020408163 0.452094254475
7.89795918367 8.10204081633 0.484702490676
7.89795918367 8.69387755102 0.516380673107
7.89795918367 9.28571428571 0.547131583853
7.89795918367 9.87755102041 0.576966528974
7.89795918367 10.4693877551 0.605903329426
7.89795918367 11.0612244898 0.633963927864
7.89795918367 11.6530612245 0.661174114503
7.89795918367 12.2448979592 0.687561595138
7.89795918367 12.8367346939 0.713144933009
7.89795918367 13.4285714286 0.73796277724
7.89795918367 14.0204081633 0.762043003347
7.89795918367 14.612244898 0.787098871994
7.89795918367 15.2040816327 0.80984711458
7.89795918367 15.7959183673 0.831930154039
7.89795918367 16.387755102 0.853373686076
7.89795918367 16.9795918367 0.87420682465
7.89795918367 17.5714285714 0.894461253463
7.89795918367 18.1632653061 0.914159785762
7.89795918367 18.7551020408 0.933333042484
7.89795918367 19.3469387755 0.951992648827
7.89795918367 19.9387755102 0.970154905434
7.89795918367 20.5306122449 0.987836236447
7.89795918367 21.1224489796 1.00505334615
7.89795918367 21.7142857143 1.02182274237
7.89795918367 22.306122449 1.03816049357
7.89795918367 22.8979591837 1.0540801394
7.89795918367 23.4897959184 1.069600507
7.89795918367 24.0816326531 1.08473397566
7.89795918367 24.6734693878 1.0994942415
7.89795918367 25.2653061224 1.11389441212
7.89795918367 25.8571428571 1.12794703485
7.89795918367 26.4489795918 1.14166411333
7.89795918367 27.0408163265 1.15505713147
7.89795918367 27.6326530612 1.16813708175
7.89795918367 28.2244897959 1.18091448288
7.89795918367 28.8163265306 1.19339940996
7.89795918367 29.4081632653 1.2056015172
7.89795918367 30.0 1.21753020079

8.15306122449 1.0 0.0542898223253
8.15306122449 1.59183673469 0.0897636236436
8.15306122449 2.18367346939 0.126744185738
8.15306122449 2.77551020408 0.164576186742
8.15306122449 3.36734693878 0.202602574619
8.15306122449 3.95918367347 0.240682645055
8.15306122449 4.55102040816 0.278431048256
8.15306122449 5.14285714286 0.31564623298
8.15306122449 5.73469387755 0.352184091644
8.15306122449 6.32653061224 0.387943736252
8.15306122449 6.91836734694 0.422856912399
8.15306122449 7.51020408163 0.45688015541
8.15306122449 8.10204081633 0.489989016344
8.15306122449 8.69387755102 0.522173688975
8.15306122449 9.28571428571 0.553435625416
8.15306122449 9.87755102041 0.583784861491
8.15306122449 10.4693877551 0.613238025729
8.15306122449 11.0612244898 0.641815949642
8.15306122449 11.6530612245 0.669543414159
8.15306122449 12.2448979592 0.696447229141
8.15306122449 12.8367346939 0.722545567631
8.15306122449 13.4285714286 0.747875879043
8.15306122449 14.0204081633 0.772465530552
8.15306122449 14.612244898 0.797870690763
8.15306122449 15.2040816327 0.821117288994
8.15306122449 15.7959183673 0.843695634191
8.15306122449 16.387755102 0.865630977101
8.15306122449 16.9795918367 0.886951921197
8.15306122449 17.5714285714 0.907689591172
8.15306122449 18.1632653061 0.927866477982
8.15306122449 18.7551020408 0.947512822796
8.15306122449 19.3469387755 0.966640268873
8.15306122449 19.9387755102 0.985265090879
8.15306122449 20.5306122449 1.00340363354
8.15306122449 21.1224489796 1.02107253025
8.15306122449 21.7142857143 1.03828822149
8.15306122449 22.306122449 1.05506671831
8.15306122449 22.8979591837 1.07142157395
8.15306122449 23.4897959184 1.08737146656
8.15306122449 24.0816326531 1.10292881377
8.15306122449 24.6734693878 1.11810730411
8.15306122449 25.2653061224 1.13292004848
8.15306122449 25.8571428571 1.14737960727
8.15306122449 26.4489795918 1.16149800611
8.15306122449 27.0408163265 1.175286759
8.15306122449 27.6326530612 1.18875689562
8.15306122449 28.2244897959 1.20191897835
8.15306122449 28.8163265306 1.21478313161
8.15306122449 29.4081632653 1.22735906381
8.15306122449 30.0 1.23965622722

8.40816326531 1.0 0.0544894677377
8.40816326531 1.59183673469 0.0902266198222
8.40816326531 2.18367346939 0.127530529639
8.40816326531 2.77551020408 0.165723709797
8.40816326531 3.36734693878 0.204135290326
8.40816326531 3.95918367347 0.242620593889
8.40816326531 4.55102040816 0.280789763677
8.40816326531 5.14285714286 0.318439261867
8.40816326531 5.73469387755 0.355423555168
8.40816326531 6.32653061224 0.391640514292
8.40816326531 6.91836734694 0.427020679265
8.40816326531 7.51020408163 0.461519363708
8.40816326531 8.10204081633 0.495110879897
8.40816326531 8.69387755102 0.527784181631
8.40816326531 9.28571428571 0.55953950114
8.40816326531 9.87755102041 0.590385695415
8.40816326531 10.4693877551 0.62033827516
8.40816326531 11.0612244898 0.64941701966
8.40816326531 11.6530612245 0.677645746494
8.40816326531 12.2448979592 0.705050404441
8.40816326531 12.8367346939 0.731648783927
8.40816326531 13.4285714286 0.757477161153
8.40816326531 14.0204081633 0.782562403044
8.40816326531 14.612244898 0.80831545717
8.40816326531 15.2040816327 0.83204779547
8.40816326531 15.7959183673 0.855109311567
8.40816326531 16.387755102 0.877524812449
8.40816326531 16.9795918367 0.899322392647
8.40816326531 17.5714285714 0.920532619122
8.40816326531 18.1632653061 0.941177650602
8.40816326531 18.7551020408 0.961287345293
8.40816326531 19.3469387755 0.98087334438
8.40816326531 19.9387755102 0.999951879094
8.40816326531 20.5306122449 1.01853920129
8.40816326531 21.1224489796 1.0366518596
8.40816326531 21.7142857143 1.05430621366
8.40816326531 22.306122449 1.07151820378
8.40816326531 22.8979591837 1.08830138155
8.40816326531 23.4897959184 1.10467426708
8.40816326531 24.0816326531 1.12064930139
8.40816326531 24.6734693878 1.13624015266
8.40816326531 25.2653061224 1.15145992253
8.40816326531 25.8571428571 1.16632117216
8.40816326531 26.4489795918 1.18083593716
8.40816326531 27.0408163265 1.19501574985
8.40816326531 27.6326530612 1.20887166569
8.40816326531 28.2244897959 1.22241427961
8.40816326531 28.8163265306 1.23565375454
8.40816326531 29.4081632653 1.24859984263
8.40816326531 30.0 1.26126204218

8.66326530612 1.0 0.054688140314
8.66326530612 1.59183673469 0.0906852229989
8.66326530612 2.18367346939 0.128306105245
8.66326530612 2.77551020408 0.166851428265
8.66326530612 3.36734693878 0.205636874899
8.66326530612 3.95918367347 0.244514471204
8.66326530612 4.55102040816 0.283090155392
8.66326530612 5.14285714286 0.321158719182
8.66326530612 5.73469387755 0.358573463231
8.66326530612 6.32653061224 0.395231235176
8.66326530612 6.91836734694 0.431061555887
8.66326530612 7.51020408163 0.466018677886
8.66326530612 8.10204081633 0.500075813077
8.66326530612 8.69387755102 0.533220793912
8.66326530612 9.28571428571 0.565452733408
8.66326530612 9.87755102041 0.596779393968
8.66326530612 10.4693877551 0.627215237877
8.66326530612 11.0612244898 0.656779047692
8.66326530612 11.6530612245 0.685493721452
8.66326530612 12.2448979592 0.713384380097
8.66326530612 12.8367346939 0.740468438439
8.66326530612 13.4285714286 0.766781030466
8.66326530612 14.0204081633 0.792348529975
8.66326530612 14.612244898 0.818447573157
8.66326530612 15.2040816327 0.842653454299
8.66326530612 15.7959183673 0.866186386924
8.66326530612 16.387755102 0.889070736607
8.66326530612 16.9795918367 0.911334091971
8.66326530612 17.5714285714 0.933006465464
8.66326530612 18.1632653061 0.954109676329
8.66326530612 18.7551020408 0.974673197853
8.66326530612 19.3469387755 0.994708651256
8.66326530612 19.9387755102 1.01423220863
8.66326530612 20.5306122449 1.03326001701
8.66326530612 21.1224489796 1.05180852789
8.66326530612 21.7142857143 1.06989400807
8.66326530612 22.306122449 1.08753231515
8.66326530612 22.8979591837 1.10473698531
8.66326530612 23.4897959184 1.12152637272
8.66326530612 24.0816326531 1.13791292817
8.66326530612 24.6734693878 1.15391028789
8.66326530612 25.2653061224 1.16953153284
8.66326530612 25.8571428571 1.1847892137
8.66326530612 26.4489795918 1.19969536505
8.66326530612 27.0408163265 1.21426152671
8.66326530612 27.6326530612 1.22849876938
8.66326530612 28.2244897959 1.24241771025
8.66326530612 28.8163265306 1.25602854078
8.66326530612 29.4081632653 1.2693410471
8.66326530612 30.0 1.28236476413

8.91836734694 1.0 0.0548858466758
8.91836734694 1.59183673469 0.0911394855969
8.91836734694 2.18367346939 0.129071113715
8.91836734694 2.77551020408 0.167959828516
8.91836734694 3.36734693878 0.207108256817
8.91836734694 3.95918367347 0.246365765796
8.91836734694 4.55102040816 0.285334379385
8.91836734694 5.14285714286 0.323807511433
8.91836734694 5.73469387755 0.361637533398
8.91836734694 6.32653061224 0.398720467181
8.91836734694 6.91836734694 0.434984982475
8.91836734694 7.51020408163 0.470384415466
8.91836734694 8.10204081633 0.504891002826
8.91836734694 8.69387755102 0.538491563453
8.91836734694 9.28571428571 0.571184183211
8.91836734694 9.87755102041 0.602975607561
8.91836734694 10.4693877551 0.633879314894
8.91836734694 11.0612244898 0.663913143259
8.91836734694 11.6530612245 0.693099112836
8.91836734694 12.2448979592 0.721461548437
8.91836734694 12.8367346939 0.749017495881
8.91836734694 13.4285714286 0.77580098088
8.91836734694 14.0204081633 0.801837890652
8.91836734694 14.612244898 0.828280581875
8.91836734694 15.2040816327 0.852948215572
8.91836734694 15.7959183673 0.876941182591
8.91836734694 16.387755102 0.900283410395
8.91836734694 16.9795918367 0.923001985952
8.91836734694 17.5714285714 0.945126371967
8.91836734694 18.1632653061 0.966678043174
8.91836734694 18.7551020408 0.987686087062
8.91836734694 19.3469387755 1.008162089
8.91836734694 19.9387755102 1.02812214789
8.91836734694 20.5306122449 1.04758229533
8.91836734694 21.1224489796 1.06655887472
8.91836734694 21.7142857143 1.0850680493
8.91836734694 22.306122449 1.10312558339
8.91836734694 22.8979591837 1.12074498519
8.91836734694 23.4897959184 1.13794443622
8.91836734694 24.0816326531 1.15473638454
8.91836734694 24.6734693878 1.17113442395
8.91836734694 25.2653061224 1.18715160433
8.91836734694 25.8571428571 1.20280045565
8.91836734694 26.4489795918 1.2180930013
8.91836734694 27.0408163265 1.23304077874
8.91836734694 27.6326530612 1.24765486416
8.91836734694 28.2244897959 1.2619458875
8.91836734694 28.8163265306 1.27592405946
8.91836734694 29.4081632653 1.28959919114
8.91836734694 30.0 1.30298084533

9.17346938776 1.0 0.0550825903335
9.17346938776 1.59183673469 0.0915894525554
9.17346938776 2.18367346939 0.129825740172
9.17346938776 2.77551020408 0.169049365073
9.17346938776 3.36734693878 0.208550306147
9.17346938776 3.95918367347 0.248175872567
9.17346938776 4.55102040816 0.28752445352
9.17346938776 5.14285714286 0.326388355742
9.17346938776 5.73469387755 0.364619237552
9.17346938776 6.32653061224 0.402112473597
9.17346938776 6.91836734694 0.438796033772
9.17346938776 7.51020408163 0.474622468457
9.17346938776 8.10204081633 0.509563152275
9.17346938776 8.69387755102 0.54360398855
9.17346938776 9.28571428571 0.576742120209
9.17346938776 9.87755102041 0.608983347342
9.17346938776 10.4693877551 0.640340224413
9.17346938776 11.0612244898 0.670829694056
9.17346938776 11.6530612245 0.700472938179
9.17346938776 12.2448979592 0.729293515724
9.17346938776 12.8367346939 0.75730810989
9.17346938776 13.4285714286 0.78454967382
9.17346938776 14.0204081633 0.811043614386
9.17346938776 14.612244898 0.837827239099
9.17346938776 15.2040816327 0.862945229666
9.17346938776 15.7959183673 0.887387211726
9.17346938776 16.387755102 0.911176678717
9.17346938776 16.9795918367 0.934340221204
9.17346938776 17.5714285714 0.956906758149
9.17346938776 18.1632653061 0.978897416606
9.17346938776 18.7551020408 1.00034089834
9.17346938776 19.3469387755 1.02124873876
9.17346938776 19.9387755102 1.04163695106
9.17346938776 20.5306122449 1.061521442
9.17346938776 21.1224489796 1.08091843722
9.17346938776 21.7142857143 1.0998439869
9.17346938776 22.306122449 1.11831375264
9.17346938776 22.8979591837 1.13634120337
9.17346938776 23.4897959184 1.15394434212
9.17346938776 24.0816326531 1.1711356029
9.17346938776 24.6734693878 1.18792852759
9.17346938776 25.2653061224 1.20433612554
9.17346938776 25.8571428571 1.22037089663
9.17346938776 26.4489795918 1.23604484388
9.17346938776 27.0408163265 1.25136949322
9.17346938776 27.6326530612 1.26635591741
9.17346938776 28.2244897959 1.28101475037
9.17346938776 28.8163265306 1.29535621342
9.17346938776 29.4081632653 1.30939013426
9.17346938776 30.0 1.32312609542

9.42857142857 1.0 0.055278372588
9.42857142857 1.59183673469 0.0920351635376
9.42857142857 2.18367346939 0.130570157744
9.42857142857 2.77551020408 0.170120467079
9.42857142857 3.36734693878 0.20996384431
9.42857142857 3.95918367347 0.249946106333
9.42857142857 4.55102040816 0.289662276082
9.42857142857 5.14285714286 0.328903803666
9.42857142857 5.73469387755 0.367521831316
9.42857142857 6.32653061224 0.405411247835
9.42857142857 6.91836734694 0.442499459771
9.42857142857 7.51020408163 0.47873834941
9.42857142857 8.10204081633 0.514098531732
9.42857142857 8.69387755102 0.548565083589
9.42857142857 9.28571428571 0.582134282047
9.42857142857 9.87755102041 0.614811047803
9.42857142857 10.4693877551 0.646607067143
9.42857142857 11.0612244898 0.677538433399
9.42857142857 11.6530612245 0.70762552777
9.42857142857 12.2448979592 0.736891172194
9.42857142857 12.8367346939 0.765351693481
9.42857142857 13.4285714286 0.793039008795
9.42857142857 14.0204081633 0.819978050773
9.42857142857 14.612244898 0.84709957605
9.42857142857 15.2040816327 0.872656909524
9.42857142857 15.7959183673 0.897537239766
9.42857142857 16.387755102 0.921763630947
9.42857142857 16.9795918367 0.945362183274
9.42857142857 17.5714285714 0.968361278947
9.42857142857 18.1632653061 0.990781695711
9.42857142857 18.7551020408 1.01265175048
9.42857142857 19.3469387755 1.03398291628
9.42857142857 19.9387755102 1.05479110937
9.42857142857 20.5306122449 1.07509210348
9.42857142857 21.1224489796 1.0949019979
9.42857142857 21.7142857143 1.11423672142
9.42857142857 22.306122449 1.13311182454
9.42857142857 22.8979591837 1.1515407267
9.42857142857 23.4897959184 1.16954124754
9.42857142857 24.0816326531 1.18712579667
9.42857142857 24.6734693878 1.20430785546
9.42857142857 25.2653061224 1.22110038421
9.42857142857 25.8571428571 1.23751584418
9.42857142857 26.4489795918 1.25356620954
9.42857142857 27.0408163265 1.26926298638
9.42857142857 27.6326530612 1.28461723577
9.42857142857 28.2244897959 1.29963958753
9.42857142857 28.8163265306 1.31434026565
9.42857142857 29.4081632653 1.32872910665
9.42857142857 30.0 1.34281570523

9.68367346939 1.0 0.0554731931997
9.68367346939 1.59183673469 0.0924766545586
9.68367346939 2.18367346939 0.131304530529
9.68367346939 2.77551020408 0.171173543116
9.68367346939 3.36734693878 0.211349651546
9.68367346939 3.95918367347 0.251677712567
9.68367346939 4.55102040816 0.291749640473
9.68367346939 5.14285714286 0.331356260355
9.68367346939 5.73469387755 0.37034837801
9.68367346939 6.32653061224 0.408620542349
9.68367346939 6.91836734694 0.446099719548
9.68367346939 7.51020408163 0.48273722998
9.68367346939 8.10204081633 0.51850302167
9.68367346939 8.69387755102 0.553381426072
9.68367346939 9.28571428571 0.587367924961
9.68367346939 9.87755102041 0.620466620496
9.68367346939 10.4693877551 0.652688382608
9.68367346939 11.0612244898 0.684048498647
9.68367346939 11.6530612245 0.714566584698
9.68367346939 12.2448979592 0.744264753256
9.68367346939 12.8367346939 0.773158980892
9.68367346939 13.4285714286 0.80128018561
9.68367346939 14.0204081633 0.828652831922
9.68367346939 14.612244898 0.856108955033
9.68367346939 15.2040816327 0.882094986014
9.68367346939 15.7959183673 0.907403339283
9.68367346939 16.387755102 0.932056655049
9.68367346939 16.9795918367 0.956080549841
9.68367346939 17.5714285714 0.979502876839
9.68367346939 18.1632653061 1.00234406415
9.68367346939 18.7551020408 1.02463204543
9.68367346939 19.3469387755 1.04637822029
9.68367346939 19.9387755102 1.06759839816
9.68367346939 20.5306122449 1.08830821254
9.68367346939 21.1224489796 1.10852362888
9.68367346939 21.7142857143 1.12826044721
9.68367346939 22.306122449 1.14753409954
9.68367346939 22.8979591837 1.16635794662
9.68367346939 23.4897959184 1.18474962056
9.68367346939 24.0816326531 1.20272149719
9.68367346939 24.6734693878 1.22028698965
9.68367346939 25.2653061224 1.23745900139
9.68367346939 25.8571428571 1.25424994735
9.68367346939 26.4489795918 1.27067176515
9.68367346939 27.0408163265 1.28673593335
9.68367346939 27.6326530612 1.3024534938
9.68367346939 28.2244897959 1.31783506473
9.68367346939 28.8163265306 1.33289086547
9.68367346939 29.4081632653 1.34763073414
9.68367346939 30.0 1.36206427062

9.9387755102 1.0 0.0556670508846
9.9387755102 1.59183673469 0.0929139591781
9.9387755102 2.18367346939 0.132029015788
9.9387755102 2.77551020408 0.172208984819
9.9387755102 3.36734693878 0.212708472626
9.9387755102 3.95918367347 0.253371875828
9.9387755102 4.55102040816 0.293788246964
9.9387755102 5.14285714286 0.333748000127
9.9387755102 5.73469387755 0.373101768392
9.9387755102 6.32653061224 0.411743892691
9.9387755102 6.91836734694 0.449601009653
9.9387755102 7.51020408163 0.486623973528
9.9387755102 8.10204081633 0.522782149315
9.9387755102 8.69387755102 0.558059196862
9.9387755102 9.28571428571 0.592449867314
9.9387755102 9.87755102041 0.625957500454
9.9387755102 10.4693877551 0.658592198045
9.9387755102 11.0612244898 0.69036848214
9.9387755102 11.6530612245 0.721305237445
9.9387755102 12.2448979592 0.751423893318
9.9387755102 12.8367346939 0.780740082205
9.9387755102 13.4285714286 0.809283759513
9.9387755102 14.0204081633 0.837078927828
9.9387755102 14.612244898 0.864866118993
9.9387755102 15.2040816327 0.891270557436
9.9387755102 15.7959183673 0.916996939215
9.9387755102 16.387755102 0.942067486325
9.9387755102 16.9795918367 0.966507338815
9.9387755102 17.5714285714 0.990343829174
9.9387755102 18.1632653061 1.01359703661
9.9387755102 18.7551020408 1.03629451371
9.9387755102 19.3469387755 1.058447577
9.9387755102 19.9387755102 1.08007192029
9.9387755102 20.5306122449 1.10118303063
9.9387755102 21.1224489796 1.12179673302
9.9387755102 21.7142857143 1.14192869234
9.9387755102 22.306122449 1.16159421561
9.9387755102 22.8979591837 1.18080659659
9.9387755102 23.4897959184 1.19958327646
9.9387755102 24.0816326531 1.21793658874
9.9387755102 24.6734693878 1.23587987137
9.9387755102 25.2653061224 1.25342596397
9.9387755102 25.8571428571 1.27058722809
9.9387755102 26.4489795918 1.28737555779
9.9387755102 27.0408163265 1.30380239713
9.9387755102 27.6326530612 1.31987876177
9.9387755102 28.2244897959 1.33561525147
9.9387755102 28.8163265306 1.35102207414
9.9387755102 29.4081632653 1.3661090628
9.9387755102 30.0 1.38088581601

10.193877551 1.0 0.055859943681
10.193877551 1.59183673469 0.093347109372
10.193877551 2.18367346939 0.132743765539
10.193877551 2.77551020408 0.173227169558
10.193877551 3.36734693878 0.214041021259
10.193877551 3.95918367347 0.255029726431
10.193877551 4.55102040816 0.295779712197
10.193877551 5.14285714286 0.336081179259
10.193877551 5.73469387755 0.375784737056
10.193877551 6.32653061224 0.414784637712
10.193877551 6.91836734694 0.453007288155
10.193877551 7.51020408163 0.490403162927
10.193877551 8.10204081633 0.526941120022
10.193877551 8.69387755102 0.562604214897
10.193877551 9.28571428571 0.597386527343
10.193877551 9.87755102041 0.631290686621
10.193877551 10.4693877551 0.664326071164
10.193877551 11.0612244898 0.696506475947
10.193877551 11.6530612245 0.727850086245
10.193877551 12.2448979592 0.758377673404
10.193877551 12.8367346939 0.788104531856
10.193877551 13.4285714286 0.817059690366
10.193877551 14.0204081633 0.845266695917
10.193877551 14.612244898 0.873381235926
10.193877551 15.2040816327 0.900194134024
10.193877551 15.7959183673 0.92632886927
10.193877551 16.387755102 0.951807251558
10.193877551 16.9795918367 0.976653952038
10.193877551 17.5714285714 1.0008957913
10.193877551 18.1632653061 1.02455250126
10.193877551 18.7551020408 1.0476512562
10.193877551 19.3469387755 1.07020328103
10.193877551 19.9387755102 1.09222414622
10.193877551 20.5306122449 1.11372918694
10.193877551 21.1224489796 1.13473408213
10.193877551 21.7142857143 1.15525435585
10.193877551 22.306122449 1.17530518448
10.193877551 22.8979591837 1.19489978734
10.193877551 23.4897959184 1.2140554119
10.193877551 24.0816326531 1.23278434163
10.193877551 24.6734693878 1.25109983307
10.193877551 25.2653061224 1.26901465565
10.193877551 25.8571428571 1.28654111118
10.193877551 26.4489795918 1.30369104374
10.193877551 27.0408163265 1.32047585651
10.193877551 27.6326530612 1.33690653259
10.193877551 28.2244897959 1.35299364697
10.193877551 28.8163265306 1.36874738984
10.193877551 29.4081632653 1.38417758299
10.193877551 30.0 1.39929381759

10.4489795918 1.0 0.05605186922
10.4489795918 1.59183673469 0.0937761361632
10.4489795918 2.18367346939 0.133448927723
10.4489795918 2.77551020408 0.174228462462
10.4489795918 3.36734693878 0.215347983517
10.4489795918 3.95918367347 0.256652345777
10.4489795918 4.55102040816 0.297725576938
10.4489795918 5.14285714286 0.338357846609
10.4489795918 5.73469387755 0.378399876234
10.4489795918 6.32653061224 0.417745936719
10.4489795918 6.91836734694 0.456322295206
10.4489795918 7.51020408163 0.494079124494
10.4489795918 8.10204081633 0.530984844445
10.4489795918 8.69387755102 0.567021967383
10.4489795918 9.28571428571 0.602183956117
10.4489795918 9.87755102041 0.636472777309
10.4489795918 10.4693877551 0.669897127798
10.4489795918 11.0612244898 0.702470111392
10.4489795918 11.6530612245 0.734209244189
10.4489795918 12.2448979592 0.765134663534
10.4489795918 12.8367346939 0.795261331956
10.4489795918 13.4285714286 0.824617386679
10.4489795918 14.0204081633 0.853225925574
10.4489795918 14.612244898 0.881663938871
10.4489795918 15.2040816327 0.908875678163
10.4489795918 15.7959183673 0.93540940018
10.4489795918 16.387755102 0.961286509125
10.4489795918 16.9795918367 0.986531215143
10.4489795918 17.5714285714 1.01116983603
10.4489795918 18.1632653061 1.0352217588
10.4489795918 18.7551020408 1.05871378258
10.4489795918 19.3469387755 1.08165703322
10.4489795918 19.9387755102 1.10406695111
10.4489795918 20.5306122449 1.12595871492
10.4489795918 21.1224489796 1.14734785258
10.4489795918 21.7142857143 1.16824974255
10.4489795918 22.306122449 1.18867942558
10.4489795918 22.8979591837 1.20865003992
10.4489795918 23.4897959184 1.22817863709
10.4489795918 24.0816326531 1.24727744357
10.4489795918 24.6734693878 1.26595962885
10.4489795918 25.2653061224 1.28423788652
10.4489795918 25.8571428571 1.30212445286
10.4489795918 26.4489795918 1.31963111618
10.4489795918 27.0408163265 1.33676923293
10.4489795918 27.6326530612 1.35354974784
10.4489795918 28.2244897959 1.36998320529
10.4489795918 28.8163265306 1.38607977202
10.4489795918 29.4081632653 1.40184925285
10.4489795918 30.0 1.41730122599

10.7040816327 1.0 0.0562428249244
10.7040816327 1.59183673469 0.0942010700745
10.7040816327 2.18367346939 0.134144647038
10.7040816327 2.77551020408 0.175213217913
10.7040816327 3.36734693878 0.216630020507
10.7040816327 3.95918367347 0.258240770662
10.7040816327 4.55102040816 0.299627312503
10.7040816327 5.14285714286 0.340579952539
10.7040816327 5.73469387755 0.380949647521
10.7040816327 6.32653061224 0.420630784175
10.7040816327 6.91836734694 0.459549570796
10.7040816327 7.51020408163 0.497655948767
10.7040816327 8.10204081633 0.534917962239
10.7040816327 8.69387755102 0.571317636251
10.7040816327 9.28571428571 0.606847866555
10.7040816327 9.87755102041 0.64151000152
10.7040816327 10.4693877551 0.675312095267
10.7040816327 11.0612244898 0.708266594196
10.7040816327 11.6530612245 0.74039037389
10.7040816327 12.2448979592 0.771702960626
10.7040816327 12.8367346939 0.802218991165
10.7040816327 13.4285714286 0.831965745265
10.7040816327 14.0204081633 0.860965878333
10.7040816327 14.612244898 0.889723362115
10.7040816327 15.2040816327 0.91732464087
10.7040816327 15.7959183673 0.944248280327
10.7040816327 16.387755102 0.970515285625
10.7040816327 16.9795918367 0.996149414027
10.7040816327 17.5714285714 1.02117648987
10.7040816327 18.1632653061 1.04561555827
10.7040816327 18.7551020408 1.06949304678
10.7040816327 19.3469387755 1.09281997567
10.7040816327 19.9387755102 1.11561164933
10.7040816327 20.5306122449 1.13788308605
10.7040816327 21.1224489796 1.15964965859
10.7040816327 21.7142857143 1.1809265956
10.7040816327 22.306122449 1.20172879795
10.7040816327 22.8979591837 1.22206931688
10.7040816327 23.4897959184 1.24196500625
10.7040816327 24.0816326531 1.26142802924
10.7040816327 24.6734693878 1.28047146331
10.7040816327 25.2653061224 1.29910792109
10.7040816327 25.8571428571 1.31734956814
10.7040816327 26.4489795918 1.33520813172
10.7040816327 27.0408163265 1.35269491623
10.7040816327 27.6326530612 1.36982082269
10.7040816327 28.2244897959 1.38659635957
10.7040816327 28.8163265306 1.40303166483
10.7040816327 29.4081632653 1.41913652103
10.7040816327 30.0 1.43492048828

10.9591836735 1.0 0.0564328081542
10.9591836735 1.59183673469 0.0946219414486
10.9591836735 2.18367346939 0.134831065545
10.9591836735 2.77551020408 0.176181780683
10.9591836735 3.36734693878 0.217887770497
10.9591836735 3.95918367347 0.259795996807
10.9591836735 4.55102040816 0.301486326127
10.9591836735 5.14285714286 0.342749356508
10.9591836735 5.73469387755 0.38343639195
10.9591836735 6.32653061224 0.423442022439
10.9591836735 6.91836734694 0.462692470229
10.9591836735 7.51020408163 0.501137508706
10.9591836735 8.10204081633 0.5387448629
10.9591836735 8.69387755102 0.575496121517
10.9591836735 9.28571428571 0.61138365911
10.9591836735 9.87755102041 0.646408246758
10.9591836735 10.4693877551 0.680577332109
10.9591836735 11.0612244898 0.713902735895
10.9591836735 11.6530612245 0.746400720337
10.9591836735 12.2448979592 0.778090222573
10.9591836735 12.8367346939 0.80898555974
10.9591836735 13.4285714286 0.839113187068
10.9591836735 14.0204081633 0.868495324305
10.9591836735 14.612244898 0.897568174088
10.9591836735 15.2040816327 0.925549995054
10.9591836735 15.7959183673 0.9528547692
10.9591836735 16.387755102 0.979503109414
10.9591836735 16.9795918367 1.00551832835
10.9591836735 17.5714285714 1.03092576641
10.9591836735 18.1632653061 1.05574413027
10.9591836735 18.7551020408 1.07999947982
10.9591836735 19.3469387755 1.10370272413
10.9591836735 19.9387755102 1.12686902649
10.9591836735 20.5306122449 1.14951324152
10.9591836735 21.1224489796 1.17165058324
10.9591836735 21.7142857143 1.19329612701
10.9591836735 22.306122449 1.21446463015
10.9591836735 22.8979591837 1.23516905156
10.9591836735 23.4897959184 1.25542604624
10.9591836735 24.0816326531 1.27524770835
10.9591836735 24.6734693878 1.29464701893
10.9591836735 25.2653061224 1.31363650504
10.9591836735 25.8571428571 1.33222825682
10.9591836735 26.4489795918 1.35043393573
10.9591836735 27.0408163265 1.36826478929
10.9591836735 27.6326530612 1.38573166993
10.9591836735 28.2244897959 1.40284504533
10.9591836735 28.8163265306 1.41961501978
10.9591836735 29.4081632653 1.43605134873
10.9591836735 30.0 1.45216356939

11.2142857143 1.0 0.0566218163111
11.2142857143 1.59183673469 0.0950387806706
11.2142857143 2.18367346939 0.135508323085
11.2142857143 2.77551020408 0.177134486783
11.2142857143 3.36734693878 0.219121850609
11.2142857143 3.95918367347 0.261318981787
11.2142857143 4.55102040816 0.303303965534
11.2142857143 5.14285714286 0.344867833605
11.2142857143 5.73469387755 0.385862338746
11.2142857143 6.32653061224 0.426182352902
11.2142857143 6.91836734694 0.465754177711
11.2142857143 7.51020408163 0.504527475753
11.2142857143 8.10204081633 0.542469704234
11.2142857143 8.69387755102 0.579562062035
11.2142857143 9.28571428571 0.615796444674
11.2142857143 9.87755102041 0.651173083914
11.2142857143 10.4693877551 0.685698854733
11.2142857143 11.0612244898 0.719384982067
11.2142857143 11.6530612245 0.752247140503
11.2142857143 12.2448979592 0.784303699013
11.2142857143 12.8367346939 0.815568661257
11.2142857143 13.4285714286 0.846067689678
11.2142857143 14.0204081633 0.875822575324
11.2142857143 14.612244898 0.905206607395
11.2142857143 15.2040816327 0.933560265928
11.2142857143 15.7959183673 0.961237668077
11.2142857143 16.387755102 0.988259041422
11.2142857143 16.9795918367 1.0146472624
11.2142857143 17.5714285714 1.04042719705
11.2142857143 18.1632653061 1.06561721754
11.2142857143 18.7551020408 1.09024302027
11.2142857143 19.3469387755 1.11431539825
11.2142857143 19.9387755102 1.13784936927
11.2142857143 20.5306122449 1.1608596216
11.2142857143 21.1224489796 1.18336120756
11.2142857143 21.7142857143 1.20536904627
11.2142857143 22.306122449 1.22689774834
11.2142857143 22.8979591837 1.24796017569
11.2142857143 23.4897959184 1.2685727836
11.2142857143 24.0816326531 1.28874759215
11.2142857143 24.6734693878 1.30849748197
11.2142857143 25.2653061224 1.32783489049
11.2142857143 25.8571428571 1.34677182823
11.2142857143 26.4489795918 1.36531988652
11.2142857143 27.0408163265 1.38349025161
11.2142857143 27.6326530612 1.40129372294
11.2142857143 28.2244897959 1.41874072287
11.2142857143 28.8163265306 1.43584131757
11.2142857143 29.4081632653 1.45260523089
11.2142857143 30.0 1.46904197271

11.4693877551 1.0 0.0568098469149
11.4693877551 1.59183673469 0.0954516183175
11.4693877551 2.18367346939 0.136176557573
11.4693877551 2.77551020408 0.178071664101
11.4693877551 3.36734693878 0.220332858208
11.4693877551 3.95918367347 0.262810647507
11.4693877551 4.55102040816 0.305081522854
11.4693877551 5.14285714286 0.34693708023
11.4693877551 5.73469387755 0.38822961301
11.4693877551 6.32653061224 0.428854345814
11.4693877551 6.91836734694 0.468737718414
11.4693877551 7.51020408163 0.507829334118
11.4693877551 8.10204081633 0.546096428826
11.4693877551 8.69387755102 0.583519854068
11.4693877551 9.28571428571 0.620091065113
11.4693877551 9.87755102041 0.65580978961
11.4693877551 10.4693877551 0.690682361422
11.4693877551 11.0612244898 0.724719437813
11.4693877551 11.6530612245 0.757936130127
11.4693877551 12.2448979592 0.790350259226
11.4693877551 12.8367346939 0.821975521453
11.4693877551 13.4285714286 0.852836816961
11.4693877551 14.0204081633 0.882955515182
11.4693877551 14.612244898 0.912646486302
11.4693877551 15.2040816327 0.941363558909
11.4693877551 15.7959183673 0.969405348225
11.4693877551 16.387755102 0.99679170355
11.4693877551 16.9795918367 1.02354507355
11.4693877551 17.5714285714 1.04968985953
11.4693877551 18.1632653061 1.07524410341
11.4693877551 18.7551020408 1.10023314251
11.4693877551 19.3469387755 1.12466764961
11.4693877551 19.9387755102 1.14856249327
11.4693877551 20.5306122449 1.17193219323
11.4693877551 21.1224489796 1.19479163772
11.4693877551 21.7142857143 1.21715558711
11.4693877551 22.306122449 1.23903850275
11.4693877551 22.8979591837 1.26045314537
11.4693877551 23.4897959184 1.28141577014
11.4693877551 24.0816326531 1.30193831844
11.4693877551 24.6734693878 1.32203356706
11.4693877551 25.2653061224 1.34171386012
11.4693877551 25.8571428571 1.36099112479
11.4693877551 26.4489795918 1.37987687835
11.4693877551 27.0408163265 1.39838224183
11.4693877551 27.6326530612 1.41651795762
11.4693877551 28.2244897959 1.43429439871
11.4693877551 28.8163265306 1.45172158899
11.4693877551 29.4081632653 1.46880921661
11.4693877551 30.0 1.48556676005

11.7244897959 1.0 0.0569968976566
11.7244897959 1.59183673469 0.0958604852549
11.7244897959 2.18367346939 0.136835905196
11.7244897959 2.77551020408 0.1789936329
11.7244897959 3.36734693878 0.221521372039
11.7244897959 3.95918367347 0.264271882307
11.7244897959 4.55102040816 0.306820238046
11.7244897959 5.14285714286 0.348958719107
11.7244897959 5.73469387755 0.390540242518
11.7244897959 6.32653061224 0.431460449029
11.7244897959 6.91836734694 0.471645969225
11.7244897959 7.51020408163 0.511046393566
11.7244897959 8.10204081633 0.549628778823
11.7244897959 8.69387755102 0.587373667981
11.7244897959 9.28571428571 0.624272111778
11.7244897959 9.87755102041 0.660323366391
11.7244897959 10.4693877551 0.69553325406
11.7244897959 11.0612244898 0.729911890865
11.7244897959 11.6530612245 0.763473848039
11.7244897959 12.2448979592 0.796236417532
11.7244897959 12.8367346939 0.828212994511
11.7244897959 13.4285714286 0.859427746104
11.7244897959 14.0204081633 0.889901627316
11.7244897959 14.612244898 0.919895252003
11.7244897959 15.2040816327 0.948967585306
11.7244897959 15.7959183673 0.977365776899
11.7244897959 16.387755102 1.00510930489
11.7244897959 16.9795918367 1.03222019864
11.7244897959 17.5714285714 1.05872240434
11.7244897959 18.1632653061 1.08463363819
11.7244897959 18.7551020408 1.10997888305
11.7244897959 19.3469387755 1.13476868793
11.7244897959 19.9387755102 1.15901776901
11.7244897959 20.5306122449 1.18274047581
11.7244897959 21.1224489796 1.20595153049
11.7244897959 21.7142857143 1.22866553275
11.7244897959 22.306122449 1.25089679246
11.7244897959 22.8979591837 1.27265796556
11.7244897959 23.4897959184 1.29396510697
11.7244897959 24.0816326531 1.3148300753
11.7244897959 24.6734693878 1.33526554042
11.7244897959 25.2653061224 1.35528374997
11.7244897959 25.8571428571 1.37489654434
11.7244897959 26.4489795918 1.39411536333
11.7244897959 27.0408163265 1.41295125914
11.7244897959 27.6326530612 1.43141491342
11.7244897959 28.2244897959 1.44951664608
11.7244897959 28.8163265306 1.46726643496
11.7244897959 29.4081632653 1.48467392872
11.7244897959 30.0 1.50174857066

11.9795918367 1.0 0.0571829664353
11.9795918367 1.59183673469 0.0962654126945
11.9795918367 2.18367346939 0.137486500543
11.9795918367 2.77551020408 0.179900706189
11.9795918367 3.36734693878 0.222687953183
11.9795918367 3.95918367347 0.265703542806
11.9795918367 4.55102040816 0.308521301915
11.9795918367 5.14285714286 0.350934303729
11.9795918367 5.73469387755 0.39279616381
11.9795918367 6.32653061224 0.434002995851
11.9795918367 6.91836734694 0.474481668432
11.9795918367 7.51020408163 0.51418180094
11.9795918367 8.10204081633 0.553070309276
11.9795918367 8.69387755102 0.591127463347
11.9795918367 9.28571428571 0.62834394226
11.9795918367 9.87755102041 0.664718561039
11.9795918367 10.4693877551 0.700256657865
11.9795918367 11.0612244898 0.73496783261
11.9795918367 11.6530612245 0.768866138341
11.9795918367 12.2448979592 0.801968356473
11.9795918367 12.8367346939 0.834287587125
11.9795918367 13.4285714286 0.865847292422
11.9795918367 14.0204081633 0.896668020225
11.9795918367 14.612244898 0.926959985878
11.9795918367 15.2040816327 0.95637968601
11.9795918367 15.7959183673 0.985126541375
11.9795918367 16.387755102 1.01321966599
11.9795918367 16.9795918367 1.0406806784
11.9795918367 17.5714285714 1.06753307923
11.9795918367 18.1632653061 1.09379426373
11.9795918367 18.7551020408 1.11948886506
11.9795918367 19.3469387755 1.1446273055
11.9795918367 19.9387755102 1.16922414621
11.9795918367 20.5306122449 1.19329356525
11.9795918367 21.1224489796 1.21685011721
11.9795918367 21.7142857143 1.23990823951
11.9795918367 22.306122449 1.26248208883
11.9795918367 22.8979591837 1.28458421313
11.9795918367 23.4897959184 1.30623046726
11.9795918367 24.0816326531 1.32743262341
11.9795918367 24.6734693878 1.3482032419
11.9795918367 25.2653061224 1.36855447103
11.9795918367 25.8571428571 1.38849806143
11.9795918367 26.4489795918 1.40804537227
11.9795918367 27.0408163265 1.42720738371
11.9795918367 27.6326530612 1.44599471333
11.9795918367 28.2244897959 1.46441762456
11.9795918367 28.8163265306 1.48248604575
11.9795918367 29.4081632653 1.50020958256
11.9795918367 30.0 1.51759763969

12.2346938776 1.0 0.057368051383
12.2346938776 1.59183673469 0.0966664322228
12.2346938776 2.18367346939 0.13812847668
12.2346938776 2.77551020408 0.180793190029
12.2346938776 3.36734693878 0.223833145888
12.2346938776 3.95918367347 0.267106455511
12.2346938776 4.55102040816 0.3101858588
12.2346938776 5.14285714286 0.35286532236
12.2346938776 5.73469387755 0.394999227668
12.2346938776 6.32653061224 0.436484212118
12.2346938776 6.91836734694 0.477247424464
12.2346938776 7.51020408163 0.517238550605
12.2346938776 8.10204081633 0.556424400247
12.2346938776 8.69387755102 0.594785002655
12.2346938776 9.28571428571 0.632310695646
12.2346938776 9.87755102041 0.668999881253
12.2346938776 10.4693877551 0.704857439398
12.2346938776 11.0612244898 0.739892477301
12.2346938776 11.6530612245 0.774118550697
12.2346938776 12.2448979592 0.807551948057
12.2346938776 12.8367346939 0.840205480558
12.2346938776 13.4285714286 0.872101932135
12.2346938776 14.0204081633 0.903261450849
12.2346938776 14.612244898 0.933847430991
12.2346938776 15.2040816327 0.963606853414
12.2346938776 15.7959183673 0.992694871206
12.2346938776 16.387755102 1.02113024142
12.2346938776 16.9795918367 1.04893418017
12.2346938776 17.5714285714 1.07612975207
12.2346938776 18.1632653061 1.10273403631
12.2346938776 18.7551020408 1.12877132125
12.2346938776 19.3469387755 1.1542519
12.2346938776 19.9387755102 1.17919017657
12.2346938776 20.5306122449 1.20360015666
12.2346938776 21.1224489796 1.22749622617
12.2346938776 21.7142857143 1.25089265907
12.2346938776 22.306122449 1.27380345749
12.2346938776 22.8979591837 1.29624105862
12.2346938776 23.4897959184 1.31822111769
12.2346938776 24.0816326531 1.33975531728
12.2346938776 24.6734693878 1.36085610582
12.2346938776 25.2653061224 1.38153552979
12.2346938776 25.8571428571 1.40180524744
12.2346938776 26.4489795918 1.4216765345
12.2346938776 27.0408163265 1.44116029617
12.2346938776 27.6326530612 1.46026708298
12.2346938776 28.2244897959 1.47900709877
12.2346938776 28.8163265306 1.49739021927
12.2346938776 29.4081632653 1.51542600396
12.2346938776 30.0 1.53312381572

12.4897959184 1.0 0.0575521508805
12.4897959184 1.59183673469 0.0970635758099
12.4897959184 2.18367346939 0.1387619652
12.4897959184 2.77551020408 0.181671383762
12.4897959184 3.36734693878 0.224957478272
12.4897959184 3.95918367347 0.268481418265
12.4897959184 4.55102040816 0.311815008998
12.4897959184 5.14285714286 0.354753201651
12.4897959184 5.73469387755 0.397151204087
12.4897959184 6.32653061224 0.438906222638
12.4897959184 6.91836734694 0.479945723867
12.4897959184 7.51020408163 0.520219493951
12.4897959184 8.10204081633 0.55969426784
12.4897959184 8.69387755102 0.598349863831
12.4897959184 9.28571428571 0.636176306441
12.4897959184 9.87755102041 0.673171610903
12.4897959184 10.4693877551 0.709340223039
12.4897959184 11.0612244898 0.744690779656
12.4897959184 11.6530612245 0.779236358935
12.4897959184 12.2448979592 0.812992773268
12.4897959184 12.8367346939 0.845972550947
12.4897959184 13.4285714286 0.878197823356
12.4897959184 14.0204081633 0.909688346141
12.4897959184 14.612244898 0.940564011965
12.4897959184 15.2040816327 0.970655751719
12.4897959184 15.7959183673 1.00007765888
12.4897959184 16.387755102 1.02884814063
12.4897959184 16.9795918367 1.05698801903
12.4897959184 17.5714285714 1.08451993207
12.4897959184 18.1632653061 1.11146064795
12.4897959184 18.7551020408 1.13783411526
12.4897959184 19.3469387755 1.16365049589
12.4897959184 19.9387755102 1.18892403503
12.4897959184 20.5306122449 1.21366856549
12.4897959184 21.1224489796 1.23789830371
12.4897959184 21.7142857143 1.26162735939
12.4897959184 22.306122449 1.28486957903
12.4897959184 22.8979591837 1.3076372867
12.4897959184 23.4897959184 1.32994593872
12.4897959184 24.0816326531 1.35180712518
12.4897959184 24.6734693878 1.37323318067
12.4897959184 25.2653061224 1.39423604768
12.4897959184 25.8571428571 1.41482728973
12.4897959184 26.4489795918 1.43501809666
12.4897959184 27.0408163265 1.45481929609
12.4897959184 27.6326530612 1.47424136879
12.4897959184 28.2244897959 1.49329445622
12.4897959184 28.8163265306 1.51198837862
12.4897959184 29.4081632653 1.53033264635
12.4897959184 30.0 1.54833657759

12.7448979592 1.0 0.0577352635661
12.7448979592 1.59183673469 0.0974568758035
12.7448979592 2.18367346939 0.139387096235
12.7448979592 2.77551020408 0.182535580212
12.7448979592 3.36734693878 0.226061462971
12.7448979592 3.95918367347 0.269829201551
12.7448979592 4.55102040816 0.313409810975
12.7448979592 5.14285714286 0.356599309947
12.7448979592 5.73469387755 0.399253786828
12.7448979592 6.32653061224 0.441271057076
12.7448979592 6.91836734694 0.482578938577
12.7448979592 7.51020408163 0.523127348089
12.7448979592 8.10204081633 0.562882974301
12.7448979592 8.69387755102 0.601825451696
12.7448979592 9.28571428571 0.639944517331
12.7448979592 9.87755102041 0.677237824013
12.7448979592 10.4693877551 0.713709406113
12.7448979592 11.0612244898 0.749367451025
12.7448979592 11.6530612245 0.784224578179
12.7448979592 12.2448979592 0.818296140033
12.7448979592 12.8367346939 0.851594388016
12.7448979592 13.4285714286 0.884140825454
12.7448979592 14.0204081633 0.915954822992
12.7448979592 14.612244898 0.947115853445
12.7448979592 15.2040816327 0.97753273579
12.7448979592 15.7959183673 1.00728147901
12.7448979592 16.387755102 1.03638014746
12.7448979592 16.9795918367 1.06484917746
12.7448979592 17.5714285714 1.09271078965
12.7448979592 18.1632653061 1.11998144642
12.7448979592 18.7551020408 1.14668476163
12.7448979592 19.3469387755 1.17283076439
12.7448979592 19.9387755102 1.19843353978
12.7448979592 20.5306122449 1.22350674748
12.7448979592 21.1224489796 1.24806443403
12.7448979592 21.7142857143 1.27212054433
12.7448979592 22.306122449 1.29568876854
12.7448979592 22.8979591837 1.31878131555
12.7448979592 23.4897959184 1.34141344372
12.7448979592 24.0816326531 1.3635966481
12.7448979592 24.6734693878 1.3853431478
12.7448979592 25.2653061224 1.40666477945
12.7448979592 25.8571428571 1.42757300979
12.7448979592 26.4489795918 1.44807894058
12.7448979592 27.0408163265 1.46819331955
12.7448979592 27.6326530612 1.48792655527
12.7448979592 28.2244897959 1.5072887243
12.7448979592 28.8163265306 1.52628958876
12.7448979592 29.4081632653 1.54493860724
12.7448979592 30.0 1.56324505054

13.0 1.0 0.0579173883396
13.0 1.59183673469 0.0978463649125
13.0 2.18367346939 0.140003998464
13.0 2.77551020408 0.183386065848
13.0 3.36734693878 0.227145597702
13.0 3.95918367347 0.271150549687
13.0 4.55102040816 0.314971283392
13.0 5.14285714286 0.358404960315
13.0 5.73469387755 0.40130859758
13.0 6.32653061224 0.443580655358
13.0 6.91836734694 0.485149332612
13.0 7.51020408163 0.525964703842
13.0 8.10204081633 0.565993437295
13.0 8.69387755102 0.605215008494
13.0 9.28571428571 0.64361889091
13.0 9.87755102041 0.681202397629
13.0 10.4693877551 0.717969172811
13.0 11.0612244898 0.75392697429
13.0 11.6530612245 0.789087980616
13.0 12.2448979592 0.823467099799
13.0 12.8367346939 0.857076312361
13.0 13.4285714286 0.889936516971
13.0 14.0204081633 0.922066706684
13.0 14.612244898 0.953508797225
13.0 15.2040816327 0.984243868697
13.0 15.7959183673 1.01431260621
13.0 16.387755102 1.04373273832
13.0 16.9795918367 1.07252432376
13.0 17.5714285714 1.10070917499
13.0 18.1632653061 1.12830345383
13.0 18.7551020408 1.15533044455
13.0 19.3469387755 1.18180004227
13.0 19.9387755102 1.20772617098
13.0 20.5306122449 1.23312231734
13.0 21.1224489796 1.25800235781
13.0 21.7142857143 1.28238007222
13.0 22.306122449 1.30626899398
13.0 22.8979591837 1.32968121507
13.0 23.4897959184 1.35263179699
13.0 24.0816326531 1.37513213759
13.0 24.6734693878 1.39719433907
13.0 25.2653061224 1.41883013062
13.0 25.8571428571 1.44005088044
13.0 26.4489795918 1.46086760027
13.0 27.0408163265 1.4812909559
13.0 27.6326530612 1.5013312815
13.0 28.2244897959 1.52099858647
13.0 28.8163265306 1.54030257244
13.0 29.4081632653 1.5592526438
13.0 30.0 1.57785802151



==> output.dat <==
L,1,10,100,1000
0.0,0.999999999927,0.999999991821,0.999999445326,0.997555495805
0.10101010101,0.92759374031,0.919930601671,0.885487336628,0.872492046261
0.20202020202,0.860434347619,0.847714221107,0.787719522521,0.766577858984
0.30303030303,0.798139274347,0.781387534515,0.701587810987,0.673807571833
0.40404040404,0.740356747883,0.720471724829,0.625512388556,0.592531572415
0.505050505051,0.686760222019,0.664533714318,0.558232027851,0.5213090044
0.606060606061,0.637046599414,0.613169680973,0.498673182546,0.458881117088
0.707070707071,0.590934589179,0.566001878028,0.445906598425,0.404148057536
0.808080808081,0.548163178871,0.522678250508,0.399122448031,0.356148647587
0.909090909091,0.508490207444,0.482872507263,0.357612443651,0.314042757294
1.0101010101,0.471691030743,0.446283873488,0.320755717482,0.277095938079
1.11111111111,0.437557273988,0.412636350314,0.288007187624,0.244666023252
1.21212121212,0.405895666924,0.381677548076,0.258887753382,0.216191441775
1.31313131313,0.376526957661,0.353177231204,0.232975923709,0.191181024338
1.41414141414,0.349284901254,0.326925710174,0.209900611576,0.169205109603
1.51515151515,0.324015318923,0.302732187398,0.18933489908,0.149887783459
1.61616161616,0.30057522376,0.280423131327,0.170990622592,0.132900105812
1.71717171717,0.278832008796,0.259840725271,0.15461365711,0.117954198285
1.81818181818,0.258662693318,0.2408414166,0.139979800637,0.104798082576
1.91919191919,0.239953223534,0.223294577735,0.12689117584,0.0932111734334
2.0202020202,0.222597823813,0.207081281187,0.115173079271,0.0830003425956
2.12121212121,0.206498394945,0.192093185465,0.104671218944,0.0739964807703
2.22222222222,0.191563956089,0.178231525688,0.0952492897125,0.0660514941109
2.32323232323,0.177710127278,0.165406201313,0.0867868430579,0.0590356797687
2.42424242424,0.164858649557,0.15353495295,0.0791774139415,0.0528354321995
2.52525252525,0.152936940047,0.142542620312,0.0723268724455,0.0473512380725
2.62626262626,0.14187767939,0.132360473698,0.0661519722514,0.0424959230198
2.72727272727,0.131618429241,0.122925611964,0.0605790716985,0.0381931181561
2.82828282828,0.122101277614,0.114180420432,0.055543006327,0.0343759184014
2.92929292929,0.113272510057,0.106072082802,0.0509860945347,0.030985708221
3.0303030303,0.105082304779,0.098552141627,0.0468572603241,0.0279711335272
3.13131313131,0.0974844499747,0.0915761024441,0.0431112591427,0.0252872012219
3.23232323232,0.0904360817382,0.0851030770914,0.0397079945771,0.0228944902525
3.33333333333,0.0838974410564,0.0790954622026,0.0366119151764,0.0207584601405
3.43434343434,0.0778316484917,0.0735186492412,0.0337914819991,0.0188488447634
3.53535353535,0.072204495263,0.0683407628095,0.0312186986173,0.0171391207594
3.63636363636,0.0669842495265,0.0635324242951,0.0288686963053,0.0156060413014
3.73737373737,0.062141476748,0.0590665382203,0.0267193680016,0.0142292271841
3.83838383838,0.0576488731359,0.0549180989309,0.0247510453852,0.0129908082056
3.93939393939,0.0534811111843,0.0510640155139,0.0229462140659,0.0118751087174
4.0404040404,0.0496146964391,0.0474829530537,0.0212892624621,0.0108683719897
4.14141414141,0.0460278346711,0.0441551885425,0.0197662604482,0.00995851870764
4.24242424242,0.0427003086957,0.0410624799417,0.0183647642976,0.00913493548467
4.34343434343,0.0396133641361,0.0381879470542,0.0170736448433,0.00838828978118
4.44444444444,0.0367496034782,0.0355159630136,0.0158829361254,0.00771036804415
4.54545454545,0.034092887814,0.0330320553291,0.0147837021068,0.00709393426027
4.64646464646,0.031628245712,0.0307228155363,0.0137679193114,0.00653260644228
4.74747474747,0.0293417886974,0.0285758166128,0.012828373488,0.00602074885598
4.84848484848,0.027220632861,0.0265795374056,0.0119585686173,0.00555337804928
4.94949494949,0.0252528261498,0.024723293399,0.0111526467781,0.00512608096893
5.05050505051,0.0234272809282,0.022997173225,0.0104053175598,0.00473494365071
5.15151515152,0.0217337114252,0.0213919803818,0.00971179586291,0.00437648914594
5.25252525253,0.0201625757136,0.0198991796797,0.00906774706783,0.00404762350605
5.35353535354,0.0187050218921,0.0185108479882,0.00846923867301,0.00374558878822
5.45454545455,0.0173528381642,0.017219628898,0.00791269761154,0.00346792217097
5.55555555556,0.016098406533,0.0160186909535,0.00739487255223,0.00321242038111
5.65656565657,0.0149346598477,0.0149016891446,0.00691280057497,0.00297710873314
5.75757575758,0.0138550419595,0.0138627293786,0.00646377768544,0.00276021417059
5.85858585859,0.0128534707623,0.0128963356787,0.0060453327002,0.00256014177754
5.9595959596,0.0119243039073,0.0119974198817,0.00565520409124,0.00237545429723
6.06060606061,0.0110623069994,0.011161253628,0.00529131943012,0.00220485425574
6.16161616162,0.0102626240946,0.0103834424558,0.00495177711697,0.00204716834215
6.26262626263,0.00952075033194,0.0096599018309,0.00463483011849,0.00190133374311
6.36363636364,0.00883250654571,0.00898683495626,0.00433887147417,0.00176638617056
6.46464646465,0.00819401571407,0.0083607122202,0.00406242135944,0.00164144935705
6.56565656566,0.00760168111137,0.00777825215572,0.00380411552153,0.00152572582343
6.66666666667,0.00705216604078,0.00723640379286,0.00356269492635,0.00141848875103
6.76767676768,0.00654237503284,0.00673233029674,0.00333699647507,0.00131907481297
6.86868686869,0.00606943640384,0.00626339379335,0.00312594466675,0.00122687783958
6.9696969697,0.00563068607556,0.00582714129261,0.00292854409842,0.00114134321
7.07070707071,0.00522365256523,0.00542129162624,0.0027438727077,0.00106196287686
7.17171717172,0.0048460430609,0.00504372332429,0.00257107567454,0.000988270943635
7.27272727273,0.00449573050377,0.00469246336067,0.00240935990892,0.00091983972545
7.37373737374,0.00417074160459,0.00436567670306,0.00225798906016,0.000856276233272
7.47474747475,0.00386924572662,0.00406165660832,0.00211627899139,0.000797219029755
7.57575757576,0.00358954457241,0.00377881560842,0.00198359366931,0.000742335411828
7.67676767677,0.00333006261627,0.00351567713675,0.00185934142546,0.000691318881164
7.77777777778,0.00308933822856,0.00327086774816,0.00174297155028,0.000643886868765
7.87878787879,0.00286601544166,0.00304310988966,0.00163397118567,0.000599778684337
7.9797979798,0.00265883631129,0.00283121518229,0.001531862486,0.000558753664925
8.08080808081,0.00246663383009,0.00263407817702,0.00143620002064,0.000520589500525
8.18181818182,0.00228832535362,0.00245067055107,0.00134656839432,0.00048508071724
8.28282828283,0.00212290650151,0.00228003571278,0.00126258006417,0.00045203730094
8.38383838384,0.00196944549966,0.00212128378615,0.00118387333475,0.0004212834465
8.48484848485,0.0018270779314,0.0019735869478,0.00111011051429,0.000392656419506
8.58585858586,0.00169500186818,0.00183617509148,0.00104097621725,0.000366005518865
8.68686868687,0.0015724733522,0.00170833179671,0.000976175799791,0.000341191130148
8.78787878788,0.00145880220573,0.00158939058016,0.000915433916388,0.000318083860633
8.88888888889,0.00135334814329,0.00147873140972,0.000858493186683,0.00029656374809
8.9898989899,0.00125551716495,0.00137577746263,0.000805112963121,0.000276519536197
9.09090909091,0.00116475821033,0.00127999211064,0.000755068190644,0.0002578480103
9.19191919192,0.00108056005454,0.00119087611599,0.000708148350697,0.000240453387883
9.29292929293,0.00100244842847,0.00110796502354,0.000664156482483,0.000224246758731
9.39393939394,0.000929983347265,0.0010308267352,0.000622908275154,0.000209145570286
9.49494949495,0.000862756631971,0.000959059253795,0.000584231225153,0.000195073154163
9.59595959596,0.00080038961028,0.000892288584589,0.000547963853513,0.000181958290207
9.69696969697,0.000742530983539,0.000830166783333,0.000513954978374,0.000169734804824
9.79797979798,0.000688854847927,0.000772370140575,0.000482063038409,0.00015834120064
9.89898989899,0.000639058858694,0.000718597492703,0.000452155463239,0.00014772031484
10.0,0.000592862527102,0.000668568650846,0.000424108087255,0.00013781900377


==> output2.dat <==
L,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200
0.0,-0.999999977899,-0.999999977149,-0.99999997673,-0.999999967017,-0.999999962935,-0.999999931024,-0.999999886042,-0.999999885085,-0.99999927195,-0.999999127386,-0.999999126782,-0.999998877798,-0.999997490371,-0.999997489837,-0.999996392316,-0.999995148063,-0.99999501062,-0.99999500885,-0.99998844483,-0.999986768102,-0.999980077991,-0.999980072555,-0.99995326887,-0.999952856366,-0.999814720635,-0.999814647189,-0.999811754038,-0.99979601313,-0.99904585182,-0.999018899962,-0.999018770203,-0.998833247896,-0.998303669632,-0.998076059131,-0.99761976791,-0.997619612414,-0.994735582949,-0.994733471902,-0.987975639074,-0.981407839606,-0.971002124843,-0.926537571352,-0.926509227151,-0.907302012221,-0.860221576372,-0.740075728966,-0.74003428086,-7.61623663008e-09,-3.04100167582e-09,-2.54756176425e-09,-2.54756176425e-09,-1.19929503145e-15,-1.19929503145e-15,-4.88847577761e-16,-4.88847577761e-16,-3.86148284807e-16,-3.76875758002e-16,-3.76875758002e-16,-2.96156006391e-16,-2.96156006391e-16,-2.81320977355e-16,-2.78403731135e-16,-2.78403731135e-16,-2.49999152539e-16,-2.49999152539e-16,-2.25702640857e-16,-2.25702640857e-16,-2.1848129032e-16,-2.1848129032e-16,-2.01109240559e-16,-2.01109240559e-16,-1.75019029959e-16,-1.75019029959e-16,-1.70905165671e-16,-1.70905165671e-16,-1.57818717446e-16,-1.57818717446e-16,-1.43513776303e-16,-1.43513776303e-16,-1.40367466518e-16,-1.40367466518e-16,-9.94966177701e-17,-9.94966177701e-17,-6.92546431491e-17,-6.92546431491e-17,-6.3279230112e-17,-6.18532638122e-17,-6.18532638122e-17,-6.12049526e-17,-6.12049526e-17,-4.7799269223e-17,-4.7799269223e-17,-4.11127901162e-17,-4.11127901162e-17,-1.39749675198e-17,-1.39749675198e-17,-1.27128468828e-18,-1.27128468828e-18,1.53577743012e-18,1.53577743012e-18,6.92255035732e-18,6.92255035732e-18,7.49560023389e-18,7.49560023389e-18,1.65385245031e-17,1.65385245031e-17,1.96178465652e-17,1.96178465652e-17,3.71773909001e-17,6.77913311789e-17,6.77913311789e-17,7.00124655179e-17,7.00124655179e-17,7.13219626667e-17,7.13219626667e-17,7.27424958331e-17,7.27424958331e-17,1.08844685834e-16,1.08844685834e-16,1.20707838194e-16,1.20707838194e-16,1.22908448931e-16,1.22908448931e-16,1.28143245872e-16,1.40001859903e-16,1.40001859903e-16,1.5495871389e-16,1.5495871389e-16,1.58139116624e-16,1.84707347099e-16,2.03719366262e-16,2.03719366262e-16,2.42103812493e-16,2.42103812493e-16,2.42269430727e-16,2.42269430727e-16,2.58752633092e-16,2.58752633092e-16,2.7179728002e-16,2.7820499175e-16,2.7820499175e-16,3.25618805918e-16,3.25618805918e-16,3.54028817172e-16,3.54028817172e-16,4.19233877068e-16,4.19233877068e-16,4.49342950389e-16,1.37031118266e-15,2.54756190583e-09,2.54756190583e-09,3.04100178648e-09,7.61623638197e-09,0.74003428086,0.740075728966,0.860221576372,0.907302012221,0.926509227151,0.926537571352,0.971002124843,0.981407839606,0.987975639074,0.994733471902,0.994735582949,0.997619612414,0.99761976791,0.998076059131,0.998303669632,0.998833247896,0.999018770203,0.999018899962,0.99904585182,0.99979601313,0.999811754038,0.999814647189,0.999814720635,0.999952856366,0.99995326887,0.999980072555,0.999980077991,0.999986768102,0.99998844483,0.99999500885,0.99999501062,0.999995148063,0.999996392316,0.999997489837,0.999997490371,0.999998877797,0.999999126782,0.999999127386,0.99999927195,0.999999885085,0.999999886042,0.999999931024,0.999999962935,0.999999967017,0.99999997673,0.999999977149,0.999999977899
0.10101010101,-0.902975067107,-0.882958521111,-0.882958490576,-0.858770379669,-0.841496756747,-0.820443637127,-0.820443630284,-0.812911528042,-0.787425633993,-0.787425564063,-0.782520323834,-0.779965364689,-0.775022216586,-0.751714439905,-0.751714351121,-0.747579581061,-0.738314975093,-0.738314944037,-0.734245105412,-0.728406349133,-0.721381405732,-0.701564964404,-0.701564763639,-0.699620652513,-0.697503561767,-0.693999373052,-0.693999356087,-0.683748171322,-0.669183283442,-0.665315069126,-0.662635594852,-0.662635254245,-0.659641242322,-0.656898255664,-0.656897999797,-0.655306435671,-0.652521560534,-0.635863795298,-0.635863360604,-0.6294452189,-0.620874646325,-0.599065183936,-0.599048961148,-0.56839247607,-0.549929559078,-0.478107616653,-0.478080803915,-3.52988287761e-09,-3.52988287761e-09,-2.33104352789e-09,-1.75609754495e-09,-1.10941329256e-15,-3.28200651166e-16,-3.28200651166e-16,-2.81052863277e-16,-2.81052863277e-16,-2.18734129299e-16,-2.17297600305e-16,-2.17297600305e-16,-1.79845151921e-16,-1.65888359747e-16,-1.65888359747e-16,-1.42299888777e-16,-1.42299888777e-16,-1.40171944056e-16,-1.40171944056e-16,-1.39762934622e-16,-1.24799936043e-16,-1.24799936043e-16,-1.1681977966e-16,-1.1681977966e-16,-1.02820902776e-16,-1.02820902776e-16,-1.02477928269e-16,-1.02477928269e-16,-9.4393639078e-17,-9.4393639078e-17,-8.37938578657e-17,-8.37938578657e-17,-7.21946222711e-17,-6.84711849115e-17,-6.84711849115e-17,-4.99799855914e-17,-4.99799855914e-17,-3.0335724109e-17,-3.0335724109e-17,-2.986610099e-17,-2.986610099e-17,-2.47028388276e-17,-2.44035138059e-17,-2.44035138059e-17,-2.35609552144e-17,-2.35609552144e-17,-2.27273425918e-17,-2.27273425918e-17,-1.73716673012e-17,-1.45778940194e-17,-1.45778940194e-17,-1.07542283343e-17,-1.07542283343e-17,6.28063508552e-18,6.28063508552e-18,9.96312742772e-18,9.96312742772e-18,9.97628705092e-18,9.97628705092e-18,1.16350060511e-17,1.16350060511e-17,2.58781241363e-17,2.58781241363e-17,3.79467751154e-17,3.79467751154e-17,3.85571698271e-17,4.42797998683e-17,4.42797998683e-17,4.98889908873e-17,4.98889908873e-17,5.34094844895e-17,5.34094844895e-17,6.6045366306e-17,6.6045366306e-17,6.65719031214e-17,6.65719031214e-17,8.50975167203e-17,8.55191847664e-17,8.55191847664e-17,9.03714994419e-17,9.03714994419e-17,1.02672078557e-16,1.03565131286e-16,1.03565131286e-16,1.07100811914e-16,1.07100811914e-16,1.43745417961e-16,1.43745417961e-16,1.76197883043e-16,1.76197883043e-16,1.90611548147e-16,1.90611548147e-16,1.99011396241e-16,1.99011396241e-16,2.32959496944e-16,2.32959496944e-16,2.75184028456e-16,3.06114325294e-16,3.06114325294e-16,4.81365716817e-16,4.81365716817e-16,5.78885295863e-16,1.75609439093e-09,2.33104636055e-09,3.52988292737e-09,3.52988292737e-09,0.478080803915,0.478107616653,0.549929559078,0.56839247607,0.599048961148,0.599065183936,0.620874646325,0.6294452189,0.635863360604,0.635863795298,0.652521560534,0.655306435671,0.656897999797,0.656898255664,0.659641242322,0.662635254245,0.662635594852,0.665315069126,0.669183283442,0.683748171322,0.693999356087,0.693999373052,0.697503561767,0.699620652513,0.701564763639,0.701564964404,0.721381405732,0.728406349133,0.734245105412,0.738314944037,0.738314975093,0.747579581061,0.751714351121,0.751714439905,0.775022216586,0.779965364689,0.782520323834,0.787425564063,0.787425633993,0.812911528042,0.820443630284,0.820443637127,0.841496756747,0.858770379669,0.882958490576,0.882958521111,0.902975067107
0.20202020202,-0.820978047389,-0.781451694593,-0.781451644608,-0.737761688942,-0.70860704549,-0.673828646054,-0.673828642513,-0.664642147944,-0.623014987357,-0.623014846036,-0.612379162075,-0.609414188411,-0.604413868007,-0.567628041045,-0.567627916743,-0.560724936558,-0.546452991163,-0.546452918,-0.5412833981,-0.531823222379,-0.521277215996,-0.493710962759,-0.493710795183,-0.49002946051,-0.48743921354,-0.482988225029,-0.482988201047,-0.473695470708,-0.449263163818,-0.446804918737,-0.446803746515,-0.443580479863,-0.436797797567,-0.433504422563,-0.433504346357,-0.433103862511,-0.427416840661,-0.407141739372,-0.407141382479,-0.406354509171,-0.38608373221,-0.375065622242,-0.375058276137,-0.355236570281,-0.347778140537,-0.307887445003,-0.307870204617,-2.95825914884e-09,-2.22634581858e-09,-5.57172922992e-10,-5.57172922992e-10,-2.16950818975e-16,-1.41161077555e-16,-1.41161077555e-16,-1.39406424641e-16,-1.39406424641e-16,-1.32514269482e-16,-1.32514269482e-16,-1.20462555572e-16,-1.10615655431e-16,-1.10615655431e-16,-1.02182160948e-16,-1.02182160948e-16,-9.17756517591e-17,-9.15383248743e-17,-9.15383248743e-17,-8.45380033569e-17,-8.21711160447e-17,-8.21711160447e-17,-6.93617489098e-17,-6.93617489098e-17,-5.7585913276e-17,-5.7585913276e-17,-5.58090652254e-17,-5.58090652254e-17,-5.44713579968e-17,-5.44713579968e-17,-4.28734297606e-17,-4.28734297606e-17,-3.72375028941e-17,-3.72375028941e-17,-3.67885400354e-17,-3.67885400354e-17,-3.59156969687e-17,-3.59156969687e-17,-3.20169407221e-17,-3.20169407221e-17,-3.17294708873e-17,-3.17294708873e-17,-2.39985398306e-17,-2.39985398306e-17,-2.07427422591e-17,-2.07427422591e-17,-2.01074084912e-17,-2.01074084912e-17,-8.42058534121e-18,-8.42058534121e-18,-6.12919151783e-18,-6.12919151783e-18,-1.80692251324e-18,-1.80692251324e-18,4.82936015279e-18,4.82936015279e-18,6.04884233861e-18,6.04884233861e-18,9.08307696246e-18,9.08307696246e-18,2.08190079328e-17,2.08190079328e-17,2.14895034669e-17,2.14895034669e-17,2.32802940506e-17,2.32802940506e-17,3.54006864128e-17,3.54006864128e-17,3.7001087491e-17,3.7001087491e-17,3.99913478982e-17,3.99913478982e-17,4.03386948911e-17,4.03386948911e-17,4.52973884531e-17,4.84888511255e-17,4.84888511255e-17,6.02851705796e-17,6.02851705796e-17,6.18403264194e-17,6.18403264194e-17,7.48899189914e-17,7.48899189914e-17,7.82621661974e-17,8.7967162968e-17,8.7967162968e-17,1.01889599658e-16,1.04648827226e-16,1.04648827226e-16,1.18514222089e-16,1.22062588342e-16,1.22062588342e-16,1.29711065858e-16,1.29711065858e-16,1.66942342972e-16,1.78957921373e-16,1.78957921373e-16,2.28612207419e-16,2.28612207419e-16,2.40070163244e-16,2.40070163244e-16,4.09544778699e-16,5.57172599507e-10,5.57172599507e-10,2.22634573698e-09,2.95825908075e-09,0.307870204617,0.307887445003,0.347778140537,0.355236570281,0.375058276137,0.375065622242,0.38608373221,0.406354509171,0.407141382479,0.407141739372,0.427416840661,0.433103862511,0.433504346357,0.433504422563,0.436797797567,0.443580479863,0.446803746515,0.446804918737,0.449263163818,0.473695470708,0.482988201047,0.482988225029,0.48743921354,0.49002946051,0.493710795183,0.493710962759,0.521277215996,0.531823222379,0.5412833981,0.546452918,0.546452991163,0.560724936558,0.567627916743,0.567628041045,0.604413868007,0.609414188411,0.612379162075,0.623014846036,0.623014987357,0.664642147944,0.673828642513,0.673828646054,0.70860704549,0.737761688942,0.781451644608,0.781451694593,0.820978047389
0.30303030303,-0.747515075743,-0.691946606508,-0.691946544674,-0.633849469347,-0.59678620913,-0.553576788486,-0.553576776854,-0.544434736561,-0.493594032291,-0.493593876791,-0.479234099557,-0.476360699474,-0.472143688241,-0.429151004553,-0.429150907808,-0.420939552783,-0.404637389475,-0.40463727229,-0.399560423041,-0.388532183707,-0.376817247831,-0.347878186357,-0.347878014409,-0.343293949322,-0.34079753982,-0.336522586305,-0.336522548032,-0.329752446418,-0.302781793472,-0.302780849806,-0.301690960451,-0.295885285064,-0.289685410518,-0.286615418386,-0.286036062637,-0.286035983656,-0.280368532992,-0.262477981129,-0.260821020156,-0.260820780367,-0.240078907595,-0.233913090422,-0.233909661749,-0.221867795508,-0.219511362126,-0.197858476863,-0.197847358855,-2.26230563473e-09,-4.72082555891e-10,-4.72082555891e-10,-3.79283977811e-10,-3.79283977811e-10,-4.41572634814e-16,-4.41572634814e-16,-1.47674292895e-16,-1.47674292895e-16,-1.23401486766e-16,-1.16575351294e-16,-1.01564208836e-16,-1.01564208836e-16,-1.01534703248e-16,-9.52449246011e-17,-9.52449246011e-17,-7.32381216732e-17,-7.32381216732e-17,-7.23188431008e-17,-5.7812571565e-17,-5.7812571565e-17,-5.78030154004e-17,-5.78030154004e-17,-5.73200070432e-17,-5.73200070432e-17,-5.60986516453e-17,-5.60986516453e-17,-4.5934596991e-17,-4.5934596991e-17,-4.04222665375e-17,-4.04222665375e-17,-3.36914999087e-17,-3.08372590131e-17,-3.08372590131e-17,-2.42607718683e-17,-2.42607718683e-17,-2.24150720167e-17,-2.24150720167e-17,-1.5198508389e-17,-1.5198508389e-17,-1.3852241571e-17,-1.3852241571e-17,-1.31982652807e-17,-1.31982652807e-17,-1.26592670352e-17,-1.19421975326e-17,-1.19421975326e-17,-2.91599761012e-18,-1.80078979519e-19,-1.80078979519e-19,9.60821661173e-19,9.60821661173e-19,2.29231523933e-18,2.29231523933e-18,3.06394620242e-18,3.06394620242e-18,5.52417566834e-18,5.52417566834e-18,1.0694410217e-17,1.0694410217e-17,1.16922995407e-17,1.16922995407e-17,1.52510923498e-17,1.52510923498e-17,1.97658860532e-17,1.97658860532e-17,2.04152809287e-17,2.58737925603e-17,2.58737925603e-17,3.06603925366e-17,3.06603925366e-17,3.13506058052e-17,3.33424323254e-17,3.33424323254e-17,3.85344615971e-17,3.85344615971e-17,4.24231543573e-17,4.24231543573e-17,4.34805125549e-17,4.34805125549e-17,4.36074564012e-17,4.36074564012e-17,4.88197283644e-17,5.53026905693e-17,5.53026905693e-17,6.13286138283e-17,6.13286138283e-17,6.2574628185e-17,6.2574628185e-17,7.53351624846e-17,7.53351624846e-17,8.19707828518e-17,8.19707828518e-17,9.83926087931e-17,9.83926087931e-17,1.00161711793e-16,1.00161711793e-16,1.02173491134e-16,1.77097216993e-16,1.77097216993e-16,5.69489103716e-16,3.79284193318e-10,3.79284193318e-10,4.72082562414e-10,4.72082562414e-10,2.26230559482e-09,0.197847358855,0.197858476863,0.219511362126,0.221867795508,0.233909661749,0.233913090422,0.240078907595,0.260820780367,0.260821020156,0.262477981129,0.280368532992,0.286035983656,0.286036062637,0.286615418386,0.289685410518,0.295885285064,0.301690960451,0.302780849806,0.302781793472,0.329752446418,0.336522548032,0.336522586305,0.34079753982,0.343293949322,0.347878014409,0.347878186357,0.376817247831,0.388532183707,0.399560423041,0.40463727229,0.404637389475,0.420939552783,0.429150907808,0.429151004553,0.472143688241,0.476360699474,0.479234099557,0.493593876791,0.493594032291,0.544434736561,0.553576776854,0.553576788486,0.59678620913,0.633849469347,0.691946544674,0.691946606508,0.747515075743
0.40404040404,-0.68141389033,-0.612913102579,-0.6129130306,-0.54460435007,-0.502666955543,-0.454885213066,-0.454885191369,-0.446675893885,-0.391446281032,-0.391446124771,-0.375038542108,-0.372493913722,-0.369336708122,-0.324740170354,-0.324740105069,-0.316230402267,-0.299715095751,-0.299714952459,-0.295256633243,-0.2840043666,-0.272475188572,-0.245332103114,-0.245331934007,-0.240515482271,-0.238373327379,-0.234661212598,-0.234661135729,-0.230430288091,-0.205653825713,-0.205653191168,-0.202637671484,-0.197407879908,-0.19234989878,-0.189921193161,-0.188795431503,-0.188795321601,-0.184108363048,-0.169703638424,-0.167147722463,-0.167147582927,-0.149290915347,-0.145834574795,-0.14583304652,-0.138547909117,-0.138526947634,-0.12693152057,-0.126924295529,-1.58759117751e-09,-7.40096518766e-10,-6.88129301627e-10,-6.88129301627e-10,-8.55186727646e-16,-8.55186727646e-16,-1.84172161885e-16,-1.50725493159e-16,-9.7308156404e-17,-9.2474533757e-17,-9.2474533757e-17,-8.56808405927e-17,-8.44659681342e-17,-8.44659681342e-17,-6.54323911689e-17,-6.54323911689e-17,-5.60515004592e-17,-5.2580248469e-17,-5.2580248469e-17,-4.94043262872e-17,-4.94043262872e-17,-4.29834076951e-17,-4.29834076951e-17,-4.13572512226e-17,-4.13572512226e-17,-3.49691705787e-17,-3.32024389973e-17,-3.32024389973e-17,-3.29585224131e-17,-3.29585224131e-17,-2.97996304044e-17,-2.97996304044e-17,-2.56700781072e-17,-2.56700781072e-17,-2.45011438039e-17,-2.45011438039e-17,-2.21870966664e-17,-2.21870966664e-17,-2.21391315593e-17,-2.21391315593e-17,-1.57805477983e-17,-1.57433307203e-17,-1.57433307203e-17,-1.54806711059e-17,-1.54806711059e-17,-1.53560750518e-17,-1.53560750518e-17,-1.52054055258e-17,-1.52054055258e-17,-5.85243361398e-18,-5.85243361398e-18,-4.83847541302e-18,-4.83847541302e-18,-3.79583259461e-18,-3.79583259461e-18,-2.97462351647e-18,-2.97462351647e-18,1.31667415226e-18,2.57236736625e-18,2.57236736625e-18,5.64654731801e-18,5.64654731801e-18,7.94488151318e-18,7.94488151318e-18,9.1229813447e-18,9.1229813447e-18,1.50436919082e-17,1.50436919082e-17,1.61828767972e-17,1.61828767972e-17,1.74048129916e-17,1.74048129916e-17,2.46464925169e-17,2.46464925169e-17,2.91041170434e-17,2.91041170434e-17,2.93868973837e-17,2.93868973837e-17,3.06955118338e-17,3.06955118338e-17,4.00569279949e-17,4.00569279949e-17,4.32285415479e-17,4.32285415479e-17,4.63399412588e-17,4.63399412588e-17,5.22873080456e-17,5.22873080456e-17,5.55399504322e-17,5.55399504322e-17,6.18712869616e-17,6.18712869616e-17,6.62281907365e-17,6.62281907365e-17,7.39220160961e-17,7.39220160961e-17,7.42358743887e-17,7.42358743887e-17,9.10977655198e-17,9.10977655198e-17,1.75982189263e-16,2.63474408295e-15,6.88129201537e-10,6.88129201537e-10,7.40096276578e-10,1.58759095978e-09,0.126924295529,0.12693152057,0.138526947634,0.138547909117,0.14583304652,0.145834574795,0.149290915347,0.167147582927,0.167147722463,0.169703638424,0.184108363048,0.188795321601,0.188795431503,0.189921193161,0.19234989878,0.197407879908,0.202637671484,0.205653191168,0.205653825713,0.230430288091,0.234661135729,0.234661212598,0.238373327379,0.240515482271,0.245331934007,0.245332103114,0.272475188572,0.2840043666,0.295256633243,0.299714952459,0.299715095751,0.316230402267,0.324740105069,0.324740170354,0.369336708122,0.372493913722,0.375038542108,0.391446124771,0.391446281032,0.446675893885,0.454885191369,0.454885213066,0.502666955543,0.54460435007,0.6129130306,0.612913102579,0.68141389033
0.505050505051,-0.621819459767,-0.543078802978,-0.543078722825,-0.467947588072,-0.423431713506,-0.373862367025,-0.373862337492,-0.367017195678,-0.310709224483,-0.310709072736,-0.293497592364,-0.291370637137,-0.289276513488,-0.245916581276,-0.24591654068,-0.237722210652,-0.222050184262,-0.222050031432,-0.218384502938,-0.20770373211,-0.197080128269,-0.173130982089,-0.173130827566,-0.16851417827,-0.166799143405,-0.163741403769,-0.163741304338,-0.161551208283,-0.139921705325,-0.139921299158,-0.136130822865,-0.131720396953,-0.127858511688,-0.126007607599,-0.124653084942,-0.124652963954,-0.12100154939,-0.109827170739,-0.107155607141,-0.107155533548,-0.0928371349054,-0.0909885295936,-0.0909878952225,-0.0874921489569,-0.0864837826651,-0.0812842765365,-0.0812795317577,-1.29961495208e-09,-8.84725155898e-10,-5.66862856339e-10,-5.66862856339e-10,-2.5477604244e-16,-9.54331180571e-17,-7.85426517455e-17,-7.85426517455e-17,-6.92508786618e-17,-6.92508786618e-17,-5.61898763754e-17,-5.61898763754e-17,-5.55543875481e-17,-5.55543875481e-17,-5.34886988902e-17,-5.34886988902e-17,-3.70280350785e-17,-3.58385390471e-17,-3.58385390471e-17,-3.28839673912e-17,-3.28839673912e-17,-3.19710422477e-17,-3.19710422477e-17,-3.05049687095e-17,-3.05049687095e-17,-2.6621703102e-17,-2.6621703102e-17,-2.66193415671e-17,-2.66193415671e-17,-2.33209686465e-17,-2.33209686465e-17,-1.8897540855e-17,-1.8897540855e-17,-1.23691540689e-17,-1.23691540689e-17,-1.1383224686e-17,-1.1383224686e-17,-1.04722460044e-17,-9.4228706421e-18,-9.4228706421e-18,-8.20824075598e-18,-8.20824075598e-18,-7.4162291333e-18,-7.4162291333e-18,-5.59894119245e-18,-5.59894119245e-18,-4.76492660905e-18,-4.76492660905e-18,-1.7238330128e-18,-1.7238330128e-18,-1.43907807794e-18,2.84588581891e-20,2.84588581891e-20,9.03515241497e-19,9.03515241497e-19,1.3681102379e-18,1.3681102379e-18,1.58144075893e-18,1.58144075893e-18,4.33398745399e-18,4.33398745399e-18,5.31045406956e-18,5.31045406956e-18,9.16310257928e-18,9.16310257928e-18,1.03959953903e-17,1.48523131836e-17,1.48523131836e-17,1.58584082541e-17,1.58584082541e-17,1.62437009001e-17,1.62437009001e-17,1.97021785016e-17,1.97021785016e-17,2.09660383617e-17,2.09660383617e-17,2.1950798135e-17,2.1950798135e-17,2.19663288818e-17,2.19663288818e-17,2.24023992885e-17,2.24023992885e-17,2.74429118664e-17,2.74429118664e-17,3.19340122286e-17,4.12573349865e-17,4.12573349865e-17,4.28464170642e-17,4.28464170642e-17,4.53774859217e-17,4.53774859217e-17,4.7418495349e-17,4.7418495349e-17,5.32490782169e-17,5.32490782169e-17,5.85966120027e-17,6.03076318621e-17,6.03076318621e-17,1.01374585035e-16,1.01374585035e-16,1.53113619627e-16,2.17657461648e-16,5.66862900658e-10,5.66862900658e-10,8.84725053679e-10,1.29961493126e-09,0.0812795317577,0.0812842765365,0.0864837826651,0.0874921489569,0.0909878952225,0.0909885295936,0.0928371349054,0.107155533548,0.107155607141,0.109827170739,0.12100154939,0.124652963954,0.124653084942,0.126007607599,0.127858511688,0.131720396953,0.136130822865,0.139921299158,0.139921705325,0.161551208283,0.163741304338,0.163741403769,0.166799143405,0.16851417827,0.173130827566,0.173130982089,0.197080128269,0.20770373211,0.218384502938,0.222050031432,0.222050184262,0.237722210652,0.24591654068,0.245916581276,0.289276513488,0.291370637137,0.293497592364,0.310709072736,0.310709224483,0.367017195678,0.373862337492,0.373862367025,0.423431713506,0.467947588072,0.543078722825,0.543078802978,0.621819459767
0.606060606061,-0.568020379787,-0.481343032279,-0.481342946475,-0.402097740162,-0.356716441376,-0.307329092068,-0.307329056881,-0.301998988867,-0.246824218282,-0.24682407487,-0.229685445438,-0.227983031526,-0.22682539592,-0.186351667787,-0.18635164546,-0.178811129698,-0.16454192143,-0.164541770793,-0.161662031062,-0.151974181814,-0.142582625424,-0.122249222983,-0.122249088964,-0.118070000393,-0.116760275056,-0.114322384402,-0.114322277224,-0.113579583512,-0.0953342478089,-0.0953339901282,-0.0914655831485,-0.0878961198042,-0.085077610093,-0.0837036871912,-0.0823260052969,-0.0823258879276,-0.0795829650906,-0.071141022145,-0.068720036181,-0.068720002233,-0.0577324009483,-0.0568629758016,-0.0568626065298,-0.0552981495372,-0.0539864486677,-0.0519324567636,-0.0519293162342,-5.45585851984e-10,-5.45585851984e-10,-2.61016581719e-10,-2.61016581719e-10,-2.18807139893e-10,-2.18807139893e-10,-8.49398087912e-17,-7.42834061855e-17,-7.42834061855e-17,-4.75584741069e-17,-3.88068016679e-17,-3.88068016679e-17,-3.36503968566e-17,-3.36503968566e-17,-3.35222159503e-17,-3.15435069478e-17,-3.15435069478e-17,-3.1289072837e-17,-3.1289072837e-17,-2.65639089788e-17,-2.65639089788e-17,-2.3476007086e-17,-1.78674500108e-17,-1.78674500108e-17,-1.56946240433e-17,-1.56946240433e-17,-1.54564337826e-17,-1.54564337826e-17,-1.53776332048e-17,-1.53776332048e-17,-1.16809747389e-17,-1.16809747389e-17,-1.13947243023e-17,-1.05943203433e-17,-1.05943203433e-17,-9.48238214289e-18,-9.48238214289e-18,-9.3340492813e-18,-9.3340492813e-18,-9.22414191991e-18,-9.22414191991e-18,-6.95116926843e-18,-6.41393373529e-18,-6.41393373529e-18,-4.45669108288e-18,-4.45669108288e-18,-4.09452309777e-18,-4.09452309777e-18,-3.45002554306e-18,-9.13269359075e-19,-9.13269359075e-19,-7.91419907987e-19,-7.91419907987e-19,1.83378444223e-19,5.28678383702e-19,5.28678383702e-19,1.68770113652e-18,2.26125562372e-18,2.26125562372e-18,3.16606685864e-18,3.16606685864e-18,4.31390944996e-18,4.31390944996e-18,4.47406311864e-18,4.47406311864e-18,5.5496587615e-18,5.5496587615e-18,7.30970007692e-18,7.30970007692e-18,8.95708291286e-18,8.95708291286e-18,1.02867607586e-17,1.03012952965e-17,1.03012952965e-17,1.24615705614e-17,1.34475245044e-17,1.34475245044e-17,1.6803337208e-17,1.6803337208e-17,1.71824658264e-17,1.71824658264e-17,2.23725517623e-17,2.23725517623e-17,2.37354482428e-17,2.37354482428e-17,2.75682773622e-17,2.86251378476e-17,3.3049430983e-17,3.3049430983e-17,4.18568825493e-17,4.18568825493e-17,4.65316304583e-17,4.65316304583e-17,6.07972675022e-17,6.07972675022e-17,6.48264036064e-17,6.48264036064e-17,6.70064441172e-17,6.70064441172e-17,1.05855574618e-16,2.18807120717e-10,2.18807120717e-10,2.61016657877e-10,2.61016657877e-10,5.45585744965e-10,5.45585744965e-10,0.0519293162342,0.0519324567636,0.0539864486677,0.0552981495372,0.0568626065298,0.0568629758016,0.0577324009483,0.068720002233,0.068720036181,0.071141022145,0.0795829650906,0.0823258879276,0.0823260052969,0.0837036871912,0.085077610093,0.0878961198042,0.0914655831485,0.0953339901282,0.0953342478089,0.113579583512,0.114322277224,0.114322384402,0.116760275056,0.118070000393,0.122249088964,0.122249222983,0.142582625424,0.151974181814,0.161662031062,0.164541770793,0.16454192143,0.178811129698,0.18635164546,0.186351667787,0.22682539592,0.227983031526,0.229685445438,0.24682407487,0.246824218282,0.301998988867,0.307329056881,0.307329092069,0.356716441376,0.402097740162,0.481342946475,0.481343032279,0.568020379787
0.707070707071,-0.519401065313,-0.42674439085,-0.426744302104,-0.345527140832,-0.300535566375,-0.252682710646,-0.252682671605,-0.248847552431,-0.196224387595,-0.196224255478,-0.179747403728,-0.178434324407,-0.178036157186,-0.141301545715,-0.141301536946,-0.134573208429,-0.121947558942,-0.121947417797,-0.119762426297,-0.111246789958,-0.103178225896,-0.0863658559161,-0.0863657437591,-0.0827273435799,-0.0817620069047,-0.0800436887964,-0.0798606483902,-0.0798605435192,-0.0650329100813,-0.065032744608,-0.0614629926743,-0.0586549347363,-0.0566667619649,-0.0556656579839,-0.0543845087671,-0.0543844035033,-0.0523740963407,-0.0461191707066,-0.0440861085418,-0.0440860969846,-0.0359027045928,-0.0356433333542,-0.0356429853434,-0.0349831314057,-0.033698456228,-0.0330643803789,-0.0330623283253,-6.28408220197e-10,-3.78129231848e-10,-3.78129231848e-10,-3.15942064305e-10,-3.15942064305e-10,-1.54205001864e-16,-6.91665668811e-17,-6.91665668811e-17,-5.50036141516e-17,-5.50036141516e-17,-3.8493381993e-17,-3.8493381993e-17,-3.62261974915e-17,-3.62261974915e-17,-3.18481588054e-17,-3.18481588054e-17,-2.39132440835e-17,-2.39132440835e-17,-2.22904979974e-17,-1.82987428492e-17,-1.82987428492e-17,-1.80361287324e-17,-1.80361287324e-17,-1.51250460678e-17,-1.51250460678e-17,-1.45287020422e-17,-1.29941862334e-17,-1.13864351309e-17,-1.13864351309e-17,-1.02740218658e-17,-1.02740218658e-17,-9.17944961596e-18,-8.3209951614e-18,-8.3209951614e-18,-7.20728227832e-18,-7.20728227832e-18,-7.02432312176e-18,-7.02432312176e-18,-6.07489477397e-18,-6.07489477397e-18,-4.97202759634e-18,-4.97202759634e-18,-4.4911498411e-18,-4.4911498411e-18,-2.65502434134e-18,-2.65502434134e-18,-2.33758395836e-18,-2.33758395836e-18,-1.26802338493e-18,-1.26802338493e-18,-1.28133549439e-19,-1.28133549439e-19,2.03355929489e-19,2.03355929489e-19,8.86754045977e-19,8.86754045977e-19,1.15672339435e-18,1.3629404597e-18,1.3629404597e-18,3.60022016131e-18,4.21019904893e-18,4.21019904893e-18,5.47829136155e-18,5.47829136155e-18,6.78329088215e-18,6.78329088215e-18,6.97916180154e-18,6.97916180154e-18,7.50136062853e-18,7.50136062853e-18,8.65648166228e-18,8.65648166228e-18,8.86310727476e-18,8.86310727476e-18,1.00794382961e-17,1.00794382961e-17,1.08255602522e-17,1.08255602522e-17,1.15014297032e-17,1.15014297032e-17,1.44883076831e-17,1.44883076831e-17,1.56738778879e-17,1.56738778879e-17,1.92654625887e-17,1.92654625887e-17,2.19762823029e-17,2.19762823029e-17,2.22087566269e-17,2.22087566269e-17,2.52849783513e-17,2.52849783513e-17,2.82352746684e-17,3.03876763807e-17,3.03876763807e-17,4.72873408638e-17,4.72873408638e-17,5.39855017113e-17,7.59550976375e-17,8.95849293361e-17,8.95849293361e-17,3.1594206716e-10,3.1594206716e-10,3.78129260097e-10,3.78129260097e-10,6.28408201892e-10,0.0330623283253,0.0330643803789,0.033698456228,0.0349831314057,0.0356429853434,0.0356433333542,0.0359027045928,0.0440860969846,0.0440861085418,0.0461191707066,0.0523740963407,0.0543844035033,0.0543845087671,0.0556656579839,0.0566667619649,0.0586549347363,0.0614629926743,0.065032744608,0.0650329100813,0.0798605435192,0.0798606483902,0.0800436887964,0.0817620069047,0.0827273435799,0.0863657437591,0.0863658559161,0.103178225896,0.111246789958,0.119762426297,0.121947417797,0.121947558942,0.134573208429,0.141301536946,0.141301545715,0.178036157186,0.178434324407,0.179747403728,0.196224255478,0.196224387595,0.248847552431,0.252682671605,0.252682710646,0.300535566375,0.345527140832,0.426744302104,0.42674439085,0.519401065313
0.808080808081,-0.475419647951,-0.378439922797,-0.378439833698,-0.29692518695,-0.253220347749,-0.207790654603,-0.207790613141,-0.205330913823,-0.156110889084,-0.156110770238,-0.140666911456,-0.139867276694,-0.139689616623,-0.107202795032,-0.107202793417,-0.101331747708,-0.0903923492082,-0.0903922215151,-0.0887815462024,-0.0814674446547,-0.0746789509291,-0.0610440918933,-0.0610440003908,-0.057964647456,-0.057273400065,-0.0565225944223,-0.0558134698831,-0.0558133731485,-0.0444073488928,-0.0444072395773,-0.0413063166787,-0.0391428067254,-0.0377787409313,-0.0370589089246,-0.0359336707312,-0.0359335812542,-0.0344862596905,-0.0299192331366,-0.0282920425613,-0.0282920401269,-0.0224489386205,-0.0224486697635,-0.0223277150392,-0.0221530379721,-0.021033808447,-0.0209437074173,-0.0209424478314,-8.17868792944e-10,-6.73865506324e-10,-3.9184629128e-10,-1.6674048221e-10,-1.6674048221e-10,-1.2083191114e-10,-8.26855327626e-17,-6.55547202175e-17,-3.72369298315e-17,-3.05974942136e-17,-3.05974942136e-17,-2.38501132432e-17,-2.33380335308e-17,-2.33380335308e-17,-1.82379162806e-17,-1.82379162806e-17,-1.68183950633e-17,-1.68183950633e-17,-1.5864245101e-17,-1.5864245101e-17,-1.38199085372e-17,-1.10803459839e-17,-1.10803459839e-17,-9.4815562978e-18,-9.4815562978e-18,-9.12147159609e-18,-9.12147159609e-18,-9.07736014559e-18,-7.76318200405e-18,-7.76318200405e-18,-6.62032577479e-18,-6.62032577479e-18,-6.09692072135e-18,-6.09692072135e-18,-5.78904203543e-18,-5.78904203543e-18,-4.76878232402e-18,-4.76878232402e-18,-4.58347068272e-18,-4.40457572465e-18,-4.40457572465e-18,-2.81358424159e-18,-2.81358424159e-18,-2.57943929253e-18,-2.498925828e-18,-2.498925828e-18,-2.48593878013e-18,-2.48593878013e-18,-2.06779554781e-18,-2.06779554781e-18,-1.37785581523e-18,-1.32241120505e-20,-1.32241120505e-20,7.47449805404e-20,7.47449805404e-20,5.31561845769e-19,5.31561845769e-19,6.8398742642e-19,6.8398742642e-19,9.03501713564e-19,9.03501713564e-19,1.99670580404e-18,2.12549573335e-18,2.12549573335e-18,3.18219909887e-18,3.18219909887e-18,3.67115867189e-18,3.67115867189e-18,3.89372899457e-18,5.31072682164e-18,5.3743980838e-18,5.3743980838e-18,5.46836858882e-18,5.46836858882e-18,8.17785314511e-18,9.19204457561e-18,9.19204457561e-18,9.33975544856e-18,9.33975544856e-18,1.00819686904e-17,1.00819686904e-17,1.28688953337e-17,1.28688953337e-17,1.40306693882e-17,1.54375144566e-17,1.54375144566e-17,1.55360980585e-17,1.55360980585e-17,1.65974951939e-17,1.65974951939e-17,2.43299086789e-17,2.43299086789e-17,2.46763634232e-17,2.46763634232e-17,3.35985131397e-17,4.67955711971e-17,4.67955711971e-17,7.03376602265e-17,1.62963176306e-16,1.62963176306e-16,1.20831831371e-10,1.66740345479e-10,1.66740345479e-10,3.91846290879e-10,6.73865615714e-10,8.17868752862e-10,0.0209424478314,0.0209437074173,0.021033808447,0.0221530379721,0.0223277150392,0.0224486697635,0.0224489386205,0.0282920401269,0.0282920425613,0.0299192331366,0.0344862596905,0.0359335812542,0.0359336707312,0.0370589089246,0.0377787409313,0.0391428067254,0.0413063166787,0.0444072395773,0.0444073488928,0.0558133731485,0.0558134698831,0.0565225944223,0.057273400065,0.057964647456,0.0610440003908,0.0610440918933,0.0746789509291,0.0814674446547,0.0887815462024,0.0903922215151,0.0903923492082,0.101331747708,0.107202793417,0.107202795032,0.139689616623,0.139867276694,0.140666911456,0.156110770238,0.156110889084,0.205330913823,0.207790613141,0.207790654603,0.253220347749,0.29692518695,0.378439833698,0.378439922797,0.475419647951
0.909090909091,-0.435595210082,-0.335689135847,-0.335689048684,-0.255167150428,-0.213367717055,-0.17090473103,-0.170904688274,-0.169648879922,-0.124283507883,-0.124283403281,-0.11008329841,-0.109969299196,-0.109383490335,-0.0813748233384,-0.0813748143789,-0.0763380728584,-0.0670107923629,-0.0670106797658,-0.0658534705008,-0.0596825372516,-0.054061633607,-0.0431653020851,-0.0431652288287,-0.0406144781005,-0.0401318543667,-0.039979101758,-0.0390235567252,-0.0390234709895,-0.0303486628274,-0.0303485876453,-0.0277625680263,-0.0261221258672,-0.0252086082731,-0.0246959882719,-0.0237466703896,-0.0237465972267,-0.0227186226375,-0.01942157408,-0.0181620143342,-0.0181620074845,-0.0142166340703,-0.0142164646919,-0.0140424508925,-0.01388579763,-0.0131896520658,-0.0131889446994,-0.0131284344347,-1.63557709078e-10,-9.21187086588e-11,-9.21187086588e-11,-2.65998019147e-16,-2.65998019147e-16,-1.11433237229e-16,-3.81161929405e-17,-3.81161929405e-17,-3.54552038359e-17,-3.21475977491e-17,-3.21475977491e-17,-2.38232953584e-17,-2.38232953584e-17,-2.26887445588e-17,-2.26887445588e-17,-2.09528676633e-17,-1.92836827083e-17,-1.69757369336e-17,-1.69757369336e-17,-1.16058776146e-17,-1.16058776146e-17,-1.08951970001e-17,-1.08951970001e-17,-9.31814549981e-18,-8.75553178068e-18,-8.75553178068e-18,-7.45384429183e-18,-7.45384429183e-18,-7.40351742441e-18,-7.40351742441e-18,-6.29550067059e-18,-6.29550067059e-18,-5.91752214825e-18,-5.91752214825e-18,-4.77190680037e-18,-4.77190680037e-18,-4.0752336649e-18,-4.0752336649e-18,-2.78083360251e-18,-2.78083360251e-18,-2.44757200313e-18,-2.44757200313e-18,-2.25675712208e-18,-2.25675712208e-18,-1.52958272701e-18,-1.52958272701e-18,-1.50109966946e-18,-1.50109966946e-18,-3.65228368285e-19,-3.14289172664e-19,-3.14289172664e-19,4.19413877974e-21,4.19413877974e-21,3.20002123118e-19,3.20002123118e-19,3.80703607615e-19,3.80703607615e-19,7.1305070948e-19,8.29306738433e-19,8.29306738433e-19,1.35107629411e-18,1.35107629411e-18,2.27428479099e-18,2.27428479099e-18,2.8050853491e-18,2.8050853491e-18,2.81812414826e-18,2.81812414826e-18,2.8219499722e-18,4.06469981076e-18,4.06469981076e-18,4.57528196746e-18,4.86048765665e-18,5.52587589399e-18,5.52587589399e-18,6.05504967084e-18,6.05504967084e-18,9.05026476782e-18,9.05026476782e-18,9.46166784797e-18,9.46166784797e-18,1.01432466829e-17,1.01432466829e-17,1.05000905141e-17,1.29675745105e-17,1.47966299273e-17,1.47966299273e-17,1.54595144084e-17,1.54595144084e-17,1.63164454452e-17,1.7867734703e-17,1.7867734703e-17,1.8451003104e-17,1.8451003104e-17,2.01217775415e-17,2.44104231659e-17,2.44104231659e-17,3.50191641124e-17,3.62929150311e-17,3.62929150311e-17,6.05371824198e-17,8.02747787913e-17,2.01507460061e-16,9.21191118915e-11,9.21191118915e-11,1.63557240197e-10,0.0131284344347,0.0131889446994,0.0131896520658,0.01388579763,0.0140424508925,0.0142164646919,0.0142166340703,0.0181620074845,0.0181620143342,0.01942157408,0.0227186226375,0.0237465972267,0.0237466703896,0.0246959882719,0.0252086082731,0.0261221258672,0.0277625680263,0.0303485876453,0.0303486628274,0.0390234709895,0.0390235567252,0.039979101758,0.0401318543667,0.0406144781005,0.0431652288287,0.0431653020851,0.054061633607,0.0596825372516,0.0658534705008,0.0670106797658,0.0670107923629,0.0763380728584,0.0813748143789,0.0813748233384,0.109383490335,0.109969299196,0.11008329841,0.124283403281,0.124283507883,0.169648879922,0.170904688274,0.17090473103,0.213367717055,0.255167150428,0.335689048684,0.335689135847,0.435595210082
1.0101010101,-0.399499299567,-0.297840858727,-0.297840775395,-0.219287596627,-0.179797608899,-0.140591395166,-0.140591352028,-0.140347032114,-0.0990101677066,-0.0990100774297,-0.0865233003338,-0.0861491545637,-0.0856711348428,-0.0617986890643,-0.0617986747812,-0.0575351439599,-0.0496827867359,-0.0496826893769,-0.0488713780254,-0.0437386721388,-0.0391429871251,-0.0305351986401,-0.03053514083,-0.0284578112558,-0.0283156409985,-0.0281287442717,-0.0272944497233,-0.0272943758947,-0.0207549264933,-0.0207548724797,-0.0186611346046,-0.017432996395,-0.0168347611598,-0.0164722924127,-0.015695221048,-0.0156951629469,-0.0149728022139,-0.0126137315263,-0.0116625319984,-0.0116625230907,-0.00904053494915,-0.00904041875884,-0.00891026834904,-0.00863587989472,-0.00827008174581,-0.00826970309911,-0.00819403848455,-6.01396578773e-10,-1.42536491013e-10,-1.42536491013e-10,-1.25792013647e-10,-4.88920348811e-11,-4.44947673776e-17,-4.44947673776e-17,-3.73992132439e-17,-3.00473369121e-17,-3.00473369121e-17,-2.56641331008e-17,-2.23377636094e-17,-2.23377636094e-17,-1.7313528121e-17,-1.2884625221e-17,-1.2884625221e-17,-1.0884721718e-17,-1.0884721718e-17,-1.02374399299e-17,-1.02374399299e-17,-9.9519027416e-18,-9.9519027416e-18,-9.58713659142e-18,-9.58713659142e-18,-5.96192330026e-18,-5.96192330026e-18,-4.97333937502e-18,-4.97333937502e-18,-4.02052355857e-18,-4.02052355857e-18,-4.01575050177e-18,-4.01575050177e-18,-3.6725000085e-18,-3.6725000085e-18,-3.30715136435e-18,-3.30715136435e-18,-2.72806451361e-18,-2.72806451361e-18,-2.31342519464e-18,-2.31342519464e-18,-1.66534964924e-18,-1.30877304694e-18,-1.30877304694e-18,-1.14343863832e-18,-1.14343863832e-18,-7.48194365438e-19,-7.48194365438e-19,-2.44846240615e-19,-2.44846240615e-19,8.91265738563e-20,8.91265738563e-20,2.43481302798e-19,2.43481302798e-19,2.8454666069e-19,3.22936866791e-19,3.22936866791e-19,8.00022482603e-19,8.00022482603e-19,8.46409020829e-19,8.46409020829e-19,1.0244289914e-18,1.0244289914e-18,1.31667928712e-18,1.60870995898e-18,1.60870995898e-18,2.27238843287e-18,2.27238843287e-18,2.9812928135e-18,2.9812928135e-18,3.00197462011e-18,3.00197462011e-18,3.34516423333e-18,3.88420263376e-18,3.88420263376e-18,4.78885708546e-18,4.78885708546e-18,5.2097399966e-18,5.2097399966e-18,6.02128903144e-18,7.63236234493e-18,7.63236234493e-18,7.84680847527e-18,1.01506607604e-17,1.01506607604e-17,1.04117320115e-17,1.08977288613e-17,1.08977288613e-17,1.18467760151e-17,1.18467760151e-17,1.51546680205e-17,1.51546680205e-17,1.62524948062e-17,1.62524948062e-17,1.87447224685e-17,2.07985056725e-17,2.07985056725e-17,2.17711276984e-17,2.87189392789e-17,2.87189392789e-17,6.78519088026e-17,3.15854193904e-16,4.88917809515e-11,1.25791908636e-10,1.42536519207e-10,1.42536519207e-10,6.01396619456e-10,0.00819403848455,0.00826970309911,0.00827008174581,0.00863587989472,0.00891026834904,0.00904041875884,0.00904053494915,0.0116625230907,0.0116625319984,0.0126137315263,0.0149728022139,0.0156951629469,0.015695221048,0.0164722924127,0.0168347611598,0.017432996395,0.0186611346046,0.0207548724797,0.0207549264933,0.0272943758947,0.0272944497233,0.0281287442717,0.0283156409985,0.0284578112558,0.03053514083,0.0305351986401,0.0391429871251,0.0437386721388,0.0488713780254,0.0496826893769,0.0496827867359,0.0575351439599,0.0617986747812,0.0617986890643,0.0856711348428,0.0861491545637,0.0865233003338,0.0990100774297,0.0990101677066,0.140347032114,0.140591352028,0.140591395166,0.179797608899,0.219287596627,0.297840775395,0.297840858727,0.399499299567
1.11111111111,-0.366749607397,-0.264322073285,-0.264321995265,-0.188457678431,-0.151517271564,-0.116248650253,-0.115674836379,-0.11567479345,-0.0789256792232,-0.078925602649,-0.0681181190188,-0.0674187555479,-0.0671129562426,-0.0469521480387,-0.0469521302353,-0.0433820952326,-0.0368391563716,-0.0368390734821,-0.0362843392005,-0.0320647983988,-0.0283456526239,-0.021608629358,-0.0216085842463,-0.020076530872,-0.0199399646417,-0.0197208963747,-0.0190968112884,-0.0190967490967,-0.0142017523687,-0.0142017121032,-0.0125443306642,-0.0116343219597,-0.0112510970572,-0.0109961601304,-0.0103749603705,-0.0103749152639,-0.00987171528122,-0.00819580751577,-0.00749104272697,-0.00749103363541,-0.00576201215813,-0.00576192621755,-0.00565949192363,-0.00537095290943,-0.00517266498343,-0.00517246227797,-0.00511416772816,-1.08004712797e-10,-5.42265513302e-11,-5.42265513302e-11,-1.2921180363e-16,-1.2921180363e-16,-9.11518112522e-17,-9.11518112522e-17,-6.53716084594e-17,-6.53716084594e-17,-4.94639394837e-17,-2.62831730062e-17,-2.62831730062e-17,-1.93328883618e-17,-1.93328883618e-17,-1.86277384459e-17,-1.86277384459e-17,-1.5437657318e-17,-1.38719610619e-17,-1.38719610619e-17,-1.17670214954e-17,-1.17670214954e-17,-1.11221686943e-17,-1.11221686943e-17,-1.05729420298e-17,-1.05729420298e-17,-8.50294152287e-18,-6.81096044334e-18,-6.81096044334e-18,-6.2729134259e-18,-6.2729134259e-18,-3.75064176424e-18,-3.75064176424e-18,-3.52914642159e-18,-3.52914642159e-18,-3.5253398077e-18,-2.76022918341e-18,-2.76022918341e-18,-1.91707382344e-18,-1.91707382344e-18,-1.29419372637e-18,-1.29419372637e-18,-1.21061134475e-18,-1.21061134475e-18,-1.14317046736e-18,-1.14317046736e-18,-6.10650423806e-19,-6.10650423806e-19,-4.70456388974e-19,-4.70456388974e-19,-2.33600331749e-19,-2.33600331749e-19,-1.13899319189e-19,-1.13899319189e-19,1.7608076242e-19,1.7608076242e-19,2.44258594599e-19,2.44258594599e-19,4.9145096836e-19,4.9145096836e-19,5.10645802406e-19,5.10645802406e-19,5.85124338662e-19,5.85124338662e-19,9.39702286632e-19,1.01178403062e-18,1.01178403062e-18,1.22555013709e-18,1.22555013709e-18,1.40416951205e-18,1.40416951205e-18,1.41071772474e-18,1.41071772474e-18,2.13270189217e-18,2.13270189217e-18,3.31763152077e-18,3.31763152077e-18,3.32351352403e-18,3.32351352403e-18,4.18581582845e-18,4.18581582845e-18,4.58946815476e-18,5.79884558761e-18,5.79884558761e-18,6.50621672574e-18,6.50621672574e-18,6.79304968874e-18,6.79304968874e-18,7.94590437396e-18,7.94590437396e-18,9.8318940048e-18,9.8318940048e-18,1.22891563852e-17,1.22891563852e-17,1.38663965227e-17,1.70427481587e-17,1.70427481587e-17,1.8050737424e-17,1.8050737424e-17,4.22123873232e-17,4.22123873232e-17,5.9971665247e-17,8.07311488323e-17,8.07311488323e-17,5.42270563787e-11,5.42270563787e-11,1.08004128245e-10,0.00511416772816,0.00517246227797,0.00517266498343,0.00537095290943,0.00565949192363,0.00576192621755,0.00576201215813,0.00749103363541,0.00749104272697,0.00819580751577,0.00987171528122,0.0103749152639,0.0103749603705,0.0109961601304,0.0112510970572,0.0116343219597,0.0125443306642,0.0142017121032,0.0142017523687,0.0190967490967,0.0190968112884,0.0197208963747,0.0199399646417,0.020076530872,0.0216085842463,0.021608629358,0.0283456526239,0.0320647983988,0.0362843392005,0.0368390734821,0.0368391563716,0.0433820952326,0.0469521302353,0.0469521480387,0.0671129562426,0.0674187555479,0.0681181190188,0.078925602649,0.0789256792232,0.11567479345,0.115674836379,0.116248650253,0.151517271564,0.188457678431,0.264321995265,0.264322073285,0.366749607397
1.21212121212,-0.33700482786,-0.234628268823,-0.234628197195,-0.16196571207,-0.127691363038,-0.0964004568881,-0.0951904418439,-0.0951903997372,-0.0629528603719,-0.0629527963803,-0.0536568166016,-0.0527606988468,-0.0525850159238,-0.0356863033614,-0.0356862835338,-0.0327237523925,-0.0273181334421,-0.0273180637538,-0.0269491224742,-0.0235139935979,-0.0205296333916,-0.0152967851148,-0.0152967502218,-0.0142470550865,-0.0139717112525,-0.013829577629,-0.0133649526907,-0.0133649012134,-0.00972192127537,-0.00972189051601,-0.00843304681478,-0.00776452023509,-0.00752463184298,-0.00734604831458,-0.00685886243993,-0.00685882804623,-0.00651084511362,-0.00532717145665,-0.00481286317962,-0.00481285486225,-0.003676320764,-0.0036762586734,-0.00359833538259,-0.00334044907845,-0.00323135755723,-0.0032312473834,-0.00319186982263,-2.738500046e-10,-1.01598934831e-10,-3.55819055359e-11,-3.55819055359e-11,-1.35498075688e-16,-4.88213158577e-17,-4.88213158577e-17,-2.9640031913e-17,-2.9640031913e-17,-1.8998585548e-17,-1.8998585548e-17,-1.63532377437e-17,-1.63532377437e-17,-9.0952787287e-18,-9.0952787287e-18,-7.62734939184e-18,-6.07538681843e-18,-5.72965917945e-18,-5.72965917945e-18,-4.49155460133e-18,-4.42133719897e-18,-4.42133719897e-18,-4.02453138793e-18,-4.02453138793e-18,-3.70714129287e-18,-3.70714129287e-18,-3.5090886466e-18,-3.5090886466e-18,-2.54762852975e-18,-2.54762852975e-18,-2.50566269587e-18,-2.50566269587e-18,-2.16300367775e-18,-2.16300367775e-18,-1.96454663969e-18,-1.96454663969e-18,-1.9461411688e-18,-9.89754396811e-19,-9.89754396811e-19,-9.84248988187e-19,-9.84248988187e-19,-7.62480061683e-19,-7.62480061683e-19,-4.22851428773e-19,-4.22851428773e-19,-2.14766755034e-19,-2.14766755034e-19,-2.24112207555e-20,-2.24112207555e-20,-4.62653173841e-21,-4.62653173841e-21,3.82415778165e-21,3.82415778165e-21,2.72752242414e-19,2.72752242414e-19,4.02301874291e-19,4.02301874291e-19,5.50747583895e-19,5.50747583895e-19,5.60304170145e-19,5.60304170145e-19,9.47426922992e-19,9.47426922992e-19,1.20255324405e-18,1.55450525848e-18,1.55450525848e-18,1.59286929166e-18,1.59286929166e-18,1.88045836475e-18,1.88045836475e-18,2.10065392769e-18,2.15018620082e-18,2.15018620082e-18,2.77839307439e-18,2.77839307439e-18,2.99237797323e-18,2.99237797323e-18,3.31672111421e-18,3.31672111421e-18,4.57934962121e-18,4.57934962121e-18,4.81404042788e-18,4.81404042788e-18,6.22251374226e-18,6.22251374226e-18,7.42359684741e-18,7.42359684741e-18,7.55712348069e-18,7.55712348069e-18,9.04620904156e-18,9.04620904156e-18,9.10714410892e-18,9.10714410892e-18,1.0141025508e-17,1.55221451975e-17,1.75402246994e-17,1.75402246994e-17,2.64836969621e-17,2.64836969621e-17,3.20103929055e-17,3.20103929055e-17,8.98126762701e-17,3.55819786256e-11,3.55819786256e-11,1.01598883948e-10,2.73850002048e-10,0.00319186982263,0.0032312473834,0.00323135755723,0.00334044907845,0.00359833538259,0.0036762586734,0.003676320764,0.00481285486225,0.00481286317962,0.00532717145665,0.00651084511362,0.00685882804623,0.00685886243993,0.00734604831458,0.00752463184298,0.00776452023509,0.00843304681478,0.00972189051601,0.00972192127537,0.0133649012134,0.0133649526907,0.013829577629,0.0139717112525,0.0142470550865,0.0152967502218,0.0152967851148,0.0205296333916,0.0235139935979,0.0269491224742,0.0273180637538,0.0273181334421,0.0327237523925,0.0356862835338,0.0356863033614,0.0525850159238,0.0527606988468,0.0536568166016,0.0629527963803,0.0629528603719,0.0951903997372,0.0951904418439,0.0964004568881,0.127691363038,0.16196571207,0.234628197195,0.234628268823,0.33700482786
1.31313131313,-0.309960241216,-0.208315044783,-0.208314980264,-0.139200543718,-0.107616866966,-0.0800291984997,-0.0783467095616,-0.0783466686872,-0.0502409226816,-0.0502408698469,-0.0422851253956,-0.0412895767796,-0.0412094340773,-0.027133232737,-0.0271332120891,-0.0246934406759,-0.020259355776,-0.0202592977955,-0.02002195967,-0.0172484644219,-0.0148707641588,-0.0108319323945,-0.0108319055934,-0.0101171784265,-0.00978986542557,-0.00970037303616,-0.00935571628823,-0.00935567429222,-0.0066574777007,-0.00665745391513,-0.00566951888046,-0.0051819350933,-0.00503559803479,-0.00491088577082,-0.004534799199,-0.00453477335354,-0.00429562980683,-0.00346361807551,-0.00309291363473,-0.00309290649305,-0.00234662634234,-0.00234658303578,-0.002290131524,-0.00207762376494,-0.00201745063327,-0.00201738985685,-0.0019920927845,-1.08756547622e-10,-1.08756547622e-10,-6.14986353956e-11,-3.19975332631e-11,-3.15144208661e-11,-3.15144208661e-11,-3.55263857947e-17,-3.55263857947e-17,-1.86496647687e-17,-1.46700718425e-17,-1.46700718425e-17,-1.17505308506e-17,-8.75917125047e-18,-8.75917125047e-18,-8.73336645295e-18,-8.73336645295e-18,-8.4675955454e-18,-8.4675955454e-18,-6.77697797503e-18,-6.77697797503e-18,-4.92671126406e-18,-4.92671126406e-18,-3.68813593105e-18,-3.68813593105e-18,-3.0757756127e-18,-3.0757756127e-18,-3.03763289889e-18,-3.03763289889e-18,-2.32586614224e-18,-2.32586614224e-18,-2.04997215922e-18,-2.04997215922e-18,-1.71532504211e-18,-1.71532504211e-18,-1.51721455428e-18,-1.51721455428e-18,-1.5098550052e-18,-1.5098550052e-18,-1.37804846863e-18,-1.37804846863e-18,-1.26974020171e-18,-1.26974020171e-18,-8.02289722461e-19,-8.02289722461e-19,-7.25681866634e-19,-7.25681866634e-19,-4.9894772701e-19,-4.9894772701e-19,-2.75170234786e-19,-2.75170234786e-19,-1.87019303747e-19,-1.87019303747e-19,1.90416411704e-19,1.90416411704e-19,2.55506871147e-19,2.55506871147e-19,3.3964783442e-19,3.3964783442e-19,3.60533724994e-19,3.60533724994e-19,4.94475490301e-19,5.75771467632e-19,5.75771467632e-19,8.34376372384e-19,8.34376372384e-19,8.62512926213e-19,9.7854249445e-19,9.7854249445e-19,1.22165411308e-18,1.22165411308e-18,1.31977773332e-18,1.31977773332e-18,1.44228404339e-18,1.6609777189e-18,1.6609777189e-18,1.83367010693e-18,2.3687815804e-18,2.9281534977e-18,2.9281534977e-18,3.33794420239e-18,3.33794420239e-18,3.47848785337e-18,3.47848785337e-18,4.59840450297e-18,4.59840450297e-18,5.80372300107e-18,5.80372300107e-18,6.15607193552e-18,6.15607193552e-18,6.54415018492e-18,6.54415018492e-18,8.20890486361e-18,1.15268114687e-17,1.15268114687e-17,1.39216444696e-17,1.39216444696e-17,1.76161492724e-17,1.76161492724e-17,2.99985927671e-17,2.99985927671e-17,3.15144369106e-11,3.15144369106e-11,3.1997600203e-11,6.14987229651e-11,1.08756470331e-10,1.08756470331e-10,0.0019920927845,0.00201738985685,0.00201745063327,0.00207762376494,0.002290131524,0.00234658303578,0.00234662634234,0.00309290649305,0.00309291363473,0.00346361807551,0.00429562980683,0.00453477335354,0.004534799199,0.00491088577082,0.00503559803479,0.0051819350933,0.00566951888046,0.00665745391513,0.0066574777007,0.00935567429222,0.00935571628823,0.00970037303616,0.00978986542557,0.0101171784265,0.0108319055934,0.0108319323945,0.0148707641588,0.0172484644219,0.02002195967,0.0202592977955,0.020259355776,0.0246934406759,0.0271332120891,0.027133232737,0.0412094340773,0.0412895767796,0.0422851253956,0.0502408698469,0.0502409226816,0.0783466686872,0.0783467095616,0.0800291984997,0.107616866966,0.139200543718,0.208314980264,0.208315044783,0.309960241216
1.41414141414,-0.285343804716,-0.184990773772,-0.184990716766,-0.119637296244,-0.0907020367152,-0.0665068104519,-0.0644940598371,-0.0644940205128,-0.0401172495494,-0.0401172063009,-0.0333366241742,-0.0323124878607,-0.0323002527285,-0.0206367080076,-0.0206366874686,-0.0186404876418,-0.0150255244437,-0.0150254766291,-0.0148793761255,-0.0126558875581,-0.0107730415442,-0.00767240476089,-0.00767238428885,-0.00718837728528,-0.00685970746431,-0.0068054537628,-0.00655050528983,-0.00655047144657,-0.00456015720601,-0.00456013875266,-0.00381180020872,-0.00345837897374,-0.00337183370399,-0.00328494764101,-0.00299846619614,-0.00299844700635,-0.00283499797977,-0.00225251150178,-0.00198804640833,-0.0019880405292,-0.00149807362304,-0.00149804415016,-0.00145897879981,-0.00129222244788,-0.00125925374343,-0.00125921985027,-0.00124327972438,-3.47590489038e-11,-3.47590489038e-11,-2.36893630725e-11,-2.36893630725e-11,-2.27698102479e-11,-1.68977890744e-16,-4.53040789064e-17,-3.12799061845e-17,-2.32297756562e-17,-2.32297756562e-17,-1.15042822369e-17,-1.15042822369e-17,-1.06683059791e-17,-1.06683059791e-17,-9.18486138713e-18,-5.82124700684e-18,-5.82124700684e-18,-4.38277421257e-18,-4.38277421257e-18,-4.10189365173e-18,-4.10189365173e-18,-4.00704992553e-18,-4.00704992553e-18,-3.74160420051e-18,-3.74160420051e-18,-3.35964329805e-18,-3.35964329805e-18,-2.99194257996e-18,-2.68751684716e-18,-2.68751684716e-18,-2.51539152913e-18,-2.35622396519e-18,-2.35622396519e-18,-1.30182808065e-18,-1.30182808065e-18,-1.24194649929e-18,-1.24194649929e-18,-1.02830795158e-18,-1.02830795158e-18,-8.95643494527e-19,-8.95643494527e-19,-8.61901211712e-19,-8.61901211712e-19,-8.40260625651e-19,-8.40260625651e-19,-8.20032842856e-19,-8.20032842856e-19,-4.4734031201e-19,-4.4734031201e-19,-4.37522410904e-19,-2.36262173999e-19,-2.36262173999e-19,-3.47425899153e-20,-2.98279382862e-20,-2.98279382862e-20,1.28363069095e-19,1.84722157564e-19,1.84722157564e-19,2.22573977766e-19,2.22573977766e-19,3.81636933842e-19,3.81636933842e-19,4.39828637469e-19,4.39828637469e-19,6.23837347771e-19,6.23837347771e-19,8.32844324497e-19,8.74467207749e-19,8.74467207749e-19,1.26602933223e-18,1.26602933223e-18,1.43688341339e-18,1.43688341339e-18,1.52203943252e-18,1.52203943252e-18,1.5906950461e-18,1.5906950461e-18,1.83652679631e-18,1.83652679631e-18,1.89340619358e-18,2.53097761662e-18,2.53097761662e-18,2.92155359288e-18,2.92155359288e-18,3.36336011284e-18,3.36336011284e-18,3.50308426894e-18,3.50308426894e-18,4.76376080403e-18,4.76376080403e-18,5.04776594189e-18,6.23757659624e-18,6.23757659624e-18,1.07177882016e-17,1.07177882016e-17,1.53308325768e-17,1.53308325768e-17,2.94740936956e-17,2.94740936956e-17,4.82930787988e-17,2.19029488847e-16,2.27697198542e-11,2.36894145088e-11,2.36894145088e-11,3.47590348727e-11,3.47590348727e-11,0.00124327972438,0.00125921985027,0.00125925374343,0.00129222244788,0.00145897879981,0.00149804415016,0.00149807362304,0.0019880405292,0.00198804640833,0.00225251150178,0.00283499797977,0.00299844700635,0.00299846619614,0.00328494764101,0.00337183370399,0.00345837897374,0.00381180020872,0.00456013875266,0.00456015720601,0.00655047144657,0.00655050528983,0.0068054537628,0.00685970746431,0.00718837728528,0.00767238428885,0.00767240476089,0.0107730415442,0.0126558875581,0.0148793761255,0.0150254766291,0.0150255244437,0.0186404876418,0.0206366874686,0.0206367080076,0.0323002527285,0.0323124878607,0.0333366241742,0.0401172063009,0.0401172495494,0.0644940205128,0.0644940598371,0.0665068104519,0.0907020367152,0.119637296244,0.184990716766,0.184990773772,0.285343804716
1.51515151515,-0.262912650378,-0.1643101813,-0.164310131945,-0.102825149798,-0.0764487120431,-0.0553224297575,-0.0530992869908,-0.0530992494545,-0.0320495964631,-0.0320495612113,-0.0262906083845,-0.0253212878801,-0.02528718163,-0.0157001645317,-0.0157001447824,-0.0140760796167,-0.0111444750886,-0.011144435957,-0.0110601884254,-0.00928849974985,-0.00780534903044,-0.00543581500642,-0.00543579943708,-0.00510966165056,-0.00480657899793,-0.00477537375101,-0.00458720244903,-0.00458717546297,-0.00312416198721,-0.00312414770072,-0.00256291485681,-0.00230810771134,-0.00225894600411,-0.00219852157714,-0.00198276440464,-0.00198275029898,-0.00187158014048,-0.0014651643978,-0.00127811944349,-0.00127811474939,-0.000956343662415,-0.0009563239036,-0.000930379989128,-0.000803740394423,-0.00078595039512,-0.000785931365138,-0.000775931853416,-6.86666957729e-11,-1.47281633431e-11,-5.66311581597e-17,-5.66311581597e-17,-3.43741322309e-17,-2.62785419261e-17,-2.62785419261e-17,-1.82039189425e-17,-1.82039189425e-17,-1.51728354304e-17,-1.51728354304e-17,-1.23604558879e-17,-1.23604558879e-17,-7.9468273069e-18,-5.74298105965e-18,-5.74298105965e-18,-5.11967267975e-18,-5.11967267975e-18,-4.78453959934e-18,-4.78453959934e-18,-4.23886733249e-18,-4.23886733249e-18,-3.84509968914e-18,-3.84509968914e-18,-3.12644973326e-18,-3.12644973326e-18,-2.13475161184e-18,-2.13475161184e-18,-2.07187149063e-18,-2.07187149063e-18,-1.96897956615e-18,-1.89373348219e-18,-1.89373348219e-18,-1.86711378149e-18,-1.86711378149e-18,-1.67100301567e-18,-1.67100301567e-18,-1.35291365688e-18,-1.35291365688e-18,-1.33831582465e-18,-1.33831582465e-18,-1.01152225924e-18,-8.99344080857e-19,-8.99344080857e-19,-7.38910295991e-19,-7.38910295991e-19,-4.54563918317e-19,-4.54563918317e-19,-3.53444025742e-19,-3.53444025742e-19,-3.19768027032e-19,-3.13793196899e-19,-3.13793196899e-19,-1.40204606011e-19,-1.01796351198e-19,-1.01796351198e-19,-4.59920329042e-20,8.07964671768e-20,8.07964671768e-20,9.49027411396e-20,1.27794417976e-19,1.27794417976e-19,2.03303168827e-19,3.39958333313e-19,3.39958333313e-19,3.62292542878e-19,3.62292542878e-19,4.74893257526e-19,4.74893257526e-19,4.78927565414e-19,4.78927565414e-19,5.07978817832e-19,5.07978817832e-19,8.39501928348e-19,8.39501928348e-19,9.88996025498e-19,9.88996025498e-19,1.29289061254e-18,2.23988385325e-18,2.23988385325e-18,2.2567385226e-18,2.2567385226e-18,2.34321355159e-18,3.38947946042e-18,3.38947946042e-18,4.23232293292e-18,4.23232293292e-18,4.68380512391e-18,4.68380512391e-18,4.7727603282e-18,4.7727603282e-18,5.59020714237e-18,5.59020714237e-18,6.52310925563e-18,6.52310925563e-18,7.71342633256e-18,7.71342633256e-18,9.12963052189e-18,9.12963052189e-18,1.30347882525e-17,1.864078024e-17,1.864078024e-17,9.13410045644e-17,9.13410045644e-17,1.4728180874e-11,6.86667134081e-11,0.000775931853416,0.000785931365138,0.00078595039512,0.000803740394423,0.000930379989128,0.0009563239036,0.000956343662415,0.00127811474939,0.00127811944349,0.0014651643978,0.00187158014048,0.00198275029898,0.00198276440464,0.00219852157714,0.00225894600411,0.00230810771134,0.00256291485681,0.00312414770072,0.00312416198721,0.00458717546297,0.00458720244903,0.00477537375101,0.00480657899793,0.00510966165056,0.00543579943708,0.00543581500642,0.00780534903044,0.00928849974985,0.0110601884254,0.011144435957,0.0111444750886,0.0140760796167,0.0157001447824,0.0157001645317,0.02528718163,0.0253212878801,0.0262906083845,0.0320495612113,0.0320495964631,0.0530992494545,0.0530992869908,0.0553224297575,0.0764487120431,0.102825149798,0.164310131945,0.1643101813,0.262912650378
1.61616161616,-0.242449936473,-0.145968724269,-0.145968682493,-0.0883768624187,-0.0644374626408,-0.0460598911099,-0.0437246266824,-0.0437245911044,-0.0256164217237,-0.0256163929534,-0.0207396391629,-0.0198532915124,-0.0197893037837,-0.0119475765505,-0.011947558056,-0.0106327817632,-0.00826632597771,-0.00826629416568,-0.00822293983032,-0.00681871634638,-0.00565576781759,-0.00385207097682,-0.00385205917687,-0.00363334705233,-0.00336796889211,-0.00335144733913,-0.00321281406814,-0.00321279274813,-0.00214065817413,-0.00214064716793,-0.00172328265384,-0.00154043059397,-0.00151407460035,-0.00147210828327,-0.0013112045031,-0.00131119422239,-0.00123591468953,-0.000953168285076,-0.000821854159726,-0.000821850498893,-0.000610452530822,-0.000610439401614,-0.000593861661959,-0.000499922035135,-0.000490562950016,-0.000490552230804,-0.000484255075409,-1.1394992172e-10,-4.64911339399e-11,-1.51336129836e-11,-6.33376056629e-12,-2.44293429176e-12,-2.44293429176e-12,-4.21141678915e-17,-4.21141678915e-17,-2.33090634977e-17,-1.56454722996e-17,-1.29159021125e-17,-8.59218169152e-18,-8.59218169152e-18,-6.87206582898e-18,-6.87206582898e-18,-6.20827682735e-18,-5.97341118362e-18,-5.08513633993e-18,-5.08513633993e-18,-3.12416697516e-18,-3.12416697516e-18,-2.84765913157e-18,-2.84765913157e-18,-1.96933724346e-18,-1.96933724346e-18,-1.87827910015e-18,-1.42949053022e-18,-1.42949053022e-18,-1.14649029894e-18,-1.14649029894e-18,-1.11440831831e-18,-1.11440831831e-18,-1.09361223936e-18,-1.09361223936e-18,-9.05389263292e-19,-9.05389263292e-19,-8.16538426076e-19,-8.16538426076e-19,-5.39434174795e-19,-5.39434174795e-19,-4.71104157385e-19,-4.3528107058e-19,-4.3528107058e-19,-4.34036339857e-19,-4.34036339857e-19,-4.27074162207e-19,-4.27074162207e-19,-3.0396889563e-19,-2.91263602305e-19,-2.91263602305e-19,-9.48567093359e-20,-9.48567093359e-20,-5.97870510194e-20,-5.97870510194e-20,-4.21850119784e-20,7.41615519087e-20,7.41615519087e-20,8.43273662518e-20,8.43273662518e-20,1.97926089975e-19,1.97926089975e-19,2.73293432602e-19,2.73293432602e-19,4.18134829084e-19,4.5658950999e-19,4.5658950999e-19,6.77602396358e-19,7.66913483405e-19,7.66913483405e-19,8.74598174216e-19,8.74598174216e-19,8.97587651416e-19,8.97587651416e-19,9.96872832754e-19,1.43791911219e-18,1.53427390891e-18,1.53427390891e-18,1.7172073503e-18,1.7172073503e-18,1.80908147525e-18,1.80908147525e-18,2.1177722237e-18,2.12008073446e-18,2.12008073446e-18,2.22840074262e-18,3.22473656399e-18,3.22473656399e-18,3.4599906629e-18,3.4599906629e-18,4.30875162071e-18,4.43227256345e-18,4.43227256345e-18,6.66872597394e-18,6.66872597394e-18,9.64091126707e-18,1.36665396282e-17,1.36665396282e-17,2.27464235973e-17,7.08896746001e-17,1.46441329373e-16,2.44302328818e-12,2.44302328818e-12,6.33343777846e-12,1.51336425122e-11,4.6491094022e-11,1.1394994771e-10,0.000484255075409,0.000490552230804,0.000490562950016,0.000499922035135,0.000593861661959,0.000610439401614,0.000610452530822,0.000821850498893,0.000821854159726,0.000953168285076,0.00123591468953,0.00131119422239,0.0013112045031,0.00147210828327,0.00151407460035,0.00154043059397,0.00172328265384,0.00214064716793,0.00214065817413,0.00321279274813,0.00321281406814,0.00335144733913,0.00336796889211,0.00363334705233,0.00385205917687,0.00385207097682,0.00565576781759,0.00681871634638,0.00822293983032,0.00826629416568,0.00826632597771,0.0106327817632,0.011947558056,0.0119475765505,0.0197893037837,0.0198532915124,0.0207396391629,0.0256163929534,0.0256164217237,0.0437245911044,0.0437246266824,0.0460598911099,0.0644374626408,0.0883768624187,0.145968682493,0.145968724269,0.242449936473
1.71717171717,-0.22376201874,-0.129697667347,-0.129697632908,-0.0759597804965,-0.0543151027436,-0.0383796237602,-0.0360106020901,-0.0360105685841,-0.0204835720367,-0.0204835483752,-0.0163644874259,-0.0155683508908,-0.0154867630063,-0.00909400266955,-0.00909398571598,-0.00803424496982,-0.00613176750803,-0.00613174180417,-0.00611461244351,-0.00500676951175,-0.00409857259656,-0.0027303001028,-0.00273029118399,-0.00258432661482,-0.00235994267511,-0.00235247993184,-0.00225049967681,-0.00225048297024,-0.00146690491098,-0.00146689648412,-0.00115876538859,-0.00102808857655,-0.00101524191601,-0.000986122010558,-0.000867150037651,-0.000867142599027,-0.000816372877218,-0.000620155820074,-0.000528553768083,-0.000528550966403,-0.000389609272067,-0.000389600592964,-0.000379412874498,-0.00031095431608,-0.00030622521697,-0.000306219178976,-0.000302218469179,-3.07008924935e-11,-3.07008924935e-11,-1.37591540654e-11,-9.05042194436e-12,-6.35187201379e-17,-3.53862703574e-17,-1.2872365527e-17,-1.2872365527e-17,-1.20371717901e-17,-7.37748106615e-18,-6.91442100158e-18,-6.91442100158e-18,-6.54879790183e-18,-6.54879790183e-18,-5.18465745112e-18,-5.18465745112e-18,-3.75111463005e-18,-3.75111463005e-18,-3.43143255487e-18,-3.43143255487e-18,-3.25178234892e-18,-3.25178234892e-18,-2.28797805109e-18,-2.28797805109e-18,-2.17934684081e-18,-2.15962658707e-18,-2.15962658707e-18,-1.67341414576e-18,-1.67341414576e-18,-1.18311068971e-18,-1.18311068971e-18,-1.05001006895e-18,-1.05001006895e-18,-9.83630222298e-19,-9.83630222298e-19,-6.67310027089e-19,-6.55482597414e-19,-6.55482597414e-19,-4.17402029002e-19,-4.17402029002e-19,-3.56690166222e-19,-3.56690166222e-19,-2.87010824415e-19,-2.87010824415e-19,-2.18615565804e-19,-2.18615565804e-19,-1.22990067952e-19,-1.22990067952e-19,-7.34157020003e-20,3.17925788705e-20,3.17925788705e-20,3.51011316733e-20,3.51011316733e-20,5.11738793515e-20,5.11738793515e-20,8.10830274546e-20,8.10830274546e-20,1.14217054797e-19,1.14217054797e-19,2.1206188298e-19,2.44035101991e-19,2.44035101991e-19,3.81591053745e-19,4.59554870852e-19,4.59554870852e-19,6.09102533198e-19,6.09102533198e-19,6.52847122219e-19,6.52847122219e-19,7.79796459384e-19,8.24381448788e-19,8.24381448788e-19,9.96685342819e-19,9.96685342819e-19,1.20059544865e-18,1.20059544865e-18,1.36052576819e-18,1.36052576819e-18,1.98804579714e-18,1.98804579714e-18,2.00280848895e-18,2.00280848895e-18,2.38956391455e-18,2.59618794529e-18,2.59618794529e-18,3.08021571347e-18,3.08021571347e-18,3.2316069288e-18,4.3998789733e-18,4.3998789733e-18,5.42506710362e-18,5.42506710362e-18,7.23427955324e-18,7.23427955324e-18,9.76446144137e-18,9.76446144137e-18,1.34546722733e-17,2.15017551073e-17,2.42562258911e-17,2.42562258911e-17,4.12608056192e-17,4.12608056192e-17,9.05039173842e-12,1.37591645557e-11,3.07008860268e-11,3.07008860268e-11,0.000302218469179,0.000306219178976,0.00030622521697,0.00031095431608,0.000379412874498,0.000389600592964,0.000389609272067,0.000528550966403,0.000528553768083,0.000620155820074,0.000816372877218,0.000867142599027,0.000867150037651,0.000986122010558,0.00101524191601,0.00102808857655,0.00115876538859,0.00146689648412,0.00146690491098,0.00225048297024,0.00225049967681,0.00235247993184,0.00235994267511,0.00258432661482,0.00273029118399,0.0027303001028,0.00409857259656,0.00500676951175,0.00611461244351,0.00613174180417,0.00613176750803,0.00803424496982,0.00909398571598,0.00909400266955,0.0154867630063,0.0155683508908,0.0163644874259,0.0204835483752,0.0204835720367,0.0360105685841,0.0360106020901,0.0383796237602,0.0543151027436,0.0759597804965,0.129697632908,0.129697667347,0.22376201874
1.81818181818,-0.206675914025,-0.115259769415,-0.115259741947,-0.0652881256103,-0.0457841954998,-0.0320040836723,-0.0296619647312,-0.0296619333622,-0.0163859426506,-0.0163859229164,-0.0129147425424,-0.0122099191926,-0.0121196710623,-0.00692338691801,-0.00692337164948,-0.00607251694506,-0.00454858905204,-0.00454856862987,-0.00454759090312,-0.0036770947455,-0.00297038186181,-0.00193554952008,-0.00193554279352,-0.0018386229806,-0.00165362161122,-0.00165151413155,-0.00157659721321,-0.00157658421646,-0.00100526803436,-0.00100526162446,-0.000779201374973,-0.000686153169393,-0.000681010613954,-0.000660816067901,-0.000573508973095,-0.000573503624602,-0.000539392684341,-0.000403521244389,-0.000339975756504,-0.000339973645492,-0.000248620939265,-0.000248615218821,-0.000242619978558,-0.000193418765385,-0.000191184665947,-0.000191181275565,-0.000188609833805,-3.42691928069e-11,-3.42691928069e-11,-5.45910988584e-12,-2.81574600227e-12,-2.81574600227e-12,-6.23035287534e-17,-3.32117093188e-17,-1.04600652895e-17,-1.04600652895e-17,-7.72168109732e-18,-5.50007806375e-18,-5.50007806375e-18,-5.2973732522e-18,-5.2973732522e-18,-4.99197362969e-18,-4.99197362969e-18,-4.74594162137e-18,-3.3167388716e-18,-3.3167388716e-18,-3.0249535763e-18,-2.63201833335e-18,-2.63201833335e-18,-1.97744928524e-18,-1.93244464636e-18,-1.93244464636e-18,-1.2463356538e-18,-1.2463356538e-18,-1.21404437755e-18,-1.21404437755e-18,-1.0006363976e-18,-1.0006363976e-18,-8.93095167543e-19,-8.93095167543e-19,-6.75251288488e-19,-6.75251288488e-19,-6.06608456823e-19,-6.06608456823e-19,-5.90539171556e-19,-5.90539171556e-19,-4.76542947727e-19,-4.76542947727e-19,-4.14977871091e-19,-4.14977871091e-19,-2.26173241015e-19,-2.26173241015e-19,-1.77504195165e-19,-1.77504195165e-19,-1.46476127432e-19,-1.46476127432e-19,-6.21510551955e-20,-6.21510551955e-20,-6.11134054225e-20,-5.56731740105e-20,-5.56731740105e-20,2.04015574051e-20,2.04015574051e-20,2.48016006749e-20,2.48016006749e-20,8.12682727151e-20,8.12682727151e-20,1.00908688862e-19,1.00908688862e-19,1.61144256117e-19,1.61144256117e-19,1.95396368657e-19,1.95396368657e-19,2.58166484701e-19,2.58166484701e-19,2.8405063471e-19,2.8405063471e-19,3.40283808189e-19,3.40283808189e-19,3.49644414768e-19,7.58090891155e-19,7.58090891155e-19,7.69300976898e-19,7.98313822429e-19,7.98313822429e-19,1.14363064112e-18,1.14363064112e-18,1.40869568363e-18,1.75892422488e-18,1.75892422488e-18,2.40329916713e-18,2.40329916713e-18,2.45215666006e-18,2.49086299454e-18,2.49086299454e-18,4.03998436324e-18,4.03998436324e-18,4.77921874219e-18,5.88666607861e-18,5.88666607861e-18,7.41115094188e-18,7.41115094188e-18,7.49660009334e-18,1.08187117807e-17,1.58340040356e-17,1.58340040356e-17,4.99929820515e-17,4.99929820515e-17,2.8157523356e-12,2.8157523356e-12,5.45913363679e-12,3.42691649719e-11,3.42691649719e-11,0.000188609833805,0.000191181275565,0.000191184665947,0.000193418765385,0.000242619978558,0.000248615218821,0.000248620939265,0.000339973645492,0.000339975756504,0.000403521244389,0.000539392684341,0.000573503624602,0.000573508973095,0.000660816067901,0.000681010613954,0.000686153169393,0.000779201374973,0.00100526162446,0.00100526803436,0.00157658421646,0.00157659721321,0.00165151413155,0.00165362161122,0.0018386229806,0.00193554279352,0.00193554952008,0.00297038186181,0.0036770947455,0.00454759090312,0.00454856862987,0.00454858905204,0.00607251694506,0.00692337164948,0.00692338691801,0.0121196710623,0.0122099191926,0.0129147425424,0.0163859229164,0.0163859426506,0.0296619333622,0.0296619647312,0.0320040836723,0.0457841954998,0.0652881256103,0.115259741947,0.115259769415,0.206675914025
1.91919191919,-0.191037031177,-0.102445503243,-0.102445482289,-0.0561163752753,-0.0385942277705,-0.0267060259683,-0.0244361699904,-0.024436140783,-0.0131130364335,-0.0131130196652,-0.0101937712268,-0.00957723124751,-0.00948464436839,-0.00527181086498,-0.00527179731779,-0.00459103579757,-0.00338267691858,-0.00337429852688,-0.0033742819439,-0.00270108988624,-0.00215291797701,-0.00137236162263,-0.00137235655828,-0.0013083582874,-0.00115956851006,-0.00115870277074,-0.00110460040446,-0.00110459035911,-0.000688928855805,-0.000688924011461,-0.000523983698294,-0.000457945290431,-0.000456965746209,-0.00044296432979,-0.000379320601756,-0.000379316777112,-0.000356479860091,-0.00026257569362,-0.000218708124057,-0.000218706554244,-0.000158625816589,-0.000158622052521,-0.000155278863886,-0.000120311804885,-0.000119383634294,-0.000119381743459,-0.000117707577596,-3.05096925736e-11,-1.0830654016e-11,-4.28032628999e-12,-4.28032628999e-12,-3.26918316822e-17,-3.26918316822e-17,-2.77200470415e-17,-8.22799656237e-18,-7.01160583421e-18,-7.01160583421e-18,-5.07025673343e-18,-5.07025673343e-18,-3.84717090731e-18,-3.84717090731e-18,-3.45404583123e-18,-3.45404583123e-18,-3.22206830218e-18,-3.22206830218e-18,-2.56878729832e-18,-2.56878729832e-18,-1.86270833468e-18,-1.86270833468e-18,-1.34581543286e-18,-1.32136863999e-18,-1.32136863999e-18,-1.10252604036e-18,-1.10252604036e-18,-9.29870870392e-19,-9.29870870392e-19,-7.76228366789e-19,-7.76228366789e-19,-6.38863685396e-19,-6.38863685396e-19,-5.84308846106e-19,-5.84308846106e-19,-5.25308490275e-19,-5.25308490275e-19,-4.08964259794e-19,-4.08964259794e-19,-3.8750134255e-19,-2.84981991475e-19,-2.84981991475e-19,-2.01357266766e-19,-2.01357266766e-19,-1.34855502953e-19,-1.34855502953e-19,-1.11452342942e-19,-1.11452342942e-19,-1.09385229433e-19,-5.48946130022e-21,-5.48946130022e-21,2.06349067984e-21,1.15459203113e-20,1.15459203113e-20,1.77322139309e-20,1.77322139309e-20,2.97297424657e-20,2.97297424657e-20,3.72084605607e-20,3.72084605607e-20,3.77663918795e-20,1.49333672258e-19,1.50948891572e-19,1.50948891572e-19,1.73338385005e-19,1.73338385005e-19,1.9876633228e-19,1.9876633228e-19,2.10010559735e-19,2.70020074387e-19,2.70020074387e-19,3.23212920546e-19,3.23212920546e-19,4.66491527195e-19,6.52479406626e-19,6.52479406626e-19,8.3660921057e-19,1.14214692847e-18,1.14214692847e-18,1.34049583249e-18,1.40792358267e-18,1.40792358267e-18,1.72895709119e-18,1.72895709119e-18,1.73250851665e-18,1.73250851665e-18,2.30637313196e-18,2.30637313196e-18,2.88331264008e-18,2.88331264008e-18,4.60937752789e-18,4.64080179023e-18,4.64080179023e-18,5.62733340142e-18,6.81625445416e-18,6.81625445416e-18,8.04073238212e-18,8.04073238212e-18,1.1601569858e-17,1.1601569858e-17,1.63213694515e-17,2.18443417603e-16,4.280248178e-12,4.280248178e-12,1.08306699293e-11,3.05096714913e-11,0.000117707577596,0.000119381743459,0.000119383634294,0.000120311804885,0.000155278863886,0.000158622052521,0.000158625816589,0.000218706554244,0.000218708124057,0.00026257569362,0.000356479860091,0.000379316777112,0.000379320601756,0.00044296432979,0.000456965746209,0.000457945290431,0.000523983698294,0.000688924011461,0.000688928855805,0.00110459035911,0.00110460040446,0.00115870277074,0.00115956851006,0.0013083582874,0.00137235655828,0.00137236162263,0.00215291797701,0.00270108988624,0.0033742819439,0.00337429852688,0.00338267691858,0.00459103579757,0.00527179731779,0.00527181086498,0.00948464436839,0.00957723124751,0.0101937712268,0.0131130196652,0.0131130364335,0.024436140783,0.0244361699904,0.0267060259683,0.0385942277705,0.0561163752753,0.102445482289,0.102445503243,0.191037031177
2.0202020202,-0.176707144962,-0.0910697411006,-0.0910697261394,-0.0482335815349,-0.032534187781,-0.0222990585746,-0.020133928958,-0.0201339019022,-0.0104975821802,-0.0104975676443,-0.00804702592749,-0.00751313622105,-0.00742251875003,-0.00401484613329,-0.00401483426614,-0.00347187404477,-0.00251654304484,-0.00250325011584,-0.00250323690387,-0.00198451950803,-0.0015605415585,-0.000973188648999,-0.000973184841581,-0.000931187083412,-0.000814261173079,-0.000811912253095,-0.00077397640133,-0.000773968682166,-0.000472138163118,-0.000472134524337,-0.000352369653497,-0.000306721521581,-0.000305638434119,-0.00029701352853,-0.000250894610475,-0.000250891888641,-0.000235654651786,-0.000170865725204,-0.000140713082223,-0.00014071192798,-0.000101189966263,-0.000101187491902,-9.94605528986e-05,-7.48385624388e-05,-7.45635391317e-05,-7.45624972863e-05,-7.34584036424e-05,-7.29052777885e-12,-3.5895936295e-12,-3.30425486211e-12,-3.30425486211e-12,-4.89897655449e-17,-4.89897655449e-17,-4.08538057646e-17,-1.38950868212e-17,-9.00506760016e-18,-9.00506760016e-18,-7.37061209051e-18,-7.37061209051e-18,-5.7544064531e-18,-5.7544064531e-18,-4.2295377288e-18,-4.2295377288e-18,-2.90715685778e-18,-2.90715685778e-18,-2.88564635153e-18,-2.88564635153e-18,-1.73522944191e-18,-1.11970154181e-18,-1.11970154181e-18,-1.06891381273e-18,-1.06891381273e-18,-1.00332962784e-18,-1.00332962784e-18,-7.55268233044e-19,-7.55268233044e-19,-7.22355188659e-19,-6.162305133e-19,-6.162305133e-19,-5.14586355061e-19,-5.14586355061e-19,-2.70963821422e-19,-2.70963821422e-19,-2.51816304931e-19,-2.32198881593e-19,-2.32198881593e-19,-1.99469810638e-19,-1.99469810638e-19,-1.5530258113e-19,-1.5530258113e-19,-1.23859705808e-19,-1.23859705808e-19,-1.23834957498e-19,-1.23834957498e-19,-1.15680499916e-19,-1.15680499916e-19,-1.07972915863e-19,-2.09441213265e-20,-2.09441213265e-20,-7.05577387517e-21,-7.05577387517e-21,4.65202517214e-21,4.65202517214e-21,1.543986614e-20,9.1950317987e-20,1.01171295961e-19,1.01171295961e-19,1.11081838827e-19,1.11081838827e-19,1.11926714976e-19,1.11926714976e-19,1.97935832288e-19,1.97935832288e-19,2.53403727133e-19,3.37611449667e-19,3.37611449667e-19,3.60503941063e-19,3.98255098196e-19,3.98255098196e-19,4.4905225686e-19,4.4905225686e-19,5.32635967898e-19,5.83026533542e-19,5.83026533542e-19,6.85096817967e-19,6.85096817967e-19,7.39498520426e-19,8.34882030706e-19,1.01728001572e-18,1.01728001572e-18,1.16210883094e-18,1.16210883094e-18,1.27384690679e-18,1.27384690679e-18,1.27687446973e-18,1.27687446973e-18,2.18973221036e-18,2.18973221036e-18,2.44747502345e-18,2.44747502345e-18,8.31860220743e-18,8.31860220743e-18,8.75730489699e-18,1.07619167564e-17,1.07619167564e-17,1.2599407696e-17,1.2599407696e-17,3.10420461071e-17,5.15202806349e-17,3.30428687021e-12,3.30428687021e-12,3.58956137241e-12,7.29054357566e-12,7.34584036424e-05,7.45624972863e-05,7.45635391317e-05,7.48385624388e-05,9.94605528986e-05,0.000101187491902,0.000101189966263,0.00014071192798,0.000140713082223,0.000170865725204,0.000235654651786,0.000250891888641,0.000250894610475,0.00029701352853,0.000305638434119,0.000306721521581,0.000352369653497,0.000472134524337,0.000472138163118,0.000773968682166,0.00077397640133,0.000811912253095,0.000814261173079,0.000931187083412,0.000973184841581,0.000973188648999,0.0015605415585,0.00198451950803,0.00250323690387,0.00250325011584,0.00251654304484,0.00347187404477,0.00401483426614,0.00401484613329,0.00742251875003,0.00751313622105,0.00804702592749,0.0104975676443,0.0104975821802,0.0201339019022,0.020133928958,0.0222990585746,0.032534187781,0.0482335815349,0.0910697261394,0.0910697411006,0.176707144962
2.12121212121,-0.163562589693,-0.0809688474693,-0.0809688379364,-0.0414584938067,-0.0274263212946,-0.0186300271744,-0.0165914612292,-0.0165914362866,-0.0084065556606,-0.0084065428343,-0.0063529387978,-0.00589459434079,-0.00580873527414,-0.00305799489497,-0.00305798461409,-0.00262616454922,-0.00187246116067,-0.00185710866913,-0.00185709817807,-0.00145830808559,-0.00113123566632,-0.000690215447181,-0.000690212588213,-0.000662847217831,-0.000571847422144,-0.000568914783837,-0.00054235640864,-0.000542350507951,-0.000323562008392,-0.000323559290732,-0.000236968582642,-0.000205931621412,-0.000203987740923,-0.000199198442665,-0.000165956267386,-0.000165954338592,-0.000155821083542,-0.000111188229476,-9.05423147141e-05,-9.05414743268e-05,-6.45401243937e-05,-6.45384988697e-05,-6.37560977196e-05,-4.65807603144e-05,-4.65801827122e-05,-4.65532459344e-05,-4.58432834798e-05,-3.67712433029e-11,-2.87779754894e-12,-2.87779754894e-12,-2.58035639514e-12,-2.33425268928e-16,-2.0447221666e-17,-2.0447221666e-17,-1.4366103121e-17,-1.4366103121e-17,-6.42313574444e-18,-6.42313574444e-18,-3.84684789252e-18,-3.71998808693e-18,-3.71998808693e-18,-1.95778478464e-18,-1.62493186161e-18,-1.62493186161e-18,-1.48464473511e-18,-1.48464473511e-18,-8.30577147848e-19,-8.30577147848e-19,-7.25662909778e-19,-7.25662909778e-19,-6.42760535822e-19,-6.00075134393e-19,-6.00075134393e-19,-4.37682144393e-19,-4.37682144393e-19,-4.27904644674e-19,-4.07527415203e-19,-4.07527415203e-19,-3.3580174991e-19,-2.41067312206e-19,-2.41067312206e-19,-2.11344493508e-19,-1.53410352753e-19,-1.53410352753e-19,-1.2297600062e-19,-1.2297600062e-19,-8.25961842551e-20,-8.25961842551e-20,-6.77088771085e-20,-5.90081535428e-20,-5.90081535428e-20,-2.57792322165e-20,-1.43952330153e-20,-1.40449686594e-20,-1.40449686594e-20,-1.09238266004e-20,-1.09238266004e-20,-4.75171699359e-23,-4.75171699359e-23,1.41061448124e-20,1.41061448124e-20,4.78977567279e-20,4.78977567279e-20,4.88048579344e-20,4.88048579344e-20,4.89238616657e-20,4.89238616657e-20,8.16814415823e-20,8.16814415823e-20,1.15471736974e-19,1.41526189188e-19,1.41526189188e-19,2.81015212075e-19,2.81015212075e-19,2.87655696104e-19,2.93254486376e-19,3.510519211e-19,3.59058851037e-19,3.59058851037e-19,3.78847256267e-19,3.78847256267e-19,4.03517890416e-19,4.03517890416e-19,4.64082927792e-19,4.64082927792e-19,4.782085208e-19,4.782085208e-19,6.2406780954e-19,6.2406780954e-19,9.96709330791e-19,1.22853562e-18,1.22853562e-18,1.25396428845e-18,1.25396428845e-18,1.82777017902e-18,2.00238101993e-18,2.00238101993e-18,2.43705453068e-18,2.43705453068e-18,2.6597016304e-18,2.6597016304e-18,3.18093667837e-18,5.78614317125e-18,8.66774607745e-18,8.66774607745e-18,1.28609274203e-17,2.25616854075e-17,2.25616854075e-17,6.39529691091e-17,2.5804798937e-12,2.87781214821e-12,2.87781214821e-12,3.67712589378e-11,4.58432834798e-05,4.65532459344e-05,4.65801827122e-05,4.65807603144e-05,6.37560977196e-05,6.45384988697e-05,6.45401243937e-05,9.05414743268e-05,9.05423147141e-05,0.000111188229476,0.000155821083542,0.000165954338592,0.000165956267386,0.000199198442665,0.000203987740923,0.000205931621412,0.000236968582642,0.000323559290732,0.000323562008392,0.000542350507951,0.00054235640864,0.000568914783837,0.000571847422144,0.000662847217831,0.000690212588213,0.000690215447181,0.00113123566632,0.00145830808559,0.00185709817807,0.00185710866913,0.00187246116067,0.00262616454922,0.00305798461409,0.00305799489497,0.00580873527414,0.00589459434079,0.0063529387978,0.0084065428343,0.0084065556606,0.0165914362866,0.0165914612292,0.0186300271744,0.0274263212946,0.0414584938067,0.0809688379364,0.0809688474693,0.163562589693
2.22222222222,-0.151492650579,-0.0719981275162,-0.0719981227863,-0.0356353715849,-0.0231208781576,-0.0155728697298,-0.0136741413061,-0.0136741184153,-0.00673408955898,-0.0067340780923,-0.00501581651792,-0.00462525170609,-0.00454581640219,-0.00232945842469,-0.002329449604,-0.00198691028857,-0.00139343636228,-0.00137778453923,-0.00137777623633,-0.00107180684162,-0.000820083547932,-0.000489584345602,-0.000489582201112,-0.000471897622227,-0.00040164476793,-0.00039864502779,-0.000380078817118,-0.000380074327759,-0.000221734108117,-0.00022173208908,-0.000159365230339,-0.000138295856966,-0.000136145032281,-0.000133623395702,-0.000109777260217,-0.000109775898561,-0.000103058589335,-7.23532990514e-05,-5.82655389173e-05,-5.82649323011e-05,-4.11579008421e-05,-4.11568336141e-05,-4.08980835923e-05,-2.91065914396e-05,-2.91062920846e-05,-2.89589152423e-05,-2.86093033683e-05,-1.30288311032e-11,-7.58050328396e-13,-7.58050328396e-13,-4.07848032627e-14,-7.55944386777e-17,-7.55944386777e-17,-5.08675132014e-17,-1.25471179145e-17,-1.25471179145e-17,-8.18086627022e-18,-8.18086627022e-18,-6.00310461428e-18,-4.7461538859e-18,-3.13305217637e-18,-3.13305217637e-18,-2.54553618056e-18,-2.54553618056e-18,-2.05854609054e-18,-2.04319968403e-18,-2.04319968403e-18,-2.03065195592e-18,-2.03065195592e-18,-1.75613220205e-18,-1.75613220205e-18,-9.38480850357e-19,-9.38480850357e-19,-9.05814301322e-19,-9.05814301322e-19,-6.80189659282e-19,-4.43792821317e-19,-4.43792821317e-19,-4.36261584506e-19,-4.36261584506e-19,-3.82512375008e-19,-3.82512375008e-19,-3.5553211787e-19,-3.5553211787e-19,-3.13700844274e-19,-3.13700844274e-19,-2.41828337443e-19,-2.41828337443e-19,-2.23351386393e-19,-2.10956572037e-19,-2.10956572037e-19,-2.0067588857e-19,-2.0067588857e-19,-1.74632335782e-19,-1.74632335782e-19,-7.37428271591e-20,-6.53865573816e-20,-6.53865573816e-20,-4.19371226743e-20,-4.19371226743e-20,-2.71354063083e-20,-2.71354063083e-20,-2.36518109654e-20,-2.36518109654e-20,5.03374296928e-22,5.03374296928e-22,1.60410903425e-20,1.60410903425e-20,3.3390707727e-20,4.9571945957e-20,5.57329056206e-20,5.57329056206e-20,5.97844143622e-20,5.97844143622e-20,6.99113089838e-20,1.49101110501e-19,1.57260692303e-19,1.57260692303e-19,1.64442955769e-19,1.64442955769e-19,1.68192827109e-19,1.68192827109e-19,2.08010697919e-19,2.08010697919e-19,3.23318809634e-19,3.23318809634e-19,3.55837003433e-19,3.55837003433e-19,4.13669264823e-19,4.82248075467e-19,4.82248075467e-19,1.00542292843e-18,1.00542292843e-18,1.02340524539e-18,1.09067333231e-18,1.09067333231e-18,1.43814959258e-18,1.9907564649e-18,1.9907564649e-18,2.24876846729e-18,2.24876846729e-18,2.32860638124e-18,2.32860638124e-18,3.07424223354e-18,3.07424223354e-18,6.38845495484e-18,6.38845495484e-18,2.70663115733e-17,2.83211213695e-17,4.09484110432e-14,7.58055306641e-13,7.58055306641e-13,1.30288493593e-11,2.86093033683e-05,2.89589152423e-05,2.91062920846e-05,2.91065914396e-05,4.08980835923e-05,4.11568336141e-05,4.11579008421e-05,5.82649323011e-05,5.82655389173e-05,7.23532990514e-05,0.000103058589335,0.000109775898561,0.000109777260217,0.000133623395702,0.000136145032281,0.000138295856966,0.000159365230339,0.00022173208908,0.000221734108117,0.000380074327759,0.000380078817118,0.00039864502779,0.00040164476793,0.000471897622227,0.000489582201112,0.000489584345602,0.000820083547932,0.00107180684162,0.00137777623633,0.00137778453923,0.00139343636228,0.00198691028857,0.002329449604,0.00232945842469,0.00454581640219,0.00462525170609,0.00501581651792,0.0067340780923,0.00673408955898,0.0136741184153,0.0136741413061,0.0155728697298,0.0231208781576,0.0356353715849,0.0719981227863,0.0719981275162,0.151492650579
2.32323232323,-0.140398132325,-0.0640295868836,-0.0640295855401,-0.0306303889968,-0.0194916913382,-0.0130236501145,-0.0112712869125,-0.0112712659938,-0.00539586970868,-0.00539585937812,-0.0039602871291,-0.00362963683022,-0.00355747798099,-0.00177466256821,-0.00177465506474,-0.00150358128446,-0.00103712150984,-0.00102219788308,-0.00102219133215,-0.000787867378211,-0.000594549265391,-0.000347314219819,-0.000347312612815,-0.000335994842602,-0.000282128100387,-0.000279335692093,-0.000266374323985,-0.00026637092296,-0.000151945564321,-0.000151944071561,-0.000107178083024,-9.28952342919e-05,-9.08659280591e-05,-8.96503811834e-05,-7.26184037429e-05,-7.26174457085e-05,-6.81787414574e-05,-4.70811114674e-05,-3.74982511461e-05,-3.74978166045e-05,-2.6252551091e-05,-2.62428198199e-05,-2.62421127611e-05,-1.81922737003e-05,-1.81921240156e-05,-1.80144915359e-05,-1.78540334179e-05,-1.23863928698e-12,-1.23863928698e-12,-1.03595974286e-12,-1.03595974286e-12,-9.71484056652e-13,-4.17005967826e-17,-1.95462623609e-17,-7.07409231157e-18,-6.29930371744e-18,-4.79980834864e-18,-4.79980834864e-18,-4.56218522317e-18,-4.56218522317e-18,-1.579429821e-18,-1.579429821e-18,-1.57131103951e-18,-1.57131103951e-18,-1.56527972226e-18,-1.10706979847e-18,-1.0365631087e-18,-1.0365631087e-18,-7.64530124493e-19,-7.64530124493e-19,-6.12890004267e-19,-6.12890004267e-19,-6.0188009599e-19,-6.0188009599e-19,-4.43673304982e-19,-4.43673304982e-19,-3.26245695018e-19,-3.26245695018e-19,-2.50109049942e-19,-2.50109049942e-19,-2.48404735375e-19,-2.48404735375e-19,-1.56826807229e-19,-1.56826807229e-19,-1.44429354616e-19,-1.44429354616e-19,-1.39011645811e-19,-1.00707530364e-19,-1.00707530364e-19,-7.38206983823e-20,-6.77286696117e-20,-6.52817593697e-20,-6.52817593697e-20,-2.31623001055e-20,-2.31623001055e-20,-2.00662537333e-20,-2.00662537333e-20,-1.97466138068e-20,-1.97466138068e-20,6.73021740174e-21,6.73021740174e-21,1.7352523343e-20,2.10708758558e-20,2.10708758558e-20,2.33088000324e-20,2.33088000324e-20,4.85015860068e-20,4.85015860068e-20,5.50607849558e-20,5.50607849558e-20,6.44467022862e-20,6.44467022862e-20,1.12091636863e-19,1.12091636863e-19,1.54601792495e-19,1.72292285434e-19,1.95348252486e-19,1.95348252486e-19,2.00364215264e-19,2.00364215264e-19,2.88104315322e-19,2.88104315322e-19,3.04324922263e-19,3.40289905405e-19,3.50273080285e-19,3.50273080285e-19,4.74439847988e-19,5.42476458433e-19,5.42476458433e-19,5.51028707121e-19,8.94979670901e-19,9.58379835012e-19,9.58379835012e-19,1.32338198656e-18,1.32338198656e-18,1.37990751524e-18,1.9230705179e-18,1.9230705179e-18,2.94413799363e-18,2.94413799363e-18,3.4136997579e-18,3.4136997579e-18,5.32242823e-18,5.32242823e-18,6.57558128056e-18,1.25523093808e-17,4.17410042923e-17,4.17410042923e-17,9.71523744343e-13,1.03596301348e-12,1.03596301348e-12,1.23859967453e-12,1.23859967453e-12,1.78540334179e-05,1.80144915359e-05,1.81921240156e-05,1.81922737003e-05,2.62421127611e-05,2.62428198199e-05,2.6252551091e-05,3.74978166045e-05,3.7498251146e-05,4.70811114674e-05,6.81787414574e-05,7.26174457085e-05,7.26184037429e-05,8.96503811834e-05,9.08659280591e-05,9.28952342919e-05,0.000107178083024,0.000151944071561,0.000151945564321,0.00026637092296,0.000266374323985,0.000279335692093,0.000282128100387,0.000335994842602,0.000347312612815,0.000347314219819,0.000594549265391,0.000787867378211,0.00102219133215,0.00102219788308,0.00103712150984,0.00150358128446,0.00177465506474,0.00177466256821,0.00355747798099,0.00362963683022,0.0039602871291,0.00539585937812,0.00539586970868,0.0112712659938,0.0112712869125,0.0130236501145,0.0194916913382,0.0306303889968,0.0640295855401,0.0640295868836,0.140398132325
2.42424242424,-0.130190086267,-0.0569499645584,-0.0569499607255,-0.02632854723,-0.0164324559336,-0.0108965379982,-0.00929188311632,-0.00929186407615,-0.00432470191493,-0.00432469257984,-0.00312695338588,-0.00284862329759,-0.00278402140407,-0.00135211034345,-0.00135210400877,-0.00113805223509,-0.00077204641678,-0.000758398114971,-0.000758392960981,-0.000579235716439,-0.000431062179067,-0.000246415267812,-0.000246414064675,-0.00023925502807,-0.000198193769746,-0.000195734509406,-0.000186697872953,-0.000186695306396,-0.000104116345589,-0.000104115246819,-7.20820556806e-05,-6.24119990936e-05,-6.06459475939e-05,-6.01564951681e-05,-4.803921848e-05,-4.80385464716e-05,-4.51149071509e-05,-3.06350014082e-05,-2.41349178372e-05,-2.413460867e-05,-1.68617597792e-05,-1.6730338375e-05,-1.67298781932e-05,-1.1373612061e-05,-1.13735454233e-05,-1.12064813848e-05,-1.11419970893e-05,-7.21135075044e-12,-1.54770468398e-12,-1.54770468398e-12,-1.06959766093e-12,-1.28706333182e-16,-1.29574019877e-17,-1.29574019877e-17,-1.0085717174e-17,-1.0085717174e-17,-5.73345247264e-18,-5.37985555527e-18,-5.37985555527e-18,-2.62631056667e-18,-2.62631056667e-18,-2.09545751175e-18,-2.09545751175e-18,-2.04168723237e-18,-1.54711554933e-18,-1.54711554933e-18,-1.11181668337e-18,-1.11181668337e-18,-7.06398575392e-19,-7.06398575392e-19,-6.12346594258e-19,-4.1534496064e-19,-4.1534496064e-19,-3.82249883836e-19,-3.82249883836e-19,-3.42445516818e-19,-2.22003089736e-19,-1.87121666944e-19,-1.87121666944e-19,-1.62340261578e-19,-1.62340261578e-19,-1.32284593021e-19,-1.32284593021e-19,-9.69709022713e-20,-9.69709022713e-20,-7.44092439896e-20,-7.44092439896e-20,-7.41306995528e-20,-7.41306995528e-20,-3.80891427128e-20,-3.80891427128e-20,-3.35700114821e-20,-3.35700114821e-20,-2.60924207189e-20,-2.60924207189e-20,-2.07488743007e-20,-2.07488743007e-20,-1.43048887171e-20,-1.43048887171e-20,-4.89157846148e-21,-4.89157846148e-21,-1.87912198837e-21,8.26470828939e-21,8.26470828939e-21,9.63547997456e-21,1.91247190595e-20,1.91247190595e-20,2.99462493507e-20,4.11591934637e-20,4.11591934637e-20,5.51821521048e-20,5.51821521048e-20,6.19296798113e-20,6.74132771396e-20,6.74132771396e-20,8.41665834912e-20,8.41665834912e-20,9.34434406735e-20,9.34434406735e-20,1.812579618e-19,1.812579618e-19,2.02706802056e-19,2.02706802056e-19,2.26068663305e-19,3.99437706493e-19,4.43134625691e-19,4.43134625691e-19,4.52309060859e-19,4.52309060859e-19,5.64212582154e-19,5.64212582154e-19,6.52164071794e-19,1.05232016961e-18,1.05232016961e-18,1.23542358063e-18,1.51344720826e-18,1.51950602536e-18,1.51950602536e-18,2.11373848329e-18,2.28096901481e-18,2.28096901481e-18,3.04768084991e-18,3.04768084991e-18,4.34060858348e-18,4.34060858348e-18,1.59652490831e-17,3.18287402843e-17,5.53089330436e-17,5.53089330436e-17,1.06953179459e-12,1.54775927185e-12,1.54775927185e-12,7.21133277781e-12,1.11419970893e-05,1.12064813848e-05,1.13735454233e-05,1.1373612061e-05,1.67298781932e-05,1.6730338375e-05,1.68617597792e-05,2.413460867e-05,2.41349178372e-05,3.06350014082e-05,4.51149071509e-05,4.80385464716e-05,4.803921848e-05,6.01564951681e-05,6.06459475939e-05,6.24119990936e-05,7.20820556806e-05,0.000104115246819,0.000104116345589,0.000186695306396,0.000186697872953,0.000195734509406,0.000198193769746,0.00023925502807,0.000246414064675,0.000246415267812,0.000431062179067,0.000579235716439,0.000758392960981,0.000758398114971,0.00077204641678,0.00113805223509,0.00135210400877,0.00135211034345,0.00278402140407,0.00284862329759,0.00312695338588,0.00432469257984,0.00432470191493,0.00929186407615,0.00929188311632,0.0108965379982,0.0164324559336,0.02632854723,0.0569499607255,0.0569499645584,0.130190086267
2.52525252525,-0.12078867906,-0.050658995596,-0.0506589886018,-0.0226310228379,-0.0138535968568,-0.00912054856985,-0.00766107347567,-0.00766105621061,-0.00346700158412,-0.00346699315268,-0.00246898595175,-0.00223588127249,-0.00217872760727,-0.0010302378984,-0.00103023258657,-0.000861546546837,-0.00057482025587,-0.000562687361696,-0.000562683317344,-0.000425911789082,-0.000312544611209,-0.000174848210103,-0.000174847310118,-0.000170383133755,-0.000139242089399,-0.000137154231277,-0.000130862020989,-0.000130860090979,-7.13379538595e-05,-7.13371483787e-05,-4.84793021328e-05,-4.19398340853e-05,-4.04765865407e-05,-4.03703652003e-05,-3.1780415688e-05,-3.17799456027e-05,-2.98605210028e-05,-1.99327213964e-05,-1.55350674892e-05,-1.55348488598e-05,-1.08360952859e-05,-1.06644620442e-05,-1.06641602839e-05,-7.1126258567e-06,-7.112609576e-06,-6.97146660148e-06,-6.95324461073e-06,-6.2662605163e-12,-4.36970398772e-12,-3.96035655527e-12,-6.02473720461e-13,-2.72098349347e-13,-2.72098349347e-13,-2.04799505289e-17,-1.60955946458e-17,-1.14503937937e-17,-1.14503937937e-17,-6.54608497928e-18,-3.69261784865e-18,-2.26293760528e-18,-1.78495763125e-18,-1.78495763125e-18,-1.53303720801e-18,-1.53303720801e-18,-8.22361988889e-19,-8.22361988889e-19,-6.24092825288e-19,-6.24092825288e-19,-5.79921976237e-19,-5.79921976237e-19,-5.07217577718e-19,-5.07217577718e-19,-4.47726025871e-19,-4.47726025871e-19,-1.95814426789e-19,-1.95814426789e-19,-1.70309752581e-19,-1.70309752581e-19,-1.48649300711e-19,-1.48649300711e-19,-1.37048789194e-19,-1.37048789194e-19,-1.10217239406e-19,-1.10217239406e-19,-5.14347111101e-20,-5.14347111101e-20,-4.98260509906e-20,-4.1819245052e-20,-4.1819245052e-20,-3.04724926747e-20,-3.04724926747e-20,-1.57993499178e-20,-1.57993499178e-20,-1.44314932955e-20,-1.44314932955e-20,-9.20962344801e-21,-9.20962344801e-21,-7.89526940478e-21,-7.89526940478e-21,-3.37807976671e-21,-3.37807976671e-21,4.37855520602e-21,4.37855520602e-21,4.73075423433e-21,4.73075423433e-21,1.14966911404e-20,1.89404430842e-20,1.89404430842e-20,2.63917970545e-20,2.78542476589e-20,2.78542476589e-20,4.90040679555e-20,4.90040679555e-20,6.09058930239e-20,6.09058930239e-20,1.00399836888e-19,1.00399836888e-19,1.21245467518e-19,1.21245467518e-19,1.31864355812e-19,1.31864355812e-19,1.48923668755e-19,1.48923668755e-19,2.67305735546e-19,3.29879483365e-19,3.29879483365e-19,3.3487391434e-19,3.75714363205e-19,3.75714363205e-19,4.47155393387e-19,5.49226990102e-19,5.49226990102e-19,5.74135160185e-19,5.74135160185e-19,6.6673117319e-19,1.15335320521e-18,1.20750897262e-18,1.20750897262e-18,2.12106532539e-18,2.12106532539e-18,2.3506084559e-18,4.2302374502e-18,5.63066885645e-18,6.86154868023e-18,6.86154868023e-18,1.17434962511e-17,4.53864258729e-17,2.7207971375e-13,2.7207971375e-13,6.02462176948e-13,3.96037386449e-12,4.36967995563e-12,6.26631044394e-12,6.95324461073e-06,6.97146660148e-06,7.112609576e-06,7.1126258567e-06,1.06641602839e-05,1.06644620442e-05,1.08360952859e-05,1.55348488598e-05,1.55350674892e-05,1.99327213964e-05,2.98605210028e-05,3.17799456027e-05,3.1780415688e-05,4.03703652003e-05,4.04765865407e-05,4.19398340853e-05,4.84793021328e-05,7.13371483787e-05,7.13379538595e-05,0.000130860090979,0.000130862020989,0.000137154231277,0.000139242089399,0.000170383133755,0.000174847310118,0.000174848210103,0.000312544611209,0.000425911789082,0.000562683317344,0.000562687361696,0.00057482025587,0.000861546546837,0.00103023258657,0.0010302378984,0.00217872760727,0.00223588127249,0.00246898595175,0.00346699315268,0.00346700158412,0.00766105621061,0.00766107347567,0.00912054856985,0.0138535968568,0.0226310228379,0.0506589886018,0.050658995596,0.12078867906
2.62626262626,-0.112122187633,-0.0450678957792,-0.0450678860428,-0.0194528901939,-0.0116796317167,-0.00763689304305,-0.00631727998588,-0.00631726438599,-0.00278001152125,-0.00278000392725,-0.00194945006351,-0.00175510158485,-0.00170503507891,-0.000785029651743,-0.000785025224619,-0.00065233626549,-0.000428054958879,-0.000417487898447,-0.00041748473248,-0.000313215182869,-0.000226621931592,-0.000124080181077,-0.000124079508432,-0.00012134522498,-9.78330700433e-05,-9.61062890656e-05,-9.17306287341e-05,-9.17291820646e-05,-4.88752735793e-05,-4.88746853069e-05,-3.26056534348e-05,-2.81879814307e-05,-2.70946061361e-05,-2.70151432781e-05,-2.10250584491e-05,-2.10247304305e-05,-1.97688436527e-05,-1.29684487813e-05,-1.00002378545e-05,-1.0000084095e-05,-6.96716655503e-06,-6.79698409108e-06,-6.79678628887e-06,-4.44924415738e-06,-4.44924415738e-06,-4.33920203834e-06,-4.33697302374e-06,-8.88524953633e-12,-3.33458832847e-12,-1.00386769913e-12,-1.15847526619e-17,-9.03456679479e-18,-7.9123852508e-18,-7.9123852508e-18,-3.26234878693e-18,-3.26234878693e-18,-2.21984167137e-18,-2.21984167137e-18,-1.71020490948e-18,-1.71020490948e-18,-1.60990852254e-18,-1.60990852254e-18,-1.2979697717e-18,-7.42719785077e-19,-6.77883142514e-19,-6.37128808361e-19,-6.37128808361e-19,-6.12072054204e-19,-6.12072054204e-19,-4.36410338904e-19,-3.70748426476e-19,-3.70748426476e-19,-1.67946537697e-19,-1.67946537697e-19,-1.64545805744e-19,-1.64545805744e-19,-1.52476117779e-19,-1.52476117779e-19,-1.48018202888e-19,-1.38061103845e-19,-1.38061103845e-19,-9.16012620745e-20,-7.83841463261e-20,-7.83841463261e-20,-7.10121670655e-20,-7.10121670655e-20,-6.31481014491e-20,-4.28257406511e-20,-4.28257406511e-20,-3.17739455276e-20,-1.87374560168e-20,-1.87374560168e-20,-1.66580639029e-20,-1.66580639029e-20,-1.25652368948e-20,-4.92703917344e-21,-4.92703917344e-21,-2.42880559298e-21,-2.42880559298e-21,3.89339126831e-21,5.44927309899e-21,5.44927309899e-21,1.26797967883e-20,1.4418919162e-20,1.4418919162e-20,2.79927637759e-20,2.79927637759e-20,2.91053151944e-20,3.32901825176e-20,3.32901825176e-20,5.16301001185e-20,5.16301001185e-20,6.56125097647e-20,6.84126400324e-20,6.84126400324e-20,7.86571934708e-20,7.86571934708e-20,7.90662460357e-20,1.47397178492e-19,1.47397178492e-19,1.94125136688e-19,1.94125136688e-19,2.05415834996e-19,2.05415834996e-19,2.12483698799e-19,2.12483698799e-19,2.43888886351e-19,3.11580214901e-19,3.98867709488e-19,3.98867709488e-19,4.83812642206e-19,5.54344726558e-19,5.54344726558e-19,6.23120312234e-19,8.38641118758e-19,8.38641118758e-19,1.17186625177e-18,1.17186625177e-18,1.49415888737e-18,1.49415888737e-18,2.26863731615e-18,2.39924654727e-18,2.39924654727e-18,3.3794480748e-18,3.3794480748e-18,5.54573268975e-18,5.54573268975e-18,8.81582004715e-18,8.81582004715e-18,2.08060270577e-17,1.00384730273e-12,3.33460232817e-12,8.88524627762e-12,4.33697302374e-06,4.33920203834e-06,4.44924415738e-06,4.44924415738e-06,6.79678628887e-06,6.79698409108e-06,6.96716655502e-06,1.0000084095e-05,1.00002378545e-05,1.29684487813e-05,1.97688436527e-05,2.10247304305e-05,2.10250584491e-05,2.70151432781e-05,2.70946061361e-05,2.81879814307e-05,3.26056534348e-05,4.88746853069e-05,4.88752735793e-05,9.17291820646e-05,9.17306287341e-05,9.61062890656e-05,9.78330700433e-05,0.00012134522498,0.000124079508432,0.000124080181077,0.000226621931592,0.000313215182869,0.00041748473248,0.000417487898447,0.000428054958879,0.00065233626549,0.000785025224619,0.000785029651743,0.00170503507891,0.00175510158485,0.00194945006351,0.00278000392725,0.00278001152125,0.00631726438599,0.00631727998588,0.00763689304305,0.0116796317167,0.0194528901939,0.0450678860428,0.0450678957792,0.112122187633
2.72727272727,-0.104126106706,-0.0400980204402,-0.0400980084017,-0.0167211651527,-0.00984695033188,-0.00639682083077,-0.00520983861325,-0.00520982456509,-0.00222959486695,-0.00222958805561,-0.00153920556342,-0.00137782361975,-0.00133433142404,-0.000598208293048,-0.000598204623453,-0.000494010081942,-0.000318823191202,-0.000309760974871,-0.00030975850204,-0.000230367742049,-0.000164326496591,-8.80624799221e-05,-8.80619776094e-05,-8.64256797786e-05,-6.87437839639e-05,-6.73434171638e-05,-6.43044612357e-05,-6.43033800518e-05,-3.34827363501e-05,-3.34823081905e-05,-2.19298788078e-05,-1.89485326184e-05,-1.81858819663e-05,-1.80306716052e-05,-1.39100450485e-05,-1.39098166794e-05,-1.30909896001e-05,-8.43680399339e-06,-6.43776499807e-06,-6.43765739526e-06,-4.48154817653e-06,-4.33151260316e-06,-4.33138301562e-06,-2.78401204802e-06,-2.78401204802e-06,-2.70788515662e-06,-2.69809411712e-06,-2.15384751021e-12,-2.15384751021e-12,-5.92073131987e-13,-3.15808715842e-13,-3.15808715842e-13,-2.20569211508e-17,-2.20569211508e-17,-4.79467475347e-18,-4.79467475347e-18,-3.44995959383e-18,-3.39786780918e-18,-3.39786780918e-18,-2.30711751926e-18,-2.30711751926e-18,-1.36815575469e-18,-1.22253185811e-18,-1.22253185811e-18,-8.28930500196e-19,-8.28495274999e-19,-8.28495274999e-19,-7.25485938207e-19,-7.25485938207e-19,-6.95572834836e-19,-6.95572834836e-19,-3.41589718639e-19,-3.41589718639e-19,-3.0611329436e-19,-3.0611329436e-19,-2.26762905829e-19,-2.26762905829e-19,-1.99714408171e-19,-1.99714408171e-19,-1.16671619201e-19,-1.16671619201e-19,-8.80864628816e-20,-8.80864628816e-20,-6.15341603875e-20,-6.15341603875e-20,-5.71884427852e-20,-5.71884427852e-20,-4.41679610895e-20,-4.23446424829e-20,-4.23446424829e-20,-3.5082715633e-20,-3.5082715633e-20,-2.70296153644e-20,-2.70296153644e-20,-2.06380342383e-20,-2.06380342383e-20,-1.21953351669e-20,-1.21953351669e-20,-9.70782120617e-21,-2.11287292144e-21,-2.11287292144e-21,6.20394983368e-22,6.20394983368e-22,2.66620479225e-21,2.66620479225e-21,5.15410651215e-21,7.39856053922e-21,7.39856053922e-21,1.42083543435e-20,1.44455213522e-20,1.44455213522e-20,1.90943092097e-20,1.90943092097e-20,4.08111772171e-20,4.08111772171e-20,4.28627722034e-20,4.68957604869e-20,4.68957604869e-20,6.21567669897e-20,6.21567669897e-20,9.2005167336e-20,9.2005167336e-20,1.34033639447e-19,1.34033639447e-19,1.47202408274e-19,1.47202408274e-19,1.63016502001e-19,1.63016502001e-19,2.2920414922e-19,2.69563045469e-19,2.77043231777e-19,2.77043231777e-19,6.02696900298e-19,6.28945070679e-19,6.28945070679e-19,6.33189786391e-19,6.33189786391e-19,7.58615216654e-19,7.71550684434e-19,7.71550684434e-19,1.21462493611e-18,2.15497561903e-18,2.78893446817e-18,2.78893446817e-18,3.38361608196e-18,3.38361608196e-18,6.05661185997e-18,6.05661185997e-18,3.15827092835e-13,3.15827092835e-13,5.92084455985e-13,2.15384516946e-12,2.15384516946e-12,2.69809411712e-06,2.70788515662e-06,2.78401204802e-06,2.78401204802e-06,4.33138301562e-06,4.33151260316e-06,4.48154817653e-06,6.43765739526e-06,6.43776499807e-06,8.43680399339e-06,1.30909896001e-05,1.39098166794e-05,1.39100450485e-05,1.80306716052e-05,1.81858819663e-05,1.89485326184e-05,2.19298788078e-05,3.34823081905e-05,3.34827363501e-05,6.43033800518e-05,6.43044612357e-05,6.73434171638e-05,6.87437839639e-05,8.64256797786e-05,8.80619776094e-05,8.80624799221e-05,0.000164326496591,0.000230367742049,0.00030975850204,0.000309760974871,0.000318823191202,0.000494010081942,0.000598204623453,0.000598208293048,0.00133433142404,0.00137782361975,0.00153920556342,0.00222958805561,0.00222959486695,0.00520982456509,0.00520983861325,0.00639682083077,0.00984695033188,0.0167211651527,0.0400980084017,0.0400980204402,0.104126106706
2.82828282828,-0.0967423566134,-0.0356796843521,-0.0356796704264,-0.0143731245002,-0.00830194484359,-0.00535985822027,-0.00429705767944,-0.00429704506854,-0.00178848274812,-0.00178847666849,-0.00121525581523,-0.00108173525385,-0.00104422508374,-0.00045586037313,-0.000455857346499,-0.000374168492533,-0.000237512941901,-0.000229834354356,-0.000229832426902,-0.000169454584413,-0.000119159044774,-6.25067165065e-05,-6.25063417073e-05,-6.15574084768e-05,-4.8307213375e-05,-4.71888281387e-05,-4.50809951111e-05,-4.50801892581e-05,-2.29357291183e-05,-2.29354184824e-05,-1.47497900275e-05,-1.27396664743e-05,-1.22070187917e-05,-1.20342131409e-05,-9.20308247354e-06,-9.20292380965e-06,-8.67105915042e-06,-5.48823337421e-06,-4.14462840277e-06,-4.14455343845e-06,-2.88379063991e-06,-2.76001701527e-06,-2.7599321704e-06,-1.74255851427e-06,-1.74255851427e-06,-1.68985224367e-06,-1.67855428879e-06,-6.16321532675e-12,-1.91118982835e-12,-2.11142863195e-13,-2.11142863195e-13,-6.41707178753e-14,-1.16043258132e-17,-8.60174443273e-18,-6.36300066628e-18,-6.36300066628e-18,-3.91385477947e-18,-2.64714487117e-18,-2.64714487117e-18,-9.30932457493e-19,-9.30932457493e-19,-7.27352651812e-19,-7.27352651812e-19,-6.72532996294e-19,-6.72532996294e-19,-5.30478718717e-19,-5.30478718717e-19,-4.34582968219e-19,-3.45325900887e-19,-3.45325900887e-19,-2.13378076667e-19,-2.13378076667e-19,-2.08784389215e-19,-2.08784389215e-19,-1.90328230511e-19,-1.90328230511e-19,-1.65255989175e-19,-1.65255989175e-19,-1.57264104935e-19,-1.16249161059e-19,-1.16249161059e-19,-8.39174272961e-20,-8.35981714436e-20,-8.35981714436e-20,-6.41545314719e-20,-6.41545314719e-20,-3.96099181685e-20,-1.91342869775e-20,-1.91342869775e-20,-1.8179457488e-20,-1.51076638036e-20,-1.42462696162e-20,-1.42462696162e-20,-6.72085249471e-21,-6.72085249471e-21,-6.45827065433e-21,-6.45827065433e-21,-4.90023076746e-21,-3.02075365963e-21,-3.02075365963e-21,6.64215998978e-22,6.64215998978e-22,3.03990363768e-21,4.41350360911e-21,7.74638215374e-21,7.74638215374e-21,1.09189994052e-20,1.09189994052e-20,2.78203728981e-20,2.78203728981e-20,3.23083056521e-20,4.1209663933e-20,4.1209663933e-20,4.99374635119e-20,4.99374635119e-20,5.52528633862e-20,5.52528633862e-20,7.00224552171e-20,7.00224552171e-20,1.0005208581e-19,1.274691143e-19,1.274691143e-19,1.30815795918e-19,1.30815795918e-19,1.46123976371e-19,1.46123976371e-19,2.24765354937e-19,2.24765354937e-19,2.46292264734e-19,2.46292264734e-19,5.05955383149e-19,5.05955383149e-19,5.54326268639e-19,5.54326268639e-19,5.64073455221e-19,5.89066596841e-19,5.89066596841e-19,6.56069848179e-19,6.56069848179e-19,8.42992962514e-19,1.39393688528e-18,2.26851949752e-18,2.95083623996e-18,2.95083623996e-18,3.22803058522e-18,3.22803058522e-18,3.4623664735e-18,4.30487180742e-18,6.41909907376e-14,2.11147236788e-13,2.11147236788e-13,1.91117298422e-12,6.16321731355e-12,1.67855428879e-06,1.68985224367e-06,1.74255851427e-06,1.74255851427e-06,2.7599321704e-06,2.76001701527e-06,2.88379063991e-06,4.14455343845e-06,4.14462840277e-06,5.48823337421e-06,8.67105915043e-06,9.20292380965e-06,9.20308247354e-06,1.20342131409e-05,1.22070187917e-05,1.27396664743e-05,1.47497900275e-05,2.29354184824e-05,2.29357291183e-05,4.50801892581e-05,4.50809951111e-05,4.71888281387e-05,4.8307213375e-05,6.15574084768e-05,6.25063417073e-05,6.25067165065e-05,0.000119159044774,0.000169454584413,0.000229832426902,0.000229834354356,0.000237512941901,0.000374168492533,0.000455857346499,0.00045586037313,0.00104422508374,0.00108173525385,0.00121525581523,0.00178847666849,0.00178848274812,0.00429704506854,0.00429705767944,0.00535985822027,0.00830194484359,0.0143731245002,0.0356796704264,0.0356796843521,0.0967423566134
2.92929292929,-0.0899185804417,-0.0317511225254,-0.0317511070931,-0.0123548622248,-0.00699943490974,-0.0044923674703,-0.00354462311828,-0.00354461183125,-0.00143488178272,-0.00143487638409,-0.000959448514315,-0.000849341940807,-0.000817192814511,-0.00034739216711,-0.000347389682013,-0.000283440322319,-0.000176976523706,-0.000170532846986,-0.000170531347512,-0.000124662270818,-8.64088679167e-05,-4.43721096442e-05,-4.43718302279e-05,-4.38458584238e-05,-3.39484321985e-05,-3.30661702103e-05,-3.16061310212e-05,-3.16055318762e-05,-1.57094489036e-05,-1.57092241957e-05,-9.9206772259e-06,-8.56660313901e-06,-8.19411092007e-06,-8.03201664196e-06,-6.08907573709e-06,-6.08896571086e-06,-5.74489063374e-06,-3.56983740844e-06,-2.66845676143e-06,-2.66840474848e-06,-1.8562604274e-06,-1.7584719744e-06,-1.75841646121e-06,-1.09103317566e-06,-1.09103317566e-06,-1.05454580025e-06,-1.04429153251e-06,-3.3520497287e-12,-1.87147918406e-12,-1.48738954025e-12,-9.13402859505e-14,-1.17640655332e-16,-2.38382999106e-17,-2.38382999106e-17,-5.11502889584e-18,-5.11502889584e-18,-2.912117281e-18,-1.68498698323e-18,-1.68498698323e-18,-1.41333413906e-18,-1.08665844337e-18,-1.08435365686e-18,-1.08435365686e-18,-5.30004618344e-19,-5.30004618344e-19,-5.00861602975e-19,-5.00861602975e-19,-4.99952921922e-19,-4.33059742623e-19,-3.60000415992e-19,-3.60000415992e-19,-2.49057921369e-19,-2.49057921369e-19,-2.08330351278e-19,-2.08330351278e-19,-1.89679925376e-19,-1.89679925376e-19,-1.79902711948e-19,-1.79791930214e-19,-1.79791930214e-19,-1.16710526611e-19,-1.16710526611e-19,-9.92866913782e-20,-4.74857319007e-20,-4.74857319007e-20,-3.66239911812e-20,-3.66239911812e-20,-2.93095071444e-20,-2.93095071444e-20,-2.79414126681e-20,-2.79414126681e-20,-1.87259424518e-20,-1.87259424518e-20,-8.50093842547e-21,-8.50093842547e-21,-4.66709342136e-21,-4.66709342136e-21,-3.69517855069e-21,-3.69517855069e-21,-3.4155359363e-21,-3.4155359363e-21,-3.25017717592e-21,-2.06499435389e-21,-2.06499435389e-21,-1.84695347396e-21,2.14824220967e-21,2.14824220967e-21,8.8959954373e-21,8.8959954373e-21,1.59665583269e-20,2.20330542237e-20,2.20330542237e-20,2.73927158064e-20,2.73927158064e-20,3.18191172091e-20,3.18191172091e-20,3.26459799524e-20,3.26459799524e-20,6.50113179937e-20,6.50113179937e-20,6.97665710352e-20,8.8811537779e-20,8.8811537779e-20,9.80134154473e-20,1.7781803097e-19,1.7781803097e-19,1.8543454958e-19,1.8543454958e-19,2.41603352013e-19,2.41603352013e-19,2.42931705318e-19,2.42931705318e-19,2.85969547442e-19,2.85969547442e-19,4.7858137895e-19,4.7858137895e-19,5.06279682235e-19,9.95841598575e-19,9.95841598575e-19,1.01372129799e-18,1.61396342569e-18,1.61396342569e-18,2.20605382383e-18,2.20605382383e-18,7.01881952904e-18,1.42221567509e-17,1.42221567509e-17,6.27801611323e-17,6.27801611323e-17,9.13640037985e-14,1.48737573802e-12,1.87148604749e-12,3.35204821966e-12,1.04429153251e-06,1.05454580025e-06,1.09103317566e-06,1.09103317566e-06,1.75841646121e-06,1.7584719744e-06,1.8562604274e-06,2.66840474848e-06,2.66845676143e-06,3.56983740844e-06,5.74489063374e-06,6.08896571086e-06,6.08907573709e-06,8.03201664196e-06,8.19411092007e-06,8.56660313901e-06,9.9206772259e-06,1.57092241957e-05,1.57094489036e-05,3.16055318762e-05,3.16061310212e-05,3.30661702103e-05,3.39484321985e-05,4.38458584238e-05,4.43718302279e-05,4.43721096442e-05,8.64088679167e-05,0.000124662270818,0.000170531347512,0.000170532846986,0.000176976523706,0.000283440322319,0.000347389682013,0.00034739216711,0.000817192814511,0.000849341940807,0.000959448514315,0.00143487638409,0.00143488178272,0.00354461183125,0.00354462311828,0.0044923674703,0.00699943490974,0.0123548622248,0.0317511070931,0.0317511225254,0.0899185804417
3.0303030303,-0.0836075206955,-0.0282575742671,-0.0282575576725,-0.0106200491684,-0.00590134128614,-0.00376636545197,-0.00292428834555,-0.00292427827174,-0.00115136664293,-0.00115136187373,-0.000757452683099,-0.000666924558577,-0.000639521230396,-0.000264736105181,-0.000264734073088,-0.000214741144549,-0.000131898200677,-0.000126533487682,-0.000126532323242,-9.17200365123e-05,-6.2661348843e-05,-3.15022568845e-05,-3.15020487693e-05,-3.1230635569e-05,-2.3859162286e-05,-2.31701703459e-05,-2.21602425951e-05,-2.21597981566e-05,-1.07587861194e-05,-1.07586240142e-05,-6.67271158753e-06,-5.76136254129e-06,-5.50053735811e-06,-5.36083629769e-06,-4.02886400588e-06,-4.02878784038e-06,-3.80717753168e-06,-2.32178750322e-06,-1.71813592948e-06,-1.71809997521e-06,-1.19517081241e-06,-1.12024538839e-06,-1.12020909233e-06,-6.83322094639e-07,-6.83322094639e-07,-6.58082709648e-07,-6.49705210346e-07,-1.0464465836e-12,-5.31603817289e-13,-1.3900762831e-13,-2.52917962322e-17,-1.07870402488e-17,-1.07870402488e-17,-5.23451814537e-18,-5.23451814537e-18,-4.93090570265e-18,-4.93090570265e-18,-2.58702000512e-18,-2.58702000512e-18,-1.64953972124e-18,-1.03675947341e-18,-1.03675947341e-18,-6.44137406668e-19,-6.44137406668e-19,-6.31586391855e-19,-6.31586391855e-19,-6.2048818729e-19,-5.33789981971e-19,-5.33789981971e-19,-3.02640547515e-19,-2.94600601903e-19,-2.94600601903e-19,-1.34994886359e-19,-1.34994886359e-19,-1.1647335247e-19,-1.08468358815e-19,-1.08468358815e-19,-7.6744060043e-20,-7.6744060043e-20,-7.45581767745e-20,-7.45581767745e-20,-7.00255041952e-20,-7.00255041952e-20,-5.35269209276e-20,-5.35269209276e-20,-3.37892710427e-20,-2.39670932869e-20,-1.79719031783e-20,-1.79719031783e-20,-1.51950502359e-20,-1.51950502359e-20,-1.04537821568e-20,-1.04537821568e-20,-1.02285419257e-20,-1.02285419257e-20,-6.8636402538e-21,-6.8636402538e-21,-2.35541556872e-21,-2.35541556872e-21,-2.16900203718e-21,-3.95474047e-22,1.28728844403e-21,1.28728844403e-21,4.71855106594e-21,4.71855106594e-21,4.8199685485e-21,4.8199685485e-21,8.87364935918e-21,8.87364935918e-21,1.02365702047e-20,1.79186890197e-20,1.79186890197e-20,2.45626408445e-20,2.45626408445e-20,2.51169365639e-20,4.28541212361e-20,4.28541212361e-20,5.63116422349e-20,5.63116422349e-20,6.25750232551e-20,6.25750232551e-20,8.64587870019e-20,1.0941015111e-19,1.10411193418e-19,1.10411193418e-19,1.35240851965e-19,2.89122901507e-19,2.89122901507e-19,3.04824190432e-19,3.04824190432e-19,3.43207495774e-19,3.43207495774e-19,4.19139348385e-19,4.19139348385e-19,4.2339733487e-19,4.2339733487e-19,5.02740525333e-19,5.65532768742e-19,5.65532768742e-19,7.13627973396e-19,8.50865465957e-19,8.50865465957e-19,1.59667297897e-18,1.78787068981e-18,1.78787068981e-18,6.37181077001e-18,6.37181077001e-18,1.66449308142e-17,1.66449308142e-17,3.6710501974e-17,1.39007988944e-13,5.31525685525e-13,1.0465048418e-12,6.49705210346e-07,6.58082709648e-07,6.83322094639e-07,6.83322094639e-07,1.12020909233e-06,1.12024538839e-06,1.19517081241e-06,1.71809997521e-06,1.71813592948e-06,2.32178750322e-06,3.80717753168e-06,4.02878784038e-06,4.02886400588e-06,5.36083629769e-06,5.50053735811e-06,5.76136254129e-06,6.67271158753e-06,1.07586240142e-05,1.07587861194e-05,2.21597981566e-05,2.21602425951e-05,2.31701703459e-05,2.3859162286e-05,3.1230635569e-05,3.15020487693e-05,3.15022568845e-05,6.2661348843e-05,9.17200365123e-05,0.000126532323242,0.000126533487682,0.000131898200677,0.000214741144549,0.000264734073088,0.000264736105181,0.000639521230396,0.000666924558577,0.000757452683099,0.00115136187373,0.00115136664293,0.00292427827174,0.00292428834555,0.00376636545197,0.00590134128614,0.0106200491684,0.0282575576725,0.0282575742671,0.0836075206955
3.13131313131,-0.0777664666861,-0.0251504754877,-0.0251504580386,-0.00912886735165,-0.00497556852067,-0.00315855304066,-0.00241279771298,-0.00241278874573,-0.00092399864133,-0.000923994449299,-0.000597952655597,-0.000523723195689,-0.000500478472874,-0.000201747405408,-0.000201745749967,-0.000162713870009,-9.8324215299e-05,-9.38872869442e-05,-9.38863841887e-05,-6.74898487313e-05,-4.54411830306e-05,-2.23677462388e-05,-2.23675914129e-05,-2.22448938979e-05,-1.67693827683e-05,-1.62358543867e-05,-1.55382802425e-05,-1.55379512625e-05,-7.36744384797e-06,-7.36732720246e-06,-4.4881637903e-06,-3.87530673695e-06,-3.6924468922e-06,-3.57800941887e-06,-2.66579617695e-06,-2.66574353605e-06,-2.52370341142e-06,-1.50991286782e-06,-1.10630937203e-06,-1.10628460295e-06,-7.69686913904e-07,-7.1358752585e-07,-7.13563811865e-07,-4.28106817207e-07,-4.28106817207e-07,-4.10670896979e-07,-4.04221443324e-07,-1.82726219176e-12,-1.0252600675e-13,-1.0252600675e-13,-5.29204921358e-14,-5.29204921358e-14,-4.14460240935e-17,-6.28878687169e-18,-3.32895829119e-18,-3.01322329891e-18,-3.01322329891e-18,-1.10840307234e-18,-1.10840307234e-18,-1.01225989386e-18,-1.01225989386e-18,-6.04451065976e-19,-6.04451065976e-19,-5.39376223959e-19,-5.39376223959e-19,-3.04585846601e-19,-3.04585846601e-19,-2.7636995292e-19,-2.7636995292e-19,-2.69806826603e-19,-1.96449016728e-19,-1.96449016728e-19,-1.89096152068e-19,-1.89096152068e-19,-1.57955009201e-19,-1.15348680648e-19,-1.15348680648e-19,-8.44702152145e-20,-8.44702152145e-20,-6.88122039687e-20,-6.88122039687e-20,-6.1450257792e-20,-3.67420984672e-20,-3.67420984672e-20,-2.8486121229e-20,-2.8486121229e-20,-2.69722436293e-20,-2.69722436293e-20,-2.43352946792e-20,-2.43352946792e-20,-1.50539360285e-20,-1.50539360285e-20,-6.36732351262e-21,-4.80892578635e-21,-3.18907362044e-21,-3.18907362044e-21,-3.1481377531e-21,-2.24179801582e-21,-2.24179801582e-21,-1.31393799805e-21,-1.11639664433e-21,-1.11639664433e-21,3.49401822807e-22,3.04638558819e-21,3.04638558819e-21,4.05602720542e-21,4.05602720542e-21,1.38284222811e-20,1.38284222811e-20,1.93513400771e-20,2.70564772221e-20,2.70564772221e-20,2.97144283192e-20,2.97144283192e-20,3.57563438507e-20,5.16620220977e-20,5.16620220977e-20,5.41357006214e-20,5.41357006214e-20,6.54277685501e-20,6.54277685501e-20,7.77304852191e-20,1.59210548616e-19,1.59210548616e-19,1.6188579252e-19,1.6188579252e-19,1.71807628244e-19,1.71807628244e-19,2.92127171583e-19,3.22192994277e-19,3.22192994277e-19,3.47799479802e-19,3.47799479802e-19,3.91269511085e-19,3.91269511085e-19,6.02849210271e-19,6.02849210271e-19,6.93231998827e-19,6.93231998827e-19,1.01171916663e-18,1.01171916663e-18,1.73135004514e-18,4.00438950842e-18,4.00438950842e-18,7.41332575682e-18,7.41332575682e-18,8.19422186101e-18,8.19422186101e-18,5.29346949064e-14,5.29346949064e-14,1.0253502976e-13,1.0253502976e-13,1.82723754157e-12,4.04221443324e-07,4.10670896979e-07,4.28106817207e-07,4.28106817207e-07,7.13563811865e-07,7.1358752585e-07,7.69686913904e-07,1.10628460295e-06,1.10630937203e-06,1.50991286782e-06,2.52370341142e-06,2.66574353605e-06,2.66579617695e-06,3.57800941887e-06,3.6924468922e-06,3.87530673695e-06,4.4881637903e-06,7.36732720246e-06,7.36744384798e-06,1.55379512625e-05,1.55382802425e-05,1.62358543867e-05,1.67693827683e-05,2.22448938979e-05,2.23675914129e-05,2.23677462388e-05,4.54411830306e-05,6.74898487313e-05,9.38863841887e-05,9.38872869442e-05,9.8324215299e-05,0.000162713870009,0.000201745749967,0.000201747405408,0.000500478472874,0.000523723195689,0.000597952655597,0.000923994449299,0.00092399864133,0.00241278874573,0.00241279771298,0.00315855304066,0.00497556852067,0.00912886735165,0.0251504580386,0.0251504754877,0.0777664666861
3.23232323232,-0.0723567647932,-0.0223867461316,-0.0223867281006,-0.00784709433447,-0.00419506371682,-0.00264951607292,-0.0019910017124,-0.00199099375005,-0.000741623695933,-0.000741620028891,-0.000472012697667,-0.000411297765871,-0.000391665974615,-0.000153745158758,-0.000153743814784,-0.000123306591829,-7.33134737811e-05,-6.96645045625e-05,-6.96638057739e-05,-4.96655745901e-05,-3.29538710171e-05,-1.58837357434e-05,-1.58836208748e-05,-1.58442051033e-05,-1.17870245696e-05,-1.13768394176e-05,-1.08957370923e-05,-1.08954940552e-05,-5.04451134929e-06,-5.0444276148e-06,-3.01884063718e-06,-2.60705416364e-06,-2.4787042591e-06,-2.38809361049e-06,-1.7639421642e-06,-1.76390583598e-06,-1.6733609457e-06,-9.81825207663e-07,-7.1238793848e-07,-7.12370928136e-07,-4.95757553218e-07,-4.54506294611e-07,-4.54490812689e-07,-2.68299526229e-07,-2.68299526229e-07,-2.56274782274e-07,-2.51495921134e-07,-1.47407693058e-12,-1.36833797202e-13,-9.86711445388e-14,-9.86711445388e-14,-2.44337778785e-14,-2.42308151413e-17,-2.06767090316e-17,-2.06767090316e-17,-1.0726178071e-17,-2.39336928929e-18,-2.39336928929e-18,-2.38203512766e-18,-2.38203512766e-18,-1.77593482826e-18,-8.01360471842e-19,-8.01360471842e-19,-5.19457825114e-19,-2.94491029561e-19,-2.94491029561e-19,-1.95018359926e-19,-1.95018359926e-19,-1.91334929425e-19,-1.91334929425e-19,-1.36520521199e-19,-1.36520521199e-19,-7.99436637844e-20,-7.99436637844e-20,-7.84182654832e-20,-7.22999002721e-20,-7.22999002721e-20,-6.82542833455e-20,-5.34845883638e-20,-5.34845883638e-20,-4.73031404965e-20,-4.73031404965e-20,-2.84204050683e-20,-2.84204050683e-20,-2.45059365458e-20,-2.45059365458e-20,-2.30305602303e-20,-2.30305602303e-20,-1.53984517483e-20,-1.53984517483e-20,-6.4382329455e-21,-6.06608985862e-21,-6.06608985862e-21,-4.93265457034e-21,-4.93265457034e-21,-4.25416964547e-21,-4.25416964547e-21,-2.91156050808e-21,-2.91156050808e-21,-1.10409302014e-21,-1.10409302014e-21,-2.87844489518e-23,-2.87844489518e-23,2.34841683788e-23,2.34841683788e-23,1.68765174086e-22,2.13616214556e-21,2.13616214556e-21,4.50717430517e-21,9.79127289068e-21,9.79127289068e-21,1.28156001645e-20,1.28156001645e-20,2.29420933144e-20,2.29420933144e-20,2.79619385762e-20,3.11283723002e-20,3.11283723002e-20,3.69426734648e-20,3.69426734648e-20,5.61578668696e-20,5.61578668696e-20,5.64525904345e-20,5.64525904345e-20,1.23265006865e-19,1.23265006865e-19,1.31341615544e-19,1.43090758598e-19,1.79137299636e-19,1.79137299636e-19,3.50561141066e-19,3.50561141066e-19,3.75741086945e-19,3.87164345336e-19,3.87164345336e-19,4.98295439478e-19,4.98295439478e-19,6.04525763051e-19,6.04525763051e-19,6.76891414192e-19,6.76891414192e-19,1.61287796957e-18,1.61287796957e-18,2.45944343191e-18,4.70403123679e-18,8.38032841772e-18,4.43875223313e-17,4.43875223313e-17,2.44158825289e-14,9.86699795932e-14,9.86699795932e-14,1.3682444109e-13,1.474079795e-12,2.51495921134e-07,2.56274782274e-07,2.68299526229e-07,2.68299526229e-07,4.54490812689e-07,4.54506294611e-07,4.95757553216e-07,7.12370928136e-07,7.1238793848e-07,9.81825207663e-07,1.6733609457e-06,1.76390583598e-06,1.7639421642e-06,2.38809361049e-06,2.4787042591e-06,2.60705416364e-06,3.01884063718e-06,5.0444276148e-06,5.04451134929e-06,1.08954940552e-05,1.08957370923e-05,1.13768394176e-05,1.17870245696e-05,1.58442051033e-05,1.58836208748e-05,1.58837357434e-05,3.29538710171e-05,4.96655745901e-05,6.96638057739e-05,6.96645045625e-05,7.33134737811e-05,0.000123306591829,0.000153743814784,0.000153745158758,0.000391665974615,0.000411297765871,0.000472012697667,0.000741620028891,0.000741623695933,0.00199099375005,0.0019910017124,0.00264951607292,0.00419506371682,0.00784709433447,0.0223867281006,0.0223867461316,0.0723567647932
3.33333333333,-0.0673433845553,-0.0199281612446,-0.0199281428703,-0.00674531645546,-0.00353702356115,-0.00222306632344,-0.00164312962599,-0.00164312257255,-0.000595312782143,-0.000595309588875,-0.000372575917809,-0.000323027047565,-0.000306511161319,-0.000117163171618,-0.00011716208395,-9.34538918311e-05,-5.46778908373e-05,-5.16915295481e-05,-5.16909894321e-05,-3.65521653742e-05,-2.38983942363e-05,-1.12848243955e-05,-1.12806447028e-05,-1.12805558743e-05,-8.28543727944e-06,-7.97202475769e-06,-7.64074096336e-06,-7.64056174573e-06,-3.45356553379e-06,-3.45350555876e-06,-2.03056424941e-06,-1.75410757649e-06,-1.66392032296e-06,-1.59390375643e-06,-1.16722560883e-06,-1.16720057267e-06,-1.10983791817e-06,-6.38362086642e-07,-4.58750758829e-07,-4.58739110313e-07,-3.19355752912e-07,-2.89463077561e-07,-2.89452977661e-07,-1.68201673037e-07,-1.68201673037e-07,-1.5992501595e-07,-1.56477301965e-07,-8.26518033764e-13,-2.83514490928e-13,-1.08106611037e-13,-2.49965265121e-14,-2.49965265121e-14,-1.78603755229e-17,-5.13523493349e-18,-2.64495436573e-18,-1.64626484077e-18,-1.64626484077e-18,-1.16794757684e-18,-1.16794757684e-18,-7.3321179143e-19,-3.59247769458e-19,-3.59247769458e-19,-3.21681939027e-19,-3.21681939027e-19,-2.70010229518e-19,-2.70010229518e-19,-2.53979712599e-19,-2.53979712599e-19,-2.12402100765e-19,-2.12402100765e-19,-1.92460522717e-19,-1.92460522717e-19,-9.81906834008e-20,-9.16290506184e-20,-9.16290506184e-20,-5.48363810485e-20,-4.72133341217e-20,-4.72133341217e-20,-4.45086241361e-20,-4.45086241361e-20,-3.96712135106e-20,-3.96712135106e-20,-3.27946985228e-20,-1.82582489909e-20,-1.82582489909e-20,-1.63515667363e-20,-1.63515667363e-20,-1.23903990438e-20,-1.23903990438e-20,-9.8296136103e-21,-5.11866051921e-21,-5.11866051921e-21,-3.13829533202e-21,-2.64289500586e-21,-2.64289500586e-21,-2.58620163533e-21,-2.58620163533e-21,-1.01402763364e-21,-4.66451404955e-23,-4.66451404955e-23,4.13191432673e-22,4.13191432673e-22,2.22819793776e-21,3.8061149185e-21,4.6474228949e-21,4.6474228949e-21,1.53022680452e-20,1.53022680452e-20,1.56932160918e-20,1.56932160918e-20,1.66807214725e-20,1.66807214725e-20,1.76610319031e-20,1.91655107631e-20,1.91655107631e-20,2.58610426045e-20,2.58610426045e-20,3.61551075801e-20,3.61551075801e-20,5.20757049487e-20,5.20757049487e-20,5.9829737956e-20,6.62014496465e-20,6.62014496465e-20,8.73926426759e-20,8.73926426759e-20,1.17616609904e-19,1.17616609904e-19,1.57956969925e-19,1.91972218878e-19,1.91972218878e-19,5.55915928818e-19,5.55915928818e-19,7.91486967268e-19,8.06253353448e-19,8.06253353448e-19,8.79073001708e-19,8.79073001708e-19,9.49061736782e-19,1.02573981026e-18,1.02573981026e-18,1.34975244635e-18,2.36935675854e-18,2.36935675854e-18,4.44934595182e-18,4.44934595182e-18,8.32579620273e-18,8.32579620273e-18,2.4998582704e-14,2.4998582704e-14,1.08127302789e-13,2.83491726803e-13,8.26514088302e-13,1.56477301965e-07,1.5992501595e-07,1.68201673037e-07,1.68201673037e-07,2.89452977661e-07,2.89463077561e-07,3.1935575291e-07,4.58739110313e-07,4.58750758829e-07,6.38362086642e-07,1.10983791817e-06,1.16720057267e-06,1.16722560883e-06,1.59390375643e-06,1.66392032296e-06,1.75410757649e-06,2.03056424941e-06,3.45350555876e-06,3.45356553379e-06,7.64056174573e-06,7.64074096336e-06,7.97202475769e-06,8.28543727944e-06,1.12805558743e-05,1.12806447028e-05,1.12848243955e-05,2.38983942363e-05,3.65521653742e-05,5.16909894321e-05,5.16915295481e-05,5.46778908373e-05,9.34538918311e-05,0.00011716208395,0.000117163171618,0.000306511161319,0.000323027047565,0.000372575917809,0.000595309588875,0.000595312782143,0.00164312257255,0.00164312962599,0.00222306632344,0.00353702356115,0.00674531645546,0.0199281428703,0.0199281612446,0.0673433845553
3.43434343434,-0.0626945342875,-0.0177407956183,-0.0177407771076,-0.00579825278512,-0.00298222621395,-0.00186569703989,-0.00135619148584,-0.00135618525141,-0.000477915663079,-0.000477912894202,-0.000294068937702,-0.000253716109654,-0.000239870449131,-8.92842393704e-05,-8.92833616844e-05,-7.08361685983e-05,-4.07893665928e-05,-3.83557009517e-05,-3.83552840504e-05,-2.69035373194e-05,-1.73314597043e-05,-8.03704839403e-06,-8.01248267479e-06,-8.01241860507e-06,-5.82438148247e-06,-5.58619577698e-06,-5.35845388194e-06,-5.35832195064e-06,-2.36407032389e-06,-2.36402745675e-06,-1.36583527992e-06,-1.18038578946e-06,-1.11695135719e-06,-1.06383352272e-06,-7.72393054946e-07,-7.7237582291e-07,-7.36293090215e-07,-4.15000461e-07,-2.95431543273e-07,-2.95423587521e-07,-2.05736066171e-07,-1.84335501891e-07,-1.84328918031e-07,-1.05483509336e-07,-1.05483509336e-07,-9.97988631405e-08,-9.73600480193e-08,-7.34382935806e-13,-1.5446363121e-13,-1.5446363121e-13,-6.05977254328e-14,-3.13398947975e-17,-3.13398947975e-17,-1.70634971239e-17,-5.30783394224e-18,-5.30783394224e-18,-4.24754121651e-18,-1.7617211306e-18,-1.7617211306e-18,-1.65264523982e-18,-1.11458704649e-18,-1.11458704649e-18,-9.63958853123e-19,-7.03018636856e-19,-7.03018636856e-19,-3.56086074372e-19,-3.56086074372e-19,-3.06371188025e-19,-3.06371188025e-19,-1.93395723706e-19,-1.66302360115e-19,-1.66302360115e-19,-6.98186745128e-20,-6.98186745128e-20,-4.08382929252e-20,-4.08382929252e-20,-3.65715834457e-20,-3.65715834457e-20,-3.5887663424e-20,-2.82777098928e-20,-1.9572491616e-20,-1.9572491616e-20,-1.82959864787e-20,-1.82959864787e-20,-1.50542550353e-20,-1.50542550353e-20,-1.08583394888e-20,-7.14018230678e-21,-7.14018230678e-21,-4.42691217413e-21,-4.42691217413e-21,-2.56462829075e-21,-2.06816648352e-21,-2.06816648352e-21,-1.71170694586e-21,-1.09879503377e-21,-1.09879503377e-21,-3.72516265437e-22,-3.72516265437e-22,-1.96899572339e-22,1.05837825334e-22,1.05837825334e-22,5.75980773108e-22,5.75980773108e-22,8.21690894228e-22,8.21690894228e-22,3.79860539636e-21,4.40016125863e-21,4.40016125863e-21,4.77667264548e-21,4.77667264548e-21,1.24600188203e-20,1.28348162055e-20,1.28348162055e-20,2.05420641061e-20,2.05420641061e-20,2.6958761148e-20,2.6958761148e-20,2.96163985944e-20,2.96163985944e-20,7.33733548542e-20,7.33733548542e-20,9.92888472557e-20,9.92888472557e-20,1.2659809358e-19,1.2659809358e-19,1.56663934025e-19,1.68967647762e-19,2.10043874037e-19,2.10043874037e-19,2.10174466914e-19,2.10174466914e-19,2.31743039742e-19,2.31743039742e-19,3.67571150536e-19,3.67571150536e-19,3.97673769623e-19,3.97673769623e-19,4.46593533015e-19,9.73473341353e-19,1.31440543749e-18,1.31440543749e-18,1.557848833e-18,1.557848833e-18,1.77033420072e-18,1.77033420072e-18,1.91589062664e-18,7.5758050767e-18,5.97143599234e-17,6.06232182395e-14,1.54463170784e-13,1.54463170784e-13,7.34381714488e-13,9.73600480193e-08,9.97988631405e-08,1.05483509336e-07,1.05483509336e-07,1.84328918031e-07,1.84335501891e-07,2.05736066171e-07,2.95423587521e-07,2.95431543273e-07,4.15000461e-07,7.36293090215e-07,7.7237582291e-07,7.72393054946e-07,1.06383352272e-06,1.11695135719e-06,1.18038578946e-06,1.36583527992e-06,2.36402745675e-06,2.36407032389e-06,5.35832195064e-06,5.35845388194e-06,5.58619577698e-06,5.82438148247e-06,8.01241860507e-06,8.01248267479e-06,8.03704839403e-06,1.73314597043e-05,2.69035373194e-05,3.83552840504e-05,3.83557009517e-05,4.07893665929e-05,7.08361685983e-05,8.92833616844e-05,8.92842393704e-05,0.000239870449131,0.000253716109654,0.000294068937702,0.000477912894202,0.000477915663079,0.00135618525141,0.00135619148584,0.00186569703989,0.00298222621395,0.00579825278512,0.0177407771076,0.0177407956183,0.0626945342875
3.53535353535,-0.058381320592,-0.0157945331944,-0.0157945147248,-0.00498417419359,-0.0025144683655,-0.00156613242587,-0.0011194862585,-0.00111948075952,-0.00038370474992,-0.00038370235858,-0.000232089902854,-0.000199288621141,-0.000187718557407,-6.80378636516e-05,-6.80371573056e-05,-5.36978267908e-05,-3.04362864246e-05,-2.84605208354e-05,-2.84601994545e-05,-1.98035207735e-05,-1.25691081327e-05,-5.72361013731e-06,-5.69184715068e-06,-5.6917996631e-06,-4.09455207991e-06,-3.9143904465e-06,-3.75810254329e-06,-3.75800557663e-06,-1.61806168948e-06,-1.6180311108e-06,-9.18723897245e-07,-7.94424975548e-07,-7.49768072524e-07,-7.10045255139e-07,-5.11134317665e-07,-5.11122471212e-07,-4.88613915862e-07,-2.6975955767e-07,-1.90263936511e-07,-1.90258516076e-07,-1.32543253009e-07,-1.17378654437e-07,-1.17374365822e-07,-6.61734133655e-08,-6.61734133655e-08,-6.22778372271e-08,-6.057863313e-08,-5.32488598005e-14,-2.53691103058e-14,-1.17073776553e-14,-5.17236155026e-17,-5.832557154e-18,-2.78365854102e-18,-1.67392578833e-18,-1.01112742502e-18,-7.86395935109e-19,-7.47939479703e-19,-7.47939479703e-19,-5.96429321026e-19,-5.96429321026e-19,-5.42011627158e-19,-4.30747098066e-19,-4.30747098066e-19,-3.67107147121e-19,-3.67107147121e-19,-2.7897667941e-19,-2.7897667941e-19,-2.47173343702e-19,-1.78339070604e-19,-1.78339070604e-19,-1.64967401267e-19,-1.64967401267e-19,-1.17830971457e-19,-7.57864397599e-20,-7.57864397599e-20,-5.1485123769e-20,-5.1485123769e-20,-4.94624572852e-20,-3.41651964375e-20,-3.41651964375e-20,-1.6362077424e-20,-1.6362077424e-20,-1.46367579472e-20,-1.46367579472e-20,-9.4819833773e-21,-9.4819833773e-21,-8.07737361593e-21,-8.07737361593e-21,-6.88080975811e-21,-6.88080975811e-21,-5.45529318306e-21,-3.11135330879e-21,-3.11135330879e-21,-1.53327617249e-21,-1.42516977262e-21,-1.42516977262e-21,-7.12439258934e-22,-7.12439258934e-22,-1.1076806959e-22,-1.37389789916e-23,4.22675107534e-22,4.22675107534e-22,7.76754909395e-22,1.07180487428e-21,1.07180487428e-21,1.97019258061e-21,1.97019258061e-21,2.17600283578e-21,2.17600283578e-21,3.19979357464e-21,3.51276750621e-21,3.51276750621e-21,3.51994226248e-21,3.51994226248e-21,6.6544577987e-21,6.6544577987e-21,8.73113318986e-21,8.73113318986e-21,1.09215281348e-20,1.09215281348e-20,2.4649845803e-20,2.4649845803e-20,3.30592800191e-20,3.30592800191e-20,7.72198999826e-20,7.72198999826e-20,1.12815717672e-19,1.12815717672e-19,1.13186518596e-19,1.13186518596e-19,1.66875570807e-19,2.11544803203e-19,2.96336929749e-19,2.96336929749e-19,4.30579399761e-19,4.30579399761e-19,4.69824433035e-19,4.69824433035e-19,1.10329226516e-18,1.10329226516e-18,1.99321174758e-18,1.99321174758e-18,2.57029127181e-18,2.57029127181e-18,4.88739788692e-18,4.88739788692e-18,8.82322907706e-18,8.82322907706e-18,3.27833358972e-17,3.27833358972e-17,1.1620282789e-14,2.54293194804e-14,5.32387491707e-14,6.057863313e-08,6.22778372271e-08,6.61734133654e-08,6.61734133654e-08,1.17374365822e-07,1.17378654437e-07,1.32543253009e-07,1.90258516076e-07,1.90263936511e-07,2.6975955767e-07,4.88613915863e-07,5.11122471212e-07,5.11134317665e-07,7.10045255139e-07,7.49768072524e-07,7.94424975548e-07,9.18723897245e-07,1.6180311108e-06,1.61806168948e-06,3.75800557663e-06,3.75810254329e-06,3.9143904465e-06,4.09455207991e-06,5.6917996631e-06,5.69184715068e-06,5.72361013731e-06,1.25691081327e-05,1.98035207735e-05,2.84601994545e-05,2.84605208354e-05,3.04362864246e-05,5.36978267908e-05,6.80371573056e-05,6.80378636516e-05,0.000187718557407,0.000199288621141,0.000232089902854,0.00038370235858,0.00038370474992,0.00111948075952,0.0011194862585,0.00156613242587,0.0025144683655,0.00498417419359,0.0157945147248,0.0157945331944,0.058381320592
3.63636363636,-0.0543774467224,-0.0140626334993,-0.0140626152214,-0.0042844041356,-0.00212009087584,-0.00131495434164,-0.000924197311092,-0.000924192470406,-0.000308090728818,-0.000308088671203,-0.000183162200118,-0.000156545652039,-0.000146905370309,-5.18462310344e-05,-5.18456639868e-05,-4.07098898256e-05,-2.27168299954e-05,-2.11182453184e-05,-2.11179978724e-05,-1.45784184557e-05,-9.11539609909e-06,-4.07576592258e-06,-4.0438343643e-06,-4.04379914554e-06,-2.87861998684e-06,-2.74291649941e-06,-2.63586271875e-06,-2.63579155671e-06,-1.10731145908e-06,-1.10728968695e-06,-6.17983547954e-07,-5.34740071367e-07,-5.0327808144e-07,-4.73913545798e-07,-3.38255529251e-07,-3.38247394267e-07,-3.24345306364e-07,-1.75327584781e-07,-1.22539328954e-07,-1.2253564419e-07,-8.53883621434e-08,-7.47369338513e-08,-7.47341424019e-08,-4.15267277862e-08,-4.15267277862e-08,-3.88633521422e-08,-3.76936041976e-08,-5.89371938941e-13,-2.36367096681e-13,-2.00417460649e-14,-2.00417460649e-14,-7.65300409039e-18,-7.65300409039e-18,-5.17939509098e-18,-3.16245528037e-18,-3.16245528037e-18,-1.80477753199e-18,-1.80477753199e-18,-1.44798419985e-18,-1.00464323012e-18,-1.00464323012e-18,-2.70719757773e-19,-2.70719757773e-19,-2.68756112179e-19,-2.68756112179e-19,-2.10844645545e-19,-2.10844645545e-19,-1.78061317591e-19,-1.78061317591e-19,-1.17348872673e-19,-1.17348872673e-19,-1.0552897151e-19,-1.0552897151e-19,-6.83652075875e-20,-5.73165129437e-20,-5.73165129437e-20,-4.27025601406e-20,-4.27025601406e-20,-2.96065769228e-20,-2.96065769228e-20,-2.90532563478e-20,-2.36963358059e-20,-2.36963358059e-20,-1.48754772605e-20,-1.33064942954e-20,-7.18506879994e-21,-7.18506879994e-21,-5.39625372015e-21,-5.39625372015e-21,-5.12126683565e-21,-5.12126683565e-21,-3.87069304078e-21,-3.87069304078e-21,-2.484361892e-21,-2.484361892e-21,-2.19951829908e-21,-2.19951829908e-21,-1.153444724e-21,-7.03719173775e-22,-1.76410803275e-22,-1.76410803275e-22,-1.4931411828e-22,-5.30561000136e-23,1.51062810336e-23,8.48270774459e-22,8.48270774459e-22,2.53749608402e-21,2.53749608402e-21,3.74675213642e-21,3.74675213642e-21,6.18570382731e-21,6.18570382731e-21,6.76128055643e-21,6.76128055643e-21,7.78710354844e-21,8.01366384852e-21,8.01366384852e-21,1.62774063514e-20,1.62774063514e-20,1.96764191981e-20,1.96764191981e-20,2.19870583397e-20,2.19870583397e-20,3.53956308496e-20,6.26710307636e-20,6.27611835876e-20,6.27611835876e-20,6.90304666904e-20,6.90304666904e-20,1.27553855099e-19,1.27553855099e-19,1.82416247935e-19,2.23622197428e-19,2.23622197428e-19,3.69262795605e-19,6.72313689985e-19,7.69725046277e-19,7.75834084458e-19,7.75834084458e-19,1.17695044432e-18,1.35178190835e-18,1.35178190835e-18,1.6890920685e-18,1.6890920685e-18,2.32236651198e-18,2.32236651198e-18,6.40888166066e-18,6.40888166066e-18,5.28976387562e-17,2.00175712665e-14,2.00175712665e-14,2.3636692184e-13,5.89373609086e-13,3.76936041976e-08,3.88633521422e-08,4.15267277862e-08,4.15267277862e-08,7.47341424019e-08,7.47369338513e-08,8.53883621431e-08,1.2253564419e-07,1.22539328954e-07,1.75327584781e-07,3.24345306363e-07,3.38247394267e-07,3.38255529251e-07,4.73913545798e-07,5.0327808144e-07,5.34740071367e-07,6.17983547954e-07,1.10728968695e-06,1.10731145908e-06,2.63579155671e-06,2.63586271875e-06,2.74291649941e-06,2.87861998684e-06,4.04379914554e-06,4.0438343643e-06,4.07576592258e-06,9.11539609909e-06,1.45784184557e-05,2.11179978724e-05,2.11182453184e-05,2.27168299954e-05,4.07098898256e-05,5.18456639868e-05,5.18462310344e-05,0.000146905370309,0.000156545652039,0.000183162200118,0.000308088671203,0.000308090728818,0.000924192470406,0.000924197311092,0.00131495434164,0.00212009087584,0.0042844041356,0.0140626152214,0.0140626334993,0.0543774467224
3.73737373737,-0.0506589453093,-0.0125213483243,-0.0125213303637,-0.00368288964588,-0.00178757903681,-0.0011042926019,-0.000763059609006,-0.000763055355767,-0.000247395373314,-0.000247393608977,-0.000144540002438,-0.000122976567989,-0.000114965660933,-3.95069155559e-05,-3.9506461379e-05,-3.08661516874e-05,-1.69596411357e-05,-1.56702018312e-05,-1.56700115287e-05,-1.07327679367e-05,-6.61069844866e-06,-2.90207495302e-06,-2.87334992636e-06,-2.87332381302e-06,-2.02387097503e-06,-1.92203575387e-06,-1.84885085198e-06,-1.84879870065e-06,-7.57674600243e-07,-7.57659125856e-07,-4.15694430801e-07,-3.59992431286e-07,-3.37812170903e-07,-3.16309987228e-07,-2.23855628657e-07,-2.23850048176e-07,-2.15366826055e-07,-1.13937679854e-07,-7.89248749382e-08,-7.89223752804e-08,-5.50068924846e-08,-4.75826921032e-08,-4.75808764894e-08,-2.60686300399e-08,-2.60685128827e-08,-2.42519055714e-08,-2.34544700153e-08,-6.54898504266e-14,-8.96931518367e-15,-8.77089419294e-15,-6.36003206625e-18,-6.36003206625e-18,-3.14374332923e-18,-1.79870048024e-18,-1.79870048024e-18,-1.39017505561e-18,-1.39017505561e-18,-1.38791982165e-18,-1.38791982165e-18,-9.40134010723e-19,-8.98507038287e-19,-8.98507038287e-19,-5.93110713851e-19,-2.99254851214e-19,-2.99254851214e-19,-2.21057777528e-19,-2.21057777528e-19,-1.66616634017e-19,-1.66616634017e-19,-1.22560801781e-19,-1.22560801781e-19,-7.20561783024e-20,-5.1511655207e-20,-5.1511655207e-20,-3.8664858224e-20,-3.8664858224e-20,-2.83772699057e-20,-2.83772699057e-20,-1.61057605575e-20,-1.61057605575e-20,-1.54243574527e-20,-5.82295072093e-21,-5.82295072093e-21,-4.65335743027e-21,-3.09583737665e-21,-3.09583737665e-21,-2.78791313221e-21,-2.78791313221e-21,-2.00036606747e-21,-2.00036606747e-21,-1.91797547493e-21,-1.91797547493e-21,-7.3467816358e-22,-7.3467816358e-22,-5.86724978315e-22,-5.86724978315e-22,-1.45093286499e-22,-1.35516186008e-22,-1.35516186008e-22,1.45454241065e-23,2.12280290523e-22,2.12280290523e-22,6.18358348335e-22,6.18358348335e-22,1.21481438804e-21,1.21481438804e-21,1.34027387094e-21,1.34027387094e-21,2.56632459782e-21,2.56632459782e-21,4.57133678955e-21,4.57133678955e-21,6.73741745629e-21,6.73741745629e-21,1.2695529974e-20,1.2695529974e-20,1.35242844825e-20,1.84822319754e-20,1.91433461523e-20,1.91433461523e-20,3.61012457795e-20,3.61012457795e-20,4.12793057423e-20,4.12793057423e-20,4.65559461518e-20,4.8200306505e-20,4.8200306505e-20,8.4088863976e-20,8.4088863976e-20,1.29211039153e-19,1.29211039153e-19,1.34436863352e-19,1.34436863352e-19,2.5805454718e-19,2.5805454718e-19,2.63201393474e-19,2.63201393474e-19,6.28534864406e-19,6.28534864406e-19,6.66423888195e-19,6.66423888195e-19,1.27145051463e-18,1.87183271481e-18,1.87183271481e-18,1.99951938963e-18,3.75343266927e-18,3.75343266927e-18,1.20165841452e-17,1.20165841452e-17,6.49274077778e-17,8.53081715161e-15,9.14908906004e-15,6.54708928555e-14,2.34544700153e-08,2.42519055714e-08,2.60685128829e-08,2.60686300397e-08,4.75808764894e-08,4.75826921032e-08,5.50068924838e-08,7.89223752805e-08,7.89248749382e-08,1.13937679854e-07,2.15366826054e-07,2.23850048176e-07,2.23855628657e-07,3.16309987228e-07,3.37812170903e-07,3.59992431286e-07,4.15694430801e-07,7.57659125856e-07,7.57674600243e-07,1.84879870065e-06,1.84885085198e-06,1.92203575387e-06,2.02387097503e-06,2.87332381302e-06,2.87334992636e-06,2.90207495302e-06,6.61069844866e-06,1.07327679367e-05,1.56700115287e-05,1.56702018312e-05,1.69596411357e-05,3.08661516874e-05,3.9506461379e-05,3.95069155559e-05,0.000114965660933,0.000122976567989,0.000144540002438,0.000247393608977,0.000247395373314,0.000763055355767,0.000763059609006,0.0011042926019,0.00178757903681,0.00368288964588,0.0125213303637,0.0125213483243,0.0506589453093
3.83838383838,-0.0472039414432,-0.011149582696,-0.0111495651564,-0.0031658326612,-0.00150722570023,-0.000927567751327,-0.000630085878189,-0.000630082147708,-0.000198669954193,-0.000198668446214,-0.000114054708275,-9.66107459831e-05,-8.99701847002e-05,-3.0103533548e-05,-3.0103170548e-05,-2.34046590967e-05,-1.26648365249e-05,-1.16276738566e-05,-1.16275276594e-05,-7.90214208755e-06,-4.79423057252e-06,-2.06615572494e-06,-2.04192456768e-06,-2.04190521366e-06,-1.42298756259e-06,-1.34682369328e-06,-1.29689782098e-06,-1.29685965208e-06,-5.18360856908e-07,-5.1834987707e-07,-2.79625727667e-07,-2.42384460028e-07,-2.26739356624e-07,-2.11119006763e-07,-1.4815095607e-07,-1.48147131707e-07,-1.43048091514e-07,-7.40332717337e-08,-5.08360476152e-08,-5.0834355177e-08,-3.54321545853e-08,-3.0292269065e-08,-3.02910890055e-08,-1.63701846551e-08,-1.63700571792e-08,-1.51338846143e-08,-1.45946475179e-08,-1.54672482503e-13,-1.22713391868e-14,-1.22713391868e-14,-1.39727779729e-17,-5.68232729085e-18,-5.68232729085e-18,-3.72235122764e-18,-3.42081893119e-18,-3.42081893119e-18,-9.99183319269e-19,-9.99183319269e-19,-8.34149686823e-19,-8.34149686823e-19,-4.72832541223e-19,-4.72832541223e-19,-4.04387642153e-19,-2.7072200979e-19,-2.7072200979e-19,-2.41670870322e-19,-2.41670870322e-19,-1.36629287067e-19,-6.75527448827e-20,-6.75527448827e-20,-6.02357933601e-20,-3.47351533124e-20,-3.47351533124e-20,-3.37799099603e-20,-3.37799099603e-20,-2.47917426744e-20,-2.47917426744e-20,-2.16299552529e-20,-2.16299552529e-20,-1.25493925578e-20,-1.25493925578e-20,-5.73806827796e-21,-5.73806827796e-21,-4.90934763101e-21,-4.90934763101e-21,-2.04755529151e-21,-9.9801841979e-22,-9.9801841979e-22,-8.30855992444e-22,-8.30855992444e-22,-6.02216379028e-22,-6.02216379028e-22,-3.46948479959e-22,-3.46948479959e-22,-1.64971613788e-22,-1.64971613788e-22,-6.73110327747e-23,-6.73110327747e-23,-3.38850798237e-23,1.64657067604e-22,1.64657067604e-22,4.87500819282e-22,8.28439272063e-22,9.42984167727e-22,9.42984167727e-22,2.63482757799e-21,2.63482757799e-21,3.11182968208e-21,3.11182968208e-21,3.73487282733e-21,5.77237905421e-21,5.77237905421e-21,7.1293441304e-21,7.1293441304e-21,8.78498179708e-21,1.23252794184e-20,1.23252794184e-20,1.8777067474e-20,1.8777067474e-20,2.99627710674e-20,2.99627710674e-20,3.4405054616e-20,3.4405054616e-20,3.79607456809e-20,3.79607456809e-20,5.10718306399e-20,5.10718306399e-20,9.88674286989e-20,9.88674286989e-20,1.24148258448e-19,1.24148258448e-19,1.3291618366e-19,1.3291618366e-19,1.41734586733e-19,2.25409533389e-19,2.25409533389e-19,2.91356453192e-19,2.91356453192e-19,4.47643812587e-19,7.29642380737e-19,7.29642380737e-19,1.27204099801e-18,1.27204099801e-18,1.34576775942e-18,3.06851359367e-18,4.81392136086e-18,4.81392136086e-18,7.42771675184e-18,7.42771675184e-18,1.24473316477e-17,1.22700274577e-14,1.22700274577e-14,1.5467338621e-13,1.45946475179e-08,1.51338846143e-08,1.63700571793e-08,1.63701846551e-08,3.02910890055e-08,3.0292269065e-08,3.54321545845e-08,5.0834355177e-08,5.08360476152e-08,7.40332717337e-08,1.43048091513e-07,1.48147131707e-07,1.4815095607e-07,2.11119006763e-07,2.26739356624e-07,2.42384460028e-07,2.79625727667e-07,5.1834987707e-07,5.18360856908e-07,1.29685965208e-06,1.29689782098e-06,1.34682369328e-06,1.42298756259e-06,2.04190521366e-06,2.04192456768e-06,2.06615572494e-06,4.79423057252e-06,7.90214208755e-06,1.16275276594e-05,1.16276738566e-05,1.26648365249e-05,2.34046590967e-05,3.0103170548e-05,3.0103533548e-05,8.99701847002e-05,9.66107459831e-05,0.000114054708275,0.000198668446214,0.000198669954193,0.000630082147708,0.000630085878189,0.000927567751327,0.00150722570023,0.0031658326612,0.0111495651564,0.011149582696,0.0472039414432
3.93939393939,-0.043992442555,-0.00992859490873,-0.00992857787358,-0.00272137317827,-0.00127084737194,-0.000779277215597,-0.000520341247057,-0.000520337980553,-0.000159550029671,-0.000159548744678,-8.9993659394e-05,-7.59012833462e-05,-7.0409147628e-05,-2.29376796201e-05,-2.29373900661e-05,-1.7748330543e-05,-9.46013414714e-06,-8.62804330565e-06,-8.62793110622e-06,-5.81846246908e-06,-3.47687752311e-06,-1.47084778491e-06,-1.45126864517e-06,-1.45125430742e-06,-1.00054925689e-06,-9.43757518452e-07,-9.09775559858e-07,-9.09747659256e-07,-3.54581987159e-07,-3.5457420887e-07,-1.88098774412e-07,-1.63221346267e-07,-1.52181303552e-07,-1.40910179996e-07,-9.80515138759e-08,-9.80488954478e-08,-9.50429618479e-08,-4.8098093753e-08,-3.27453246954e-08,-3.27441808532e-08,-2.28205352809e-08,-1.92834643467e-08,-1.9282697908e-08,-1.02833205412e-08,-1.02832131995e-08,-9.44395628351e-09,-9.08179934554e-09,-3.89458366113e-14,-5.98849208789e-15,-7.17283116877e-17,-1.1382707743e-17,-4.61549627117e-18,-4.61549627117e-18,-1.48032728459e-18,-1.48032728459e-18,-8.07016605064e-19,-8.07016605064e-19,-7.02646501802e-19,-5.68480844406e-19,-5.42682171944e-19,-5.42682171944e-19,-2.33776736793e-19,-1.88222947116e-19,-1.88222947116e-19,-1.4113046394e-19,-1.4113046394e-19,-1.28558511533e-19,-1.28558511533e-19,-1.26774148433e-19,-1.26774148433e-19,-5.91157431204e-20,-5.91157431204e-20,-3.26218798344e-20,-3.26218798344e-20,-3.25407957068e-20,-3.25407957068e-20,-2.98627951516e-20,-2.98627951516e-20,-1.604640459e-20,-1.604640459e-20,-1.54995192486e-20,-1.29068020099e-20,-1.29068020099e-20,-8.02298581987e-21,-5.9917602561e-21,-5.9917602561e-21,-3.45335195455e-21,-3.45335195455e-21,-2.42389266941e-21,-2.42389266941e-21,-2.40897114089e-21,-1.84781297009e-21,-1.10344731362e-21,-1.10344731362e-21,-8.44247690484e-22,-8.44247690484e-22,-4.27998639837e-22,-4.27998639837e-22,-3.11368272491e-22,-7.40701244437e-24,4.74098048114e-25,4.74098048114e-25,8.04843254077e-23,8.04843254077e-23,1.74864259651e-22,1.74864259651e-22,7.90717201215e-22,7.90717201215e-22,1.44045063015e-21,1.44045063015e-21,1.62258872444e-21,1.62258872444e-21,2.28966124244e-21,3.78329407715e-21,3.78329407715e-21,3.87750382014e-21,5.97990873359e-21,5.97990873359e-21,9.37871778043e-21,1.40128967898e-20,1.40128967898e-20,1.98971101041e-20,1.98971101041e-20,2.37852743469e-20,3.52384313512e-20,4.92962273595e-20,4.92962273595e-20,6.18022881916e-20,9.28067576906e-20,1.0215983714e-19,1.0215983714e-19,2.03744061837e-19,2.2183027067e-19,2.2183027067e-19,2.74987941884e-19,2.97342845558e-19,2.97342845558e-19,3.83665825485e-19,3.83665825485e-19,4.53968098204e-19,4.53968098204e-19,9.03252416874e-19,9.03252416874e-19,1.03032729239e-18,2.22266748342e-18,2.22266748342e-18,2.77841905318e-18,4.48921756939e-18,4.48921756939e-18,9.65040897916e-18,9.65040897916e-18,6.05054736272e-15,3.89425599172e-14,9.08179934554e-09,9.44395628351e-09,1.02832131995e-08,1.02833205412e-08,1.9282697908e-08,1.92834643467e-08,2.28205352811e-08,3.27441808532e-08,3.27453246954e-08,4.8098093753e-08,9.50429618477e-08,9.80488954478e-08,9.80515138759e-08,1.40910179996e-07,1.52181303552e-07,1.63221346267e-07,1.88098774412e-07,3.5457420887e-07,3.54581987159e-07,9.09747659256e-07,9.09775559858e-07,9.43757518452e-07,1.00054925689e-06,1.45125430742e-06,1.45126864517e-06,1.47084778491e-06,3.47687752311e-06,5.81846246908e-06,8.62793110622e-06,8.62804330565e-06,9.46013414714e-06,1.7748330543e-05,2.29373900661e-05,2.29376796201e-05,7.0409147628e-05,7.59012833462e-05,8.9993659394e-05,0.000159548744678,0.000159550029671,0.000520337980553,0.000520341247057,0.000779277215597,0.00127084737194,0.00272137317827,0.00992857787358,0.00992859490873,0.043992442555
4.0404040404,-0.0410061519343,-0.00884173101844,-0.00884171455368,-0.00233931695386,-0.00107154493375,-0.000654817359064,-0.000429757755262,-0.000429754899552,-0.000128139278809,-0.000128138186907,-7.10043426947e-05,-5.96337852596e-05,-5.5101010603e-05,-1.7477068339e-05,-1.74768377948e-05,-1.3460037424e-05,-7.06822243918e-06,-6.40225184976e-06,-6.40216582532e-06,-4.28450423124e-06,-2.5214943199e-06,-1.04693155079e-06,-1.03160570237e-06,-1.03159508568e-06,-7.03548852847e-07,-6.61318197931e-07,-6.38244657712e-07,-6.38224286945e-07,-2.42512845315e-07,-2.42507343437e-07,-1.26532200427e-07,-1.09928415642e-07,-1.02135601783e-07,-9.40498208591e-08,-6.48959562323e-08,-6.48941650823e-08,-6.31676776574e-08,-3.12441845494e-08,-2.10934067706e-08,-2.10926349875e-08,-1.46956506387e-08,-1.22746774226e-08,-1.22741799707e-08,-6.46184847905e-09,-6.46176532515e-09,-5.89327320482e-09,-5.65146164561e-09,-2.95554483611e-13,-7.60166141936e-15,-7.60166141936e-15,-7.23605386237e-15,-1.19734702219e-17,-5.37130827472e-18,-3.27132071903e-18,-3.27132071903e-18,-1.06894119506e-18,-1.06894119506e-18,-6.74389809035e-19,-5.44313486176e-19,-4.02747339744e-19,-4.02747339744e-19,-2.82228921789e-19,-2.82228921789e-19,-1.701385249e-19,-1.701385249e-19,-1.46953875252e-19,-1.46953875252e-19,-1.2353423182e-19,-1.2353423182e-19,-9.13145955304e-20,-9.13145955304e-20,-6.90831717455e-20,-6.90831717455e-20,-6.15661713647e-20,-4.17334596982e-20,-4.17334596982e-20,-2.09684188762e-20,-2.09633653668e-20,-2.09633653668e-20,-1.52732717971e-20,-1.52732717971e-20,-1.12293025332e-20,-1.12293025332e-20,-4.55399899805e-21,-4.55399899805e-21,-4.18513169802e-21,-4.18513169802e-21,-3.99516881387e-21,-3.99516881387e-21,-2.32655009522e-21,-2.32655009522e-21,-1.83073803631e-21,-1.30468060382e-21,-1.30468060382e-21,-1.10802143223e-21,-7.31796194388e-22,-7.31796194388e-22,-4.31299753508e-22,-3.00236183798e-22,4.36436620134e-24,2.03668755993e-23,2.03668755993e-23,8.57035773165e-23,8.57035773165e-23,1.24950767379e-22,2.56287544622e-22,2.56287544622e-22,6.6851314658e-22,6.6851314658e-22,1.73556986774e-21,1.73556986774e-21,2.04230587269e-21,2.98945848215e-21,4.3624940482e-21,4.3624940482e-21,4.807465175e-21,7.01826509237e-21,7.01826509237e-21,8.12997321055e-21,1.25543817458e-20,1.25543817458e-20,1.45419345846e-20,1.45419345846e-20,2.85363322572e-20,2.85363322572e-20,3.74209916641e-20,3.74209916641e-20,4.56900303897e-20,4.56900303897e-20,5.38275117009e-20,6.20091866929e-20,6.20091866929e-20,9.92036739856e-20,9.92036739856e-20,1.30164668427e-19,1.30164668427e-19,2.98073216609e-19,2.98073216609e-19,3.3291418882e-19,3.3291418882e-19,3.95897653555e-19,3.95897653555e-19,5.45502237922e-19,5.45502237922e-19,1.07752772028e-18,1.31391948221e-18,1.31391948221e-18,3.34086243133e-18,3.34086243133e-18,7.2367827504e-15,7.60749990448e-15,7.60749990448e-15,2.95556307368e-13,5.65146164561e-09,5.89327320482e-09,6.46176532513e-09,6.46184847903e-09,1.22741799707e-08,1.22746774226e-08,1.46956506399e-08,2.10926349875e-08,2.10934067706e-08,3.12441845494e-08,6.31676776571e-08,6.48941650822e-08,6.48959562323e-08,9.40498208591e-08,1.02135601783e-07,1.09928415642e-07,1.26532200427e-07,2.42507343437e-07,2.42512845314e-07,6.38224286945e-07,6.38244657711e-07,6.61318197931e-07,7.03548852847e-07,1.03159508568e-06,1.03160570237e-06,1.04693155079e-06,2.5214943199e-06,4.28450423124e-06,6.40216582532e-06,6.40225184976e-06,7.06822243918e-06,1.3460037424e-05,1.74768377948e-05,1.7477068339e-05,5.5101010603e-05,5.96337852596e-05,7.10043426947e-05,0.000128138186907,0.000128139278809,0.000429754899552,0.000429757755262,0.000654817359064,0.00107154493375,0.00233931695386,0.00884171455368,0.00884173101844,0.0410061519343
4.14141414141,-0.0382283030867,-0.00787418975922,-0.00787417391512,-0.00201090148056,-0.000903501969814,-0.000550335306017,-0.000354981652816,-0.000354979159981,-0.000102916533362,-0.000102915607972,-5.60187161735e-05,-4.68548136397e-05,-4.3121121173e-05,-1.33160189788e-05,-1.33158357326e-05,-1.02086175766e-05,-5.28248688019e-06,-4.75065951475e-06,-4.75059361946e-06,-3.15515399601e-06,-1.82862234733e-06,-7.45093480937e-07,-7.33395509099e-07,-7.33387651355e-07,-4.94729516987e-07,-4.63405173723e-07,-4.47779583462e-07,-4.47764726899e-07,-1.65838432325e-07,-1.6583454629e-07,-8.51182715993e-08,-7.40463867475e-08,-6.85446221275e-08,-6.27731765422e-08,-4.29531026191e-08,-4.29518784571e-08,-4.19961187382e-08,-2.02931813176e-08,-1.35882766189e-08,-1.35877566829e-08,-9.46181691571e-09,-7.81282577699e-09,-7.81250312649e-09,-4.06183745454e-09,-4.06177572489e-09,-3.6775475229e-09,-3.51690430537e-09,-2.01344262205e-13,-3.69215098742e-14,-7.22563253187e-15,-5.22816727114e-15,-5.22816727114e-15,-5.39220733261e-18,-5.39220733261e-18,-1.49639063531e-18,-8.85699322316e-19,-8.85699322316e-19,-7.31498760324e-19,-7.31498760324e-19,-3.96896002997e-19,-3.96896002997e-19,-2.81240433103e-19,-2.81240433103e-19,-2.17936328648e-19,-2.17936328648e-19,-1.80375129414e-19,-1.80375129414e-19,-8.95654722932e-20,-8.95654722932e-20,-7.09187127981e-20,-7.09187127981e-20,-5.01017950307e-20,-5.01017950307e-20,-2.9513075546e-20,-2.9513075546e-20,-2.82602096412e-20,-2.82602096412e-20,-2.34370891081e-20,-2.34370891081e-20,-1.3816031601e-20,-9.32014765383e-21,-9.32014765383e-21,-7.40187334106e-21,-7.40187334106e-21,-5.34538946967e-21,-5.34538946967e-21,-4.11582653885e-21,-4.11582653885e-21,-2.73543242584e-21,-2.73543242584e-21,-2.18552565404e-21,-2.18552565404e-21,-1.27519482099e-21,-9.09379698968e-22,-9.09379698968e-22,-8.05136024116e-22,-8.05136024116e-22,-2.29366409969e-22,-2.12857743092e-22,-2.12857743092e-22,-1.5244742605e-23,-1.5244742605e-23,-1.28830719231e-23,-1.28830719231e-23,1.11872789029e-22,2.1708546335e-22,2.1708546335e-22,2.53089532162e-22,2.53089532162e-22,7.84017755725e-22,7.84017755725e-22,9.41357470518e-22,9.41357470518e-22,1.1142750924e-21,1.2843678572e-21,1.2843678572e-21,2.12350140299e-21,4.3524032306e-21,4.3524032306e-21,7.11292359988e-21,7.11292359988e-21,1.09019348778e-20,1.09019348778e-20,1.31020366835e-20,1.79163385572e-20,1.79163385572e-20,2.48400422389e-20,2.85800079693e-20,2.85800079693e-20,7.18556144149e-20,7.18556144149e-20,7.64766884388e-20,7.64766884388e-20,8.0617835381e-20,1.03615460523e-19,1.03615460523e-19,1.47061519837e-19,2.90285573396e-19,2.90285573396e-19,3.02175973797e-19,4.65192179582e-19,4.65192179582e-19,5.81935060034e-19,1.21033713358e-18,1.35429676455e-18,1.35429676455e-18,1.54056716061e-18,5.20720422886e-18,5.22984157653e-15,5.22984157653e-15,7.22604869558e-15,3.6920857424e-14,2.01346312084e-13,3.51690430537e-09,3.6775475229e-09,4.06177572493e-09,4.06183745456e-09,7.8125031265e-09,7.81282577699e-09,9.46181691414e-09,1.35877566829e-08,1.35882766189e-08,2.02931813176e-08,4.19961187386e-08,4.29518784572e-08,4.2953102619e-08,6.27731765422e-08,6.85446221275e-08,7.40463867475e-08,8.51182715993e-08,1.6583454629e-07,1.65838432325e-07,4.47764726899e-07,4.47779583462e-07,4.63405173723e-07,4.94729516987e-07,7.33387651355e-07,7.33395509099e-07,7.45093480938e-07,1.82862234733e-06,3.15515399601e-06,4.75059361946e-06,4.75065951475e-06,5.28248688019e-06,1.02086175766e-05,1.33158357326e-05,1.33160189788e-05,4.3121121173e-05,4.68548136397e-05,5.60187161735e-05,0.000102915607972,0.000102916533362,0.000354979159981,0.000354981652816,0.000550335306017,0.000903501969814,0.00201090148056,0.00787417391512,0.00787418975922,0.0382283030867
4.24242424242,-0.0356435124545,-0.00701281432407,-0.00701279913722,-0.00172859485447,-0.00076181478152,-0.000462605462804,-0.000293247674051,-0.000293245501073,-8.26613487076e-05,-8.26605663646e-05,-4.41934290749e-05,-3.68157525869e-05,-3.37458620116e-05,-1.01453429224e-05,-1.01451975032e-05,-7.74315515586e-06,-3.94895088008e-06,-3.52513314834e-06,-3.52508271612e-06,-2.32363002159e-06,-1.32613230494e-06,-5.30202317746e-07,-5.21461266255e-07,-5.21455453099e-07,-3.47903304869e-07,-3.24721931764e-07,-3.14170418322e-07,-3.14159594728e-07,-1.13387943065e-07,-1.13385202125e-07,-5.7260033872e-08,-4.98837064664e-08,-4.59990780202e-08,-4.18977532347e-08,-2.84305391452e-08,-2.84297032623e-08,-2.79296004814e-08,-1.31786229414e-08,-8.75392120067e-09,-8.75357143657e-09,-6.09076805717e-09,-4.9725642376e-09,-4.97235510169e-09,-2.55404831414e-09,-2.55400367645e-09,-2.29487574431e-09,-2.18862575168e-09,-3.02287635814e-15,-3.58748238463e-17,-2.73306225765e-18,-2.73306225765e-18,-1.72919341112e-18,-1.72919341112e-18,-1.23687250032e-18,-1.07393430379e-18,-1.07393430379e-18,-6.23053656232e-19,-6.23053656232e-19,-3.58461111546e-19,-3.58461111546e-19,-2.08310194105e-19,-2.08310194105e-19,-1.57762247697e-19,-1.57762247697e-19,-1.30052757949e-19,-1.30052757949e-19,-6.14017000544e-20,-6.14017000544e-20,-6.10245207325e-20,-6.10245207325e-20,-3.54373152813e-20,-3.54373152813e-20,-2.13911354852e-20,-2.13911354852e-20,-2.10479772092e-20,-1.61032566521e-20,-1.61032566521e-20,-9.16180764137e-21,-9.16180764137e-21,-8.03761513086e-21,-8.03761513086e-21,-6.68137777921e-21,-6.68137777921e-21,-4.4986153343e-21,-2.74627354292e-21,-2.74627354292e-21,-1.60543830044e-21,-1.2557667826e-21,-1.2557667826e-21,-1.23472277024e-21,-1.07924390186e-21,-1.07924390186e-21,-7.78549247044e-22,-7.78549247044e-22,-5.14319542865e-22,-5.14319542865e-22,-2.95885992856e-22,-9.10802340775e-23,-9.10802340775e-23,-6.38267299147e-23,-6.38267299147e-23,-1.17088904048e-24,-1.17088904048e-24,2.1246554611e-22,2.1246554611e-22,3.52347117298e-22,3.52347117298e-22,6.43424177738e-22,6.43424177738e-22,7.50511758027e-22,1.12479593466e-21,1.51062985128e-21,1.51062985128e-21,1.81280196834e-21,3.21487998152e-21,3.21487998152e-21,5.09181651771e-21,5.1223823343e-21,5.1223823343e-21,8.27986517562e-21,1.04442335285e-20,1.04442335285e-20,1.49871343558e-20,1.49871343558e-20,3.11976324813e-20,3.11976324813e-20,3.45317410142e-20,3.45317410142e-20,3.64697476117e-20,3.64697476117e-20,4.7255547628e-20,4.7255547628e-20,7.14533826233e-20,7.14533826233e-20,8.56325660631e-20,8.56325660631e-20,2.49647411406e-19,2.49647411406e-19,3.46969978738e-19,3.46969978738e-19,3.92664207285e-19,4.15324832465e-19,4.15324832465e-19,6.15382276658e-19,6.43983326555e-19,6.43983326555e-19,1.50325763676e-18,1.50325763676e-18,1.58315454699e-18,5.86322460891e-18,1.69430191755e-17,1.69430191755e-17,3.02594352234e-15,2.18862575168e-09,2.29487574431e-09,2.55400367642e-09,2.55404831414e-09,4.97235510169e-09,4.9725642376e-09,6.09076805683e-09,8.75357143658e-09,8.75392120065e-09,1.31786229414e-08,2.79296004819e-08,2.84297032623e-08,2.84305391452e-08,4.18977532347e-08,4.59990780202e-08,4.98837064664e-08,5.72600338721e-08,1.13385202125e-07,1.13387943065e-07,3.14159594728e-07,3.14170418322e-07,3.24721931764e-07,3.47903304869e-07,5.21455453099e-07,5.21461266255e-07,5.30202317746e-07,1.32613230494e-06,2.32363002159e-06,3.52508271612e-06,3.52513314834e-06,3.94895088008e-06,7.74315515586e-06,1.01451975032e-05,1.01453429224e-05,3.37458620116e-05,3.68157525869e-05,4.41934290749e-05,8.26605663646e-05,8.26613487076e-05,0.000293245501073,0.000293247674051,0.000462605462804,0.00076181478152,0.00172859485447,0.00701279913722,0.00701281432407,0.0356435124545
4.34343434343,-0.0332376483176,-0.00624590788077,-0.00624589337588,-0.00148592290901,-0.000642349106777,-0.000388926560596,-0.00024227550615,-0.000242273614541,-6.63943972687e-05,-6.63937373843e-05,-3.48625970287e-05,-2.89287637374e-05,-2.64089424621e-05,-7.7293947843e-06,-7.72927955563e-06,-5.87351252565e-06,-2.95283787646e-06,-2.61575689271e-06,-2.615718327e-06,-1.71134940133e-06,-9.61713996316e-07,-3.77231327446e-07,-3.70822247012e-07,-3.70817948313e-07,-2.44661634268e-07,-2.27542586022e-07,-2.20439738555e-07,-2.20431861027e-07,-7.75137717308e-08,-7.75118410255e-08,-3.85201474452e-08,-3.36104658421e-08,-3.08676578425e-08,-2.79645493415e-08,-1.88186897812e-08,-1.88181196548e-08,-1.85807568217e-08,-8.55713455704e-09,-5.63977674267e-09,-5.63954177169e-09,-3.91986843608e-09,-3.16466691266e-09,-3.16453144126e-09,-1.606477244e-09,-1.60644553864e-09,-1.43205358946e-09,-1.36205283618e-09,-9.82091395596e-14,-9.76235566726e-15,-9.76235566726e-15,-1.34456351522e-15,-1.34456351522e-15,-1.46682746584e-17,-2.9461743364e-18,-1.21646164188e-18,-9.12300116943e-19,-9.12300116943e-19,-8.09120940088e-19,-8.09120940088e-19,-4.70337040652e-19,-4.70337040652e-19,-3.87721168288e-19,-3.3034022379e-19,-2.04406502353e-19,-2.04406502353e-19,-1.32538995205e-19,-1.32538995205e-19,-7.22606228117e-20,-7.22606228117e-20,-5.36690740382e-20,-5.19572104453e-20,-5.19572104453e-20,-3.84056704064e-20,-3.84056704064e-20,-3.21825497296e-20,-1.49818044488e-20,-1.23886606333e-20,-1.23886606333e-20,-9.42060859341e-21,-9.42060859341e-21,-5.677456499e-21,-5.677456499e-21,-2.27837905313e-21,-2.18064977369e-21,-2.18064977369e-21,-1.13600929467e-21,-1.13600929467e-21,-9.07183984572e-22,-9.07183984572e-22,-7.65315214143e-22,-6.81014749988e-22,-6.81014749988e-22,-5.62440495786e-22,-5.62440495786e-22,-5.58423931378e-22,-3.74937709438e-22,-3.74937709438e-22,-2.94251913606e-22,-2.94251913606e-22,-1.865590259e-22,-2.24688474455e-23,-2.24688474455e-23,-7.70134633335e-24,4.97750835668e-24,4.97750835668e-24,3.68211758034e-22,4.13755221791e-22,4.13755221791e-22,6.43902966576e-22,9.29419937709e-22,9.29419937709e-22,1.75240525348e-21,3.14285584397e-21,3.14285584397e-21,3.16098502092e-21,3.16098502092e-21,5.24131382421e-21,5.24131382421e-21,6.23977754068e-21,6.23977754068e-21,9.60661898528e-21,9.60661898528e-21,1.27940694945e-20,1.27940694945e-20,1.37429754022e-20,1.92747694463e-20,1.92747694463e-20,3.33630656784e-20,3.89621577763e-20,3.89621577763e-20,8.16690852004e-20,1.09326779551e-19,1.33039542249e-19,1.33039542249e-19,1.4467990718e-19,1.4467990718e-19,1.66671289318e-19,2.37291349927e-19,2.37291349927e-19,2.85061667971e-19,2.85061667971e-19,3.63203717844e-19,4.94555504595e-19,4.94555504595e-19,6.22370681386e-19,6.22370681386e-19,1.68872768213e-18,2.37861364776e-18,1.35031394113e-15,1.35031394113e-15,9.76364878067e-15,9.76364878067e-15,9.82085742826e-14,1.36205283618e-09,1.43205358946e-09,1.60644553863e-09,1.60647724401e-09,3.16453144125e-09,3.16466691266e-09,3.91986843414e-09,5.63954177173e-09,5.63977674267e-09,8.55713455704e-09,1.85807568225e-08,1.88181196548e-08,1.88186897812e-08,2.79645493415e-08,3.08676578425e-08,3.36104658421e-08,3.85201474456e-08,7.75118410254e-08,7.75137717309e-08,2.20431861027e-07,2.20439738555e-07,2.27542586022e-07,2.44661634268e-07,3.70817948313e-07,3.70822247012e-07,3.77231327446e-07,9.61713996316e-07,1.71134940133e-06,2.615718327e-06,2.61575689271e-06,2.95283787646e-06,5.87351252565e-06,7.72927955563e-06,7.7293947843e-06,2.64089424621e-05,2.89287637374e-05,3.48625970287e-05,6.63937373843e-05,6.63943972687e-05,0.000242273614541,0.00024227550615,0.000388926560596,0.000642349106777,0.00148592290901,0.00624589337588,0.00624590788077,0.0332376483176
4.44444444444,-0.0309977139484,-0.00556307006583,-0.0055630562574,-0.00127732064015,-0.000541619344739,-0.000327035761601,-0.000200184522129,-0.000200182877562,-5.33297179444e-05,-5.33291625537e-05,-2.75004954384e-05,-2.27322239496e-05,-2.06671930466e-05,-5.88858209307e-06,-5.88849091445e-06,-4.45559176662e-06,-2.2085703606e-06,-1.94097183422e-06,-1.94094236616e-06,-1.26047608032e-06,-6.97430253029e-07,-2.68353004954e-07,-2.63736330029e-07,-2.63733152579e-07,-1.72063684221e-07,-1.59446160785e-07,-1.5468127351e-07,-1.54675545617e-07,-5.29810241556e-08,-5.29796659046e-08,-2.59138727184e-08,-2.26491193556e-08,-2.07126898596e-08,-1.86648861602e-08,-1.24568283253e-08,-1.24564402419e-08,-1.2365357702e-08,-5.55552013031e-09,-3.63364653161e-09,-3.63348887806e-09,-2.52210940149e-09,-2.01396553658e-09,-2.01387783708e-09,-1.01078023755e-09,-1.01075801349e-09,-8.93631817526e-10,-8.47672742486e-10,-2.10123616602e-14,-2.10123616602e-14,-3.28007516703e-15,-1.00083391603e-15,-5.10072291492e-17,-5.10072291492e-17,-1.39433683441e-17,-5.03925633148e-18,-5.03925633148e-18,-3.54669522326e-18,-1.28303332479e-18,-5.32083586707e-19,-5.32083586707e-19,-3.09346084416e-19,-3.09346084416e-19,-3.0161797175e-19,-3.0161797175e-19,-1.51921036595e-19,-1.12517200949e-19,-1.12517200949e-19,-9.55441238942e-20,-9.55441238942e-20,-9.07710544598e-20,-9.07710544598e-20,-6.10059358071e-20,-6.10059358071e-20,-5.59029659383e-20,-5.59029659383e-20,-5.0714957888e-20,-2.90016630563e-20,-2.06450201124e-20,-2.06450201124e-20,-1.58327299598e-20,-1.06771833714e-20,-1.06771833714e-20,-5.45880925475e-21,-5.09975122783e-21,-5.09975122783e-21,-3.05597661338e-21,-3.05597661338e-21,-2.07056510178e-21,-2.07056510178e-21,-9.34170413743e-22,-4.75636308828e-22,-4.74018687745e-22,-4.74018687745e-22,-3.99747556129e-22,-3.99747556129e-22,-2.20815921099e-22,-2.20815921099e-22,-1.78173702115e-22,-1.78173702115e-22,-2.09321054315e-23,-2.09321054315e-23,-5.37945780076e-24,-5.37945780076e-24,1.88714759129e-23,5.52536417722e-23,7.97504590953e-23,2.37716035909e-22,3.24840611028e-22,3.24840611028e-22,4.55037785903e-22,4.55037785903e-22,9.97786638938e-22,9.97786638938e-22,1.36836653992e-21,1.43200074244e-21,1.43200074244e-21,1.51058239259e-21,1.51058239259e-21,2.38940485196e-21,2.38940485196e-21,3.71186081857e-21,4.58575394535e-21,4.58575394535e-21,6.9036970951e-21,8.32862549644e-21,8.32862549644e-21,1.67908464575e-20,1.67908464575e-20,3.44070421849e-20,3.44070421849e-20,3.57592639174e-20,3.71503332145e-20,3.71503332145e-20,4.99565053658e-20,1.54726646144e-19,1.54726646144e-19,1.81781707489e-19,1.81781707489e-19,2.79453420843e-19,3.3369478188e-19,3.47815792269e-19,3.47815792269e-19,5.41324135654e-19,9.33167245343e-19,9.33167245343e-19,2.23478357979e-18,2.23478357979e-18,5.43731907402e-18,7.65129627296e-17,1.0455740902e-15,3.27675288475e-15,2.10129284085e-14,2.10129284085e-14,8.47672742486e-10,8.93631817526e-10,1.01075801354e-09,1.01078023755e-09,2.01387783707e-09,2.01396553658e-09,2.52210940105e-09,3.63348887808e-09,3.6336465316e-09,5.55552013031e-09,1.23653577024e-08,1.24564402419e-08,1.24568283253e-08,1.86648861602e-08,2.07126898596e-08,2.26491193556e-08,2.59138727184e-08,5.29796659046e-08,5.29810241556e-08,1.54675545617e-07,1.5468127351e-07,1.59446160785e-07,1.72063684221e-07,2.63733152579e-07,2.63736330028e-07,2.68353004954e-07,6.97430253029e-07,1.26047608032e-06,1.94094236616e-06,1.94097183422e-06,2.2085703606e-06,4.45559176662e-06,5.88849091445e-06,5.88858209307e-06,2.06671930466e-05,2.27322239496e-05,2.75004954384e-05,5.33291625537e-05,5.33297179444e-05,0.000200182877562,0.000200184522129,0.000327035761601,0.000541619344739,0.00127732064015,0.0055630562574,0.00556307006583,0.0309977139484
4.54545454545,-0.0289117433269,-0.00495505202757,-0.00495503892139,-0.001098004508,-0.000456686748058,-0.0002750369654,-0.000165423546526,-0.000165422118476,-4.28364525617e-05,-4.28359860681e-05,-2.16920886473e-05,-1.78636010988e-05,-1.61737968318e-05,-4.48603465894e-06,-4.48596260498e-06,-3.38017489254e-06,-1.65232539162e-06,-1.440259887e-06,-1.44023738744e-06,-9.28439750424e-07,-5.05767556802e-07,-1.90869034135e-07,-1.87600948942e-07,-1.87598601244e-07,-1.21011892599e-07,-1.11728955648e-07,-1.0854466316e-07,-1.08540502082e-07,-3.62068419516e-08,-3.62058875862e-08,-1.74335278845e-08,-1.52647268845e-08,-1.38978367627e-08,-1.24578548435e-08,-8.24592720665e-09,-8.24566724114e-09,-8.23181352736e-09,-3.60627507451e-09,-2.34123723659e-09,-2.34113158419e-09,-1.62233827461e-09,-1.28160302767e-09,-1.28154628826e-09,-6.36169879101e-10,-6.36154458054e-10,-5.57644314774e-10,-5.27563352241e-10,-1.69143181264e-14,-1.53589865088e-14,-1.53589865088e-14,-2.06499226916e-15,-9.2391739816e-16,-6.08215015406e-18,-2.30710846907e-18,-2.30710846907e-18,-1.91830443373e-18,-1.91830443373e-18,-1.65480482714e-18,-6.03125814066e-19,-6.03125814066e-19,-3.51809167996e-19,-2.50165255737e-19,-2.50165255737e-19,-1.3114392532e-19,-1.3114392532e-19,-9.83002009166e-20,-7.61172898095e-20,-7.61172898095e-20,-3.19464273284e-20,-3.19464273284e-20,-2.34105214603e-20,-2.34105214603e-20,-1.51438766182e-20,-1.51438766182e-20,-6.26197656792e-21,-6.26197656792e-21,-5.52930021885e-21,-4.3427125891e-21,-2.71207278084e-21,-2.71207278084e-21,-2.5301997894e-21,-2.5301997894e-21,-2.40244215288e-21,-1.18857883584e-21,-1.18857883584e-21,-7.3093900846e-22,-7.25617076875e-22,-7.25617076875e-22,-3.89479987596e-22,-3.89479987596e-22,-1.63612921828e-22,-1.63612921828e-22,-1.44495145396e-22,-1.44495145396e-22,-8.45194224646e-24,-3.1255781899e-24,-3.1255781899e-24,1.36769428223e-24,1.8238554181e-23,5.46839636661e-23,5.46839636661e-23,1.03964394928e-22,1.03964394928e-22,1.53690027731e-22,1.75783525843e-22,1.75783525843e-22,1.80255395737e-22,2.76735811833e-22,2.76735811833e-22,8.46926784419e-22,1.04769570311e-21,1.04769570311e-21,1.33727320768e-21,1.33727320768e-21,1.51045494094e-21,2.39218682003e-21,2.39218682003e-21,3.07484934201e-21,4.6818294899e-21,4.6818294899e-21,5.85941763108e-21,6.1252722325e-21,6.1252722325e-21,9.21515669939e-21,9.21515669939e-21,2.15152736979e-20,2.15152736979e-20,2.83610135448e-20,2.83610135448e-20,3.41000721803e-20,5.10884781984e-20,5.10884781984e-20,5.56549517867e-20,5.56549517867e-20,7.2406598115e-20,1.33661200949e-19,1.49369299724e-19,1.49369299724e-19,1.65230359583e-19,1.65230359583e-19,2.01287104182e-19,4.24466905603e-19,6.39609373791e-19,6.39609373791e-19,1.32444348169e-18,1.9716875068e-18,1.9716875068e-18,8.16858749991e-18,9.24460761203e-16,2.06545641355e-15,1.53588923992e-14,1.53588923992e-14,1.69160717154e-14,5.27563352241e-10,5.57644314774e-10,6.36154458069e-10,6.36169879105e-10,1.28154628826e-09,1.28160302767e-09,1.62233827305e-09,2.34113158419e-09,2.3412372366e-09,3.60627507451e-09,8.23181352809e-09,8.24566724114e-09,8.24592720665e-09,1.24578548435e-08,1.38978367627e-08,1.52647268845e-08,1.74335278845e-08,3.62058875861e-08,3.62068419517e-08,1.08540502082e-07,1.0854466316e-07,1.11728955648e-07,1.21011892599e-07,1.87598601244e-07,1.87600948942e-07,1.90869034137e-07,5.05767556802e-07,9.28439750424e-07,1.44023738744e-06,1.440259887e-06,1.65232539162e-06,3.38017489254e-06,4.48596260498e-06,4.48603465894e-06,1.61737968318e-05,1.78636010988e-05,2.16920886473e-05,4.28359860681e-05,4.28364525617e-05,0.000165422118476,0.000165423546526,0.0002750369654,0.000456686748058,0.001098004508,0.00495503892139,0.00495505202757,0.0289117433269
4.64646464646,-0.0269687079282,-0.00441362787725,-0.00441361547176,-0.000943862679732,-0.000385073601598,-0.000231340940927,-0.000136712995768,-0.000136711757164,-3.44081764893e-05,-3.44077854133e-05,-1.71097498835e-05,-1.40381651557e-05,-1.26573407517e-05,-3.41744406785e-06,-3.4173871969e-06,-2.5644724749e-06,-1.23649198658e-06,-1.06871536834e-06,-1.06869820174e-06,-6.83903897588e-07,-3.66771960078e-07,-1.35735332758e-07,-1.33463144127e-07,-1.33461410194e-07,-8.51102490866e-08,-7.82920554309e-08,-7.6173111723e-08,-7.61700914863e-08,-2.47394039898e-08,-2.47387341959e-08,-1.17286328074e-08,-1.02893418203e-08,-9.32471397733e-09,-8.31498670357e-09,-5.48191320283e-09,-5.45865055465e-09,-5.45846771449e-09,-2.34061818123e-09,-1.50858804085e-09,-1.50851731591e-09,-1.04327054899e-09,-8.15517858739e-10,-8.15481171215e-10,-4.00516936228e-10,-4.00506323199e-10,-3.47980796859e-10,-3.28347329086e-10,-1.4683359863e-14,-1.4683359863e-14,-5.41056548951e-16,-5.41056548951e-16,-1.21747701289e-16,-6.66635866197e-18,-2.01708769481e-18,-4.6205879112e-19,-4.6205879112e-19,-4.17890227095e-19,-3.03593283428e-19,-3.03593283428e-19,-2.72786785747e-19,-2.39610216612e-19,-2.39610216612e-19,-1.78017452703e-19,-1.78017452703e-19,-9.84019467585e-20,-9.84019467585e-20,-9.25701510278e-20,-9.0650491866e-20,-7.4080231842e-20,-7.4080231842e-20,-7.1469461368e-20,-7.1469461368e-20,-2.92415979021e-20,-2.92415979021e-20,-2.18118822962e-20,-2.18118822962e-20,-1.73186728747e-20,-5.97564318915e-21,-4.81065537824e-21,-4.81065537824e-21,-2.56067428649e-21,-2.30521046676e-21,-1.70884308903e-21,-1.20480882073e-21,-1.20480882073e-21,-1.12684652415e-21,-1.12684652415e-21,-6.65962865036e-22,-6.65962865036e-22,-3.50505087901e-22,-3.50505087901e-22,-2.68560231497e-22,-8.64022251122e-23,-8.64022251122e-23,-7.779294224e-23,-6.24230085071e-23,-6.24230085071e-23,-5.95931852969e-23,-5.95931852969e-23,-4.04024420047e-23,-4.02935146438e-24,3.92160013723e-24,3.92160013723e-24,1.11852346873e-23,1.11852346873e-23,7.93853011222e-23,7.93853011222e-23,8.89261525861e-23,8.89261525861e-23,1.7412916628e-22,3.53933912456e-22,3.53933912456e-22,4.88533069915e-22,6.46118387645e-22,6.90759918355e-22,6.90759918355e-22,1.26521585589e-21,1.26521585589e-21,3.83972556452e-21,3.83972556452e-21,4.21804488305e-21,4.21804488305e-21,8.92640951413e-21,8.92640951413e-21,9.19237673927e-21,1.03271494299e-20,1.3213165536e-20,1.3213165536e-20,3.68470980487e-20,4.12430921838e-20,4.12430921838e-20,5.52029638289e-20,5.52029638289e-20,7.01998486144e-20,1.13768172415e-19,1.13768172415e-19,1.68320149762e-19,2.19756768469e-19,2.8287362986e-19,4.47868471672e-19,4.47868471672e-19,7.43017643278e-19,7.43017643278e-19,8.08781106538e-19,8.08781106538e-19,2.23554349915e-18,2.23554349915e-18,6.21026057089e-17,6.21026057089e-17,5.39734982619e-16,5.39734982619e-16,1.46839852051e-14,1.46839852051e-14,3.28347329086e-10,3.47980796859e-10,4.00506323215e-10,4.00516936232e-10,8.15481171218e-10,8.1551785874e-10,1.04327054699e-09,1.50851731589e-09,1.50858804085e-09,2.34061818123e-09,5.45846771449e-09,5.45865055464e-09,5.48191320456e-09,8.31498670357e-09,9.32471397733e-09,1.02893418203e-08,1.17286328078e-08,2.4738734196e-08,2.47394039898e-08,7.61700914863e-08,7.61731117229e-08,7.82920554309e-08,8.51102490866e-08,1.33461410194e-07,1.33463144127e-07,1.35735332759e-07,3.66771960078e-07,6.83903897588e-07,1.06869820174e-06,1.06871536834e-06,1.23649198658e-06,2.5644724749e-06,3.4173871969e-06,3.41744406785e-06,1.26573407517e-05,1.40381651557e-05,1.71097498835e-05,3.44077854133e-05,3.44081764893e-05,0.000136711757164,0.000136712995768,0.000231340940927,0.000385073601598,0.000943862679732,0.00441361547176,0.00441362787725,0.0269687079282
4.74747474747,-0.0251584332739,-0.00393148065952,-0.00393146894701,-0.000811360692282,-0.000324690875547,-0.000194615312841,-0.000112997206713,-0.000112996133604,-2.76383102865e-05,-2.76379830268e-05,-1.34948723952e-05,-1.1032277636e-05,-9.90542152934e-06,-2.60331930402e-06,-2.60327446837e-06,-1.9457224097e-06,-9.25543627003e-07,-7.93017164661e-07,-7.93004076004e-07,-5.03799528711e-07,-2.65972016656e-07,-9.65111024643e-08,-9.49618539797e-08,-9.49605738525e-08,-5.98618512861e-08,-5.48617833702e-08,-5.34585259287e-08,-5.34563355601e-08,-1.69011290831e-08,-1.69006595335e-08,-7.89076754323e-09,-6.93660311809e-09,-6.25606540459e-09,-5.54983660764e-09,-3.65187096815e-09,-3.61364257735e-09,-3.61351872414e-09,-1.51893729722e-09,-9.72117865932e-10,-9.72070570511e-10,-6.70693920557e-10,-5.18910970403e-10,-5.18887261831e-10,-2.52230188214e-10,-2.52222930448e-10,-2.17146413447e-10,-2.0436436082e-10,-1.3908940272e-14,-1.00058469964e-15,-1.00058469964e-15,-2.82396879407e-16,-3.16105886131e-18,-3.16105886131e-18,-1.37034222391e-18,-1.37034222391e-18,-5.3084591446e-19,-5.3084591446e-19,-2.58065502066e-19,-2.58065502066e-19,-2.33788936867e-19,-2.33788936867e-19,-2.23175991876e-19,-1.48206457371e-19,-1.43203284186e-19,-1.43203284186e-19,-1.13031117735e-19,-1.13031117735e-19,-1.07312762549e-19,-1.07312762549e-19,-3.41289103894e-20,-2.63683660152e-20,-2.60320342688e-20,-2.60320342688e-20,-1.96761530902e-20,-7.07148908046e-21,-6.91505499118e-21,-6.91505499118e-21,-3.50249550473e-21,-2.22047058695e-21,-2.22047058695e-21,-1.40388026901e-21,-9.96312886947e-22,-9.96312886947e-22,-5.60086411936e-22,-5.60086411936e-22,-3.76947451427e-22,-3.76947451427e-22,-2.68222973891e-22,-1.57903777679e-22,-1.57903777679e-22,-1.40705721315e-22,-5.32181638194e-23,-1.49791352691e-23,-1.49791352691e-23,-7.24178267939e-24,3.65770907814e-24,3.65770907814e-24,4.76284781852e-24,4.76284781852e-24,1.74370650771e-23,1.74370650771e-23,5.60802995806e-23,1.11204899254e-22,1.11204899254e-22,2.27062943028e-22,2.27062943028e-22,3.27362044336e-22,3.44482227611e-22,3.44482227611e-22,6.35271127652e-22,6.35271127652e-22,7.97774387e-22,7.97774387e-22,2.51483123595e-21,2.51483123595e-21,3.27282236936e-21,3.27282236936e-21,3.98245271485e-21,5.64940854181e-21,5.64940854181e-21,6.62042476882e-21,6.62042476882e-21,7.0059110266e-21,7.0059110266e-21,1.34261257729e-20,1.34261257729e-20,1.80739297657e-20,1.80739297657e-20,2.32711596777e-20,4.90158222228e-20,4.90158222228e-20,9.16418438108e-20,9.16418438108e-20,9.71360112234e-20,9.71360112234e-20,1.18296312373e-19,1.81910994532e-19,1.81910994532e-19,1.91824922839e-19,1.91824922839e-19,5.101703036e-19,5.101703036e-19,7.42788581368e-19,7.42788581368e-19,1.35368891536e-18,2.19151978236e-18,2.19151978236e-18,3.28667697285e-18,3.28667697285e-18,2.77265332245e-16,9.98651766561e-16,9.98651766561e-16,1.39142634074e-14,2.0436436082e-10,2.17146413448e-10,2.5222293046e-10,2.52230188225e-10,5.1888726183e-10,5.18910970398e-10,6.7069392114e-10,9.72070570533e-10,9.72117865912e-10,1.51893729722e-09,3.61351872414e-09,3.61364257735e-09,3.6518709671e-09,5.54983660764e-09,6.25606540463e-09,6.93660311809e-09,7.89076754276e-09,1.69006595335e-08,1.69011290825e-08,5.34563355601e-08,5.34585259285e-08,5.48617833702e-08,5.98618512862e-08,9.49605738526e-08,9.49618539801e-08,9.65111024651e-08,2.65972016656e-07,5.03799528711e-07,7.93004076004e-07,7.93017164661e-07,9.25543627003e-07,1.9457224097e-06,2.60327446837e-06,2.60331930402e-06,9.90542152934e-06,1.1032277636e-05,1.34948723952e-05,2.76379830268e-05,2.76383102865e-05,0.000112996133604,0.000112997206713,0.000194615312841,0.000324690875547,0.000811360692282,0.00393146894701,0.00393148065952,0.0251584332739
4.84848484848,-0.0234715241029,-0.0035021011759,-0.00350209014361,-0.000697460367417,-0.000273777236056,-0.000163742764217,-9.34051543852e-05,-9.34042256335e-05,-2.22004022823e-05,-2.22001288917e-05,-1.06433449721e-05,-8.67027363838e-06,-7.75181594942e-06,-1.98308392267e-06,-1.98304861353e-06,-1.47634082344e-06,-6.92963891491e-07,-5.88440092967e-07,-5.88430120101e-07,-3.71142679073e-07,-1.9287243566e-07,-6.86100036867e-08,-6.7576968408e-08,-6.75760236782e-08,-4.2104878462e-08,-3.84434544643e-08,-3.75192260784e-08,-3.75176388117e-08,-1.1544359704e-08,-1.15440308893e-08,-5.30886263996e-09,-4.67699162971e-09,-4.19705272851e-09,-3.70424032936e-09,-2.43358451528e-09,-2.39231916314e-09,-2.39223498411e-09,-9.8556828316e-10,-6.26456270217e-10,-6.26424674026e-10,-4.31040824131e-10,-3.3016618137e-10,-3.30150868634e-10,-1.58890657935e-10,-1.58885724106e-10,-1.35503172339e-10,-1.2720084084e-10,-9.98684839256e-15,-1.72719340344e-15,-1.72719340344e-15,-7.41190574532e-16,-5.35866429779e-16,-3.44843194067e-18,-1.1102869951e-18,-1.1102869951e-18,-6.54287887775e-19,-4.26871102035e-19,-4.26871102035e-19,-2.85882810643e-19,-2.44921147516e-19,-2.44921147516e-19,-2.17061422317e-19,-2.17061422317e-19,-2.12756101822e-19,-8.79789852023e-20,-8.79789852023e-20,-7.11223767699e-20,-7.11223767699e-20,-4.36231430585e-20,-4.36231430585e-20,-4.08251787201e-20,-4.08251787201e-20,-1.53536545838e-20,-1.53536545838e-20,-1.08604855355e-20,-1.08604855355e-20,-7.04380626112e-21,-7.04380626112e-21,-4.74546614629e-21,-4.74546614629e-21,-4.16697150917e-21,-4.16697150917e-21,-2.51933269702e-21,-2.51933269702e-21,-1.6671197038e-21,-1.6671197038e-21,-5.36791850389e-22,-5.36791850389e-22,-3.92322076296e-22,-3.92322076296e-22,-2.38985474195e-22,-2.38985474195e-22,-1.56482093607e-22,-1.07738042254e-22,-9.18714193307e-23,-9.18714193307e-23,-3.84398060524e-23,-3.84398060524e-23,-1.64174790491e-23,-1.64174790491e-23,-4.06285891895e-24,8.62647649582e-25,8.69904411856e-24,8.69904411856e-24,1.7074184697e-23,6.45554636973e-23,1.60485469496e-22,1.60485469496e-22,1.97695007367e-22,3.08083631882e-22,3.67637804877e-22,3.67637804877e-22,1.08147005885e-21,1.7322407038e-21,1.7322407038e-21,1.97117124794e-21,1.97117124794e-21,2.36403358966e-21,2.36403358966e-21,2.97272372026e-21,2.97272372026e-21,4.06153732396e-21,5.82787199737e-21,5.82787199737e-21,1.46050253915e-20,1.55167806374e-20,1.91125539507e-20,1.91125539507e-20,2.04588698159e-20,2.04588698159e-20,3.15133826588e-20,3.2369788822e-20,3.2369788822e-20,5.15264103688e-20,7.90917867129e-20,7.90917867129e-20,8.21067480865e-20,8.21067480865e-20,1.69815353221e-19,1.69815353221e-19,2.33024870319e-19,2.33024870319e-19,3.73415067231e-19,5.09018639181e-19,5.09018639181e-19,1.12032531437e-18,1.12032531437e-18,3.85424078774e-18,5.35897314575e-16,7.38222761456e-16,1.71881164659e-15,1.71881164659e-15,1.00078530729e-14,1.2720084084e-10,1.35503172339e-10,1.58885724102e-10,1.58890657929e-10,3.30150868635e-10,3.30166181372e-10,4.31040824214e-10,6.26424674021e-10,6.26456270216e-10,9.8556828316e-10,2.39223498411e-09,2.39231916313e-09,2.4335845147e-09,3.70424032936e-09,4.19705272851e-09,4.67699162971e-09,5.30886263944e-09,1.15440308893e-08,1.15443597039e-08,3.75176388117e-08,3.75192260783e-08,3.84434544644e-08,4.2104878462e-08,6.75760236782e-08,6.75769684081e-08,6.86100036871e-08,1.9287243566e-07,3.71142679073e-07,5.88430120101e-07,5.88440092967e-07,6.92963891491e-07,1.47634082344e-06,1.98304861353e-06,1.98308392267e-06,7.75181594942e-06,8.67027363838e-06,1.06433449721e-05,2.22001288917e-05,2.22004022823e-05,9.34042256335e-05,9.34051543852e-05,0.000163742764217,0.000273777236056,0.000697460367417,0.00350209014361,0.0035021011759,0.0234715241029
4.94949494949,-0.0218992971552,-0.00311969819011,-0.00311968782118,-0.000599550116914,-0.00023084762934,-0.000137786093216,-7.72180785767e-05,-7.72172755659e-05,-1.78323139187e-05,-1.78320858975e-05,-8.39408052878e-06,-6.81416323259e-06,-6.06644053136e-06,-1.5105768808e-06,-1.51054910227e-06,-1.12024828013e-06,-5.18955973787e-07,-4.36637322248e-07,-4.36629728246e-07,-2.73428440184e-07,-1.3986162367e-07,-4.87666170925e-08,-4.80961150964e-08,-4.80954181534e-08,-2.9616123969e-08,-2.69386072239e-08,-2.63337010411e-08,-2.6332551687e-08,-7.88408875363e-09,-7.8838587299e-09,-3.57186274984e-09,-3.15389022074e-09,-2.81556121538e-09,-2.47239815523e-09,-1.62227712395e-09,-1.58382470945e-09,-1.58376748191e-09,-6.39398102468e-10,-4.03726002545e-10,-4.03704913348e-10,-2.76932878582e-10,-2.10064945099e-10,-2.10055060284e-10,-1.00120107124e-10,-1.00116767651e-10,-8.45562511026e-11,-7.91750414078e-11,-9.07653203061e-15,-6.19340601728e-15,-6.19340601728e-15,-3.36966277632e-16,-1.54111082005e-16,-1.54111082005e-16,-2.31198575293e-18,-2.31198575293e-18,-4.60109627189e-19,-4.60109627189e-19,-4.43120981173e-19,-4.43120981173e-19,-2.29823126739e-19,-2.29823126739e-19,-2.03325806899e-19,-9.9693195792e-20,-8.88952531907e-20,-8.88952531907e-20,-7.52662857461e-20,-7.52662857461e-20,-6.21292939146e-20,-2.1973839298e-20,-2.1973839298e-20,-1.81022801895e-20,-1.81022801895e-20,-1.09246267898e-20,-1.09246267898e-20,-8.30440274285e-21,-8.30440274285e-21,-7.4525287975e-21,-7.4525287975e-21,-5.99034298126e-21,-4.6615486134e-21,-4.01450552475e-21,-2.34389296934e-21,-1.57570514755e-21,-9.00030373092e-22,-9.00030373092e-22,-7.20910430062e-22,-7.20910430062e-22,-4.46578485367e-22,-2.57604909684e-22,-1.11449230817e-22,-1.11449230817e-22,-1.00614375499e-22,-1.00614375499e-22,-6.20213763101e-23,-6.20213763101e-23,-4.44060871866e-23,-4.44060871866e-23,-2.04339122298e-23,-2.04339122298e-23,-8.93128322672e-24,-8.93128322672e-24,-1.77609213049e-24,-5.70784659448e-25,4.14102484575e-24,4.14102484575e-24,1.63032350343e-23,5.98380446985e-23,5.98380446985e-23,1.67314726359e-22,1.67314726359e-22,3.12197924272e-22,4.69105828128e-22,4.69105828128e-22,9.38595512793e-22,9.38595512793e-22,1.32098287509e-21,1.32098287509e-21,2.24511867893e-21,2.24511867893e-21,3.03076157532e-21,3.03076157532e-21,3.96606477728e-21,3.96606477728e-21,6.30962965273e-21,9.8463344072e-21,2.26583028919e-20,2.26583028919e-20,2.95181541643e-20,2.95181541643e-20,3.98021495601e-20,4.71354166194e-20,7.01482260693e-20,7.01482260693e-20,7.04380276452e-20,7.04380276452e-20,1.06665461874e-19,1.06665461874e-19,1.46155844125e-19,1.46155844125e-19,2.03345871421e-19,2.03345871421e-19,3.96502786278e-19,3.96502786278e-19,3.97634193632e-19,3.97634193632e-19,9.71031466936e-19,1.20824390384e-17,1.47989738547e-16,1.47989738547e-16,3.36544754417e-16,6.19512912167e-15,6.19512912167e-15,9.07674544153e-15,7.91750414077e-11,8.45562511026e-11,1.00116767635e-10,1.00120107128e-10,2.10055060284e-10,2.10064945096e-10,2.76932878941e-10,4.03704913347e-10,4.0372600255e-10,6.39398102467e-10,1.58376748191e-09,1.58382470946e-09,1.62227712368e-09,2.47239815523e-09,2.81556121536e-09,3.15389022074e-09,3.57186274934e-09,7.8838587299e-09,7.88408875365e-09,2.6332551687e-08,2.63337010411e-08,2.69386072239e-08,2.9616123969e-08,4.80954181536e-08,4.80961150963e-08,4.87666170933e-08,1.3986162367e-07,2.73428440184e-07,4.36629728246e-07,4.36637322248e-07,5.18955973788e-07,1.12024828013e-06,1.51054910227e-06,1.5105768808e-06,6.06644053136e-06,6.81416323259e-06,8.39408052878e-06,1.78320858975e-05,1.78323139187e-05,7.72172755659e-05,7.72180785767e-05,0.000137786093216,0.00023084762934,0.000599550116914,0.00311968782118,0.00311969819011,0.0218992971552
5.05050505051,-0.0204337206887,-0.00277911871588,-0.00277910899021,-0.000515385037269,-0.000194649935725,-0.000115958989905,-6.38428009426e-05,-6.38421073107e-05,-1.43235329703e-05,-1.43233430793e-05,-6.61995666581e-06,-5.35554560421e-06,-4.74749413978e-06,-1.15062328021e-06,-1.15060144711e-06,-8.50086080738e-07,-3.88735799981e-07,-3.23994910891e-07,-3.23989131814e-07,-2.01449103533e-07,-1.01419385295e-07,-3.46563152154e-08,-3.42360037945e-08,-3.42354898457e-08,-2.08322940692e-08,-1.88767883976e-08,-1.84837707705e-08,-1.84829391171e-08,-5.38345003384e-09,-5.38328928068e-09,-2.40325443123e-09,-2.12709293703e-09,-1.88870017442e-09,-1.65020515891e-09,-1.08180959505e-09,-1.04859844678e-09,-1.04855954996e-09,-4.14757227849e-10,-2.60200043589e-10,-2.60185979799e-10,-1.77864377005e-10,-1.33646234616e-10,-1.33639856986e-10,-6.310477075e-11,-6.31025207206e-11,-5.27644559327e-11,-4.92833778733e-11,-3.54959227467e-15,-1.56433336604e-15,-1.56433336604e-15,-2.6357202076e-16,-1.6018343006e-17,-1.6018343006e-17,-6.79763921892e-18,-7.16240057145e-19,-5.37556882631e-19,-4.13646117031e-19,-4.13646117031e-19,-3.19113762489e-19,-9.78188363591e-20,-9.78188363591e-20,-9.69388458785e-20,-9.69388458785e-20,-9.5971960354e-20,-9.5971960354e-20,-7.61820349152e-20,-3.75333458166e-20,-3.75333458166e-20,-2.23111341895e-20,-2.23111341895e-20,-1.73572470826e-20,-1.73572470826e-20,-8.75525687991e-21,-8.75525687991e-21,-7.40748714575e-21,-4.52113637556e-21,-4.52113637556e-21,-4.21382002577e-21,-4.21382002577e-21,-3.06906186404e-21,-9.33091404454e-22,-9.33091404454e-22,-4.62106290458e-22,-4.62106290458e-22,-2.4716138214e-22,-2.4716138214e-22,-1.29842629866e-22,-1.04602653305e-22,-1.04602653305e-22,-5.49635945603e-23,-5.49635945603e-23,-5.34398309977e-23,-2.93712324204e-23,-2.93712324204e-23,-1.75186608082e-23,-1.75186608082e-23,-2.65722924285e-24,-2.65722924285e-24,8.60540189129e-25,2.94265250773e-23,2.94265250773e-23,6.80149186474e-23,1.04011465114e-22,1.08397797127e-22,1.08397797127e-22,1.7717081529e-22,1.7717081529e-22,2.33384596252e-22,2.33384596252e-22,3.1471588539e-22,3.1471588539e-22,4.54594190517e-22,4.54594190517e-22,6.5910500382e-22,9.01304942726e-22,9.01304942726e-22,1.78253056935e-21,1.85065688581e-21,1.85065688581e-21,5.96898241862e-21,5.96898241862e-21,6.01003463575e-21,6.96340720535e-21,6.96340720535e-21,1.03569097004e-20,1.03569097004e-20,1.67824435374e-20,2.21262830072e-20,2.83861157841e-20,2.83861157841e-20,4.03438326709e-20,4.03438326709e-20,4.20181373811e-20,4.20181373811e-20,6.44802304371e-20,6.44802304371e-20,8.4874034509e-20,8.4874034509e-20,1.09402243476e-19,2.15802434194e-19,2.15802434194e-19,2.55166526156e-19,3.11881914958e-19,3.11881914958e-19,4.28980931496e-19,5.82754865788e-19,5.82754865788e-19,1.05388392848e-18,1.32517745459e-18,2.59034281213e-16,1.58916106692e-15,1.58916106692e-15,3.53860792529e-15,4.92833778733e-11,5.27644559327e-11,6.31025207167e-11,6.31047707439e-11,1.33639856987e-10,1.33646234617e-10,1.77864377579e-10,2.60185979794e-10,2.60200043594e-10,4.14757227849e-10,1.04855954995e-09,1.04859844679e-09,1.08180959573e-09,1.65020515891e-09,1.88870017441e-09,2.12709293703e-09,2.40325443148e-09,5.38328928068e-09,5.38345003372e-09,1.84829391171e-08,1.84837707705e-08,1.88767883976e-08,2.08322940692e-08,3.42354898456e-08,3.42360037947e-08,3.46563152148e-08,1.01419385295e-07,2.01449103533e-07,3.23989131814e-07,3.23994910891e-07,3.88735799981e-07,8.50086080738e-07,1.15060144711e-06,1.15062328021e-06,4.74749413978e-06,5.35554560421e-06,6.61995666581e-06,1.43233430793e-05,1.43235329703e-05,6.38421073107e-05,6.38428009426e-05,0.000115958989905,0.000194649935725,0.000515385037269,0.00277910899021,0.00277911871588,0.0204337206887
5.15151515152,-0.0190673599583,-0.00247577723932,-0.00247576813429,-0.000443035418455,-0.000164128426382,-9.76015889221e-05,-5.27897297086e-05,-5.27891311023e-05,-1.1504994231e-05,-1.15048363224e-05,-5.22066163366e-06,-4.20926003651e-06,-3.71530892456e-06,-8.76420639088e-07,-8.76403494415e-07,-6.45106755618e-07,-2.91259727766e-07,-2.40410850385e-07,-2.4040645503e-07,-1.48424337991e-07,-7.35423077017e-08,-2.46244511687e-08,-2.43734959236e-08,-2.43731170725e-08,-1.46540819962e-08,-1.32276076266e-08,-1.29744626002e-08,-1.29738612487e-08,-3.67534001963e-09,-3.67522778416e-09,-1.61702658612e-09,-1.4347819016e-09,-1.26688945779e-09,-1.10143208584e-09,-7.21644032722e-10,-6.942652481e-10,-6.94238819214e-10,-2.69001629753e-10,-1.67707794942e-10,-1.67698423782e-10,-1.1419806798e-10,-8.5024262362e-11,-8.50201496159e-11,-3.97847991363e-11,-3.97832883468e-11,-3.29258297045e-11,-3.06779859543e-11,-1.38884820382e-15,-3.6288036141e-16,-1.72354652745e-16,-4.19007572449e-18,-1.38341287777e-18,-1.38341287777e-18,-2.97627084548e-19,-2.97627084548e-19,-2.46544254473e-19,-2.46544254473e-19,-2.10366199765e-19,-2.10366199765e-19,-1.09418740573e-19,-1.09418740573e-19,-1.01461463732e-19,-1.01461463732e-19,-9.71899352861e-20,-9.71899352861e-20,-8.93333128104e-20,-8.93333128104e-20,-4.34005144351e-20,-3.97197487799e-20,-3.97197487799e-20,-3.55258214141e-20,-2.55559034346e-20,-2.55559034346e-20,-1.99006610741e-20,-1.40242549963e-20,-4.82475354708e-21,-4.82475354708e-21,-4.68407806131e-21,-3.51547518797e-21,-3.51547518797e-21,-3.3147856543e-21,-3.3147856543e-21,-2.6110537272e-21,-9.43880018796e-22,-9.43880018796e-22,-7.99346365978e-22,-7.99346365978e-22,-2.76498901594e-22,-2.76498901594e-22,-2.30124805431e-22,-2.30124805431e-22,-1.324623878e-22,-1.324623878e-22,-1.14283351951e-22,-5.06506354392e-23,-5.06506354392e-23,-3.49127939588e-23,-3.49127939588e-23,-6.57204386669e-24,-3.80144535328e-24,-3.80144535328e-24,1.01110122677e-24,4.1394061667e-24,4.1394061667e-24,1.41572128898e-23,1.64753639693e-23,1.64753639693e-23,3.54510725575e-23,3.92050576556e-23,3.92050576556e-23,1.89100104364e-22,1.89100104364e-22,2.74435640734e-22,2.74435640734e-22,3.76053685163e-22,6.5991480152e-22,6.5991480152e-22,2.49544588218e-21,2.85101302028e-21,2.85101302028e-21,3.31684547849e-21,3.31684547849e-21,4.32781795954e-21,4.32781795954e-21,1.22102027296e-20,1.22102027296e-20,1.9963969073e-20,1.9963969073e-20,2.02910527889e-20,2.02910527889e-20,2.45381530009e-20,5.37141111859e-20,5.37141111859e-20,9.23390597352e-20,9.23390597352e-20,1.01277688469e-19,1.01277688469e-19,1.08226906166e-19,1.08226906166e-19,2.38614653462e-19,3.49095300228e-19,3.57247830268e-19,3.57247830268e-19,4.01240278479e-19,4.01240278479e-19,6.30121160498e-19,9.67270969371e-19,9.67270969371e-19,8.85159881165e-18,8.85159881165e-18,1.74532238372e-16,3.41754391611e-16,1.39276808349e-15,3.06779859543e-11,3.29258297045e-11,3.97832883582e-11,3.97847991407e-11,8.50201496173e-11,8.50242623633e-11,1.14198068465e-10,1.67698423778e-10,1.67707794938e-10,2.69001629753e-10,6.94238819211e-10,6.942652481e-10,7.21644032518e-10,1.10143208584e-09,1.26688945779e-09,1.4347819016e-09,1.61702658618e-09,3.67522778416e-09,3.67534001977e-09,1.29738612487e-08,1.29744626001e-08,1.32276076266e-08,1.46540819962e-08,2.43731170725e-08,2.43734959235e-08,2.46244511687e-08,7.35423077017e-08,1.48424337991e-07,2.4040645503e-07,2.40410850385e-07,2.91259727767e-07,6.45106755618e-07,8.76403494415e-07,8.76420639088e-07,3.71530892456e-06,4.20926003651e-06,5.22066163366e-06,1.15048363224e-05,1.1504994231e-05,5.27891311023e-05,5.27897297086e-05,9.76015889221e-05,0.000164128426382,0.000443035418455,0.00247576813429,0.00247577723932,0.0190673599583
5.25252525253,-0.0177933279808,-0.00220559286077,-0.00220558435188,-0.000380842484572,-0.000138392954676,-8.21600111641e-05,-4.36547263486e-05,-4.36542101991e-05,-9.24091077553e-06,-9.24077964268e-06,-4.11704542391e-06,-3.3084002942e-06,-2.90753817066e-06,-6.67546791212e-07,-6.6753333964e-07,-4.89575288924e-07,-2.18275935263e-07,-1.78389092856e-07,-1.78385751777e-07,-1.09360962522e-07,-5.33270185617e-08,-1.74934427513e-08,-1.73545801703e-08,-1.73543010329e-08,-1.03084260034e-08,-9.2690391688e-09,-9.10768047226e-09,-9.10724593841e-09,-2.50877816344e-09,-2.50869987446e-09,-1.08804715088e-09,-9.679310082e-10,-8.49752191334e-10,-7.35153012531e-10,-4.81549036982e-10,-4.59680176069e-10,-4.59662225284e-10,-1.74443424096e-10,-1.08099809518e-10,-1.08093569988e-10,-7.32962045988e-11,-5.40894867667e-11,-5.40868358662e-11,-2.50889344461e-11,-2.50879232634e-11,-2.05462013023e-11,-1.90971164824e-11,-2.03642836028e-15,-5.38258746124e-16,-5.38258746124e-16,-1.32321599504e-16,-8.8122485057e-18,-4.10323218643e-18,-1.62110278093e-18,-6.14864154696e-19,-6.14864154696e-19,-2.63048468598e-19,-2.63048468598e-19,-1.40395493759e-19,-1.40395493759e-19,-1.17895325308e-19,-6.47965123111e-20,-6.47965123111e-20,-3.43367011438e-20,-3.43367011438e-20,-2.87843337726e-20,-2.87843337726e-20,-1.65802778855e-20,-1.65802778855e-20,-1.65437895512e-20,-1.36000660914e-20,-1.36000660914e-20,-7.0066640339e-21,-7.0066640339e-21,-3.81370274909e-21,-3.81370274909e-21,-1.80903286826e-21,-1.80903286826e-21,-1.35909866204e-21,-1.35909866204e-21,-1.17432574336e-21,-1.17432574336e-21,-5.8901126355e-22,-5.8901126355e-22,-1.86854956011e-22,-1.86854956011e-22,-1.62682906416e-22,-1.62682906416e-22,-9.15152870774e-23,-9.15152870774e-23,-5.86603884984e-23,-5.86603884984e-23,-3.30840728986e-23,-3.30840728986e-23,-2.1482635481e-23,-9.07053592973e-24,-9.07053592973e-24,-3.47063864873e-24,-2.5266997915e-24,-2.5266997915e-24,1.05735232283e-24,2.8754370691e-24,2.17068770299e-23,2.17068770299e-23,2.83184451331e-23,2.83184451331e-23,3.54897748928e-23,3.54897748928e-23,8.63539105591e-23,8.63539105591e-23,1.97202744357e-22,1.97202744357e-22,3.41001150556e-22,3.41001150556e-22,8.95179117507e-22,8.95179117507e-22,1.27979725161e-21,1.80402490817e-21,1.80402490817e-21,2.58256283854e-21,3.86214603231e-21,4.78371562862e-21,4.78371562862e-21,6.42810704276e-21,6.42810704276e-21,6.75052542984e-21,1.18422883441e-20,2.91057579091e-20,2.91057579091e-20,3.15081369567e-20,3.15081369567e-20,5.68657273514e-20,6.01055717888e-20,6.01055717888e-20,1.1150180296e-19,1.1150180296e-19,1.71130626238e-19,1.71130626238e-19,2.6096863775e-19,3.93447769829e-19,3.93447769829e-19,3.95217411853e-19,3.95217411853e-19,4.20418553348e-19,4.82676703697e-19,4.82676703697e-19,1.13192978901e-18,1.4187698729e-18,1.4187698729e-18,1.29960895691e-16,5.43851591175e-16,5.43851591175e-16,2.03696756838e-15,1.90971164824e-11,2.05462013023e-11,2.50879232734e-11,2.50889344501e-11,5.40868358658e-11,5.40894867674e-11,7.32962046746e-11,1.08093569982e-10,1.08099809516e-10,1.74443424096e-10,4.59662225292e-10,4.59680176073e-10,4.81549036938e-10,7.35153012531e-10,8.49752191359e-10,9.67931008199e-10,1.08804715103e-09,2.5086998745e-09,2.50877816346e-09,9.10724593845e-09,9.10768047222e-09,9.26903916881e-09,1.03084260034e-08,1.73543010328e-08,1.73545801705e-08,1.74934427513e-08,5.33270185617e-08,1.09360962522e-07,1.78385751777e-07,1.78389092856e-07,2.18275935263e-07,4.89575288924e-07,6.6753333964e-07,6.67546791212e-07,2.90753817066e-06,3.3084002942e-06,4.11704542391e-06,9.24077964268e-06,9.24091077553e-06,4.36542101991e-05,4.36547263486e-05,8.21600111641e-05,0.000138392954676,0.000380842484572,0.00220558435188,0.00220559286077,0.0177933279808
5.35353535354,-0.0166052409932,-0.00196493345882,-0.00196492552027,-0.000327380350405,-0.00011669298183,-6.91692384695e-05,-3.6104154409e-05,-3.61037097282e-05,-7.42221771628e-06,-7.42210896078e-06,-3.24665970987e-06,-2.60039935687e-06,-2.27539039072e-06,-5.08441610327e-07,-5.08431064827e-07,-3.71557295487e-07,-1.63616961384e-07,-1.3236729865e-07,-1.3236476033e-07,-8.05816723174e-08,-3.86679416663e-08,-1.24253596504e-08,-1.23586684715e-08,-1.23584629376e-08,-7.2516679807e-09,-6.49513734333e-09,-6.3935969035e-09,-6.39328311324e-09,-1.7122030108e-09,-1.71214844924e-09,-7.32136681156e-10,-6.53072659784e-10,-5.69933250569e-10,-4.90679568444e-10,-3.21441440988e-10,-3.04368886221e-10,-3.04356698458e-10,-1.1310805409e-10,-6.96823766238e-11,-6.96782250695e-11,-4.7027882618e-11,-3.44086403574e-11,-3.44069325039e-11,-1.58253445339e-11,-1.58246693552e-11,-1.28211188328e-11,-1.18884078334e-11,-1.50783993752e-15,-6.03646431528e-17,-3.44857679663e-18,-1.22254269478e-18,-1.19823968371e-18,-1.19823968371e-18,-7.34431336537e-19,-7.34431336537e-19,-5.70040174169e-19,-5.70040174169e-19,-3.96898699037e-19,-2.056551579e-19,-2.056551579e-19,-1.54972852506e-19,-1.54972852506e-19,-1.05765045947e-19,-1.05765045947e-19,-4.61757481182e-20,-4.61757481182e-20,-3.90374448033e-20,-3.90374448033e-20,-1.55727651674e-20,-1.55727651674e-20,-1.08882817286e-20,-1.08882817286e-20,-5.99294646326e-21,-5.99294646326e-21,-5.77893424352e-21,-5.77893424352e-21,-2.26661920656e-21,-1.52716850739e-21,-1.52716850739e-21,-1.42432444138e-21,-1.42432444138e-21,-1.05091348844e-21,-1.05091348844e-21,-9.30441137543e-22,-9.30441137543e-22,-5.70168734332e-22,-3.10907433478e-22,-3.10907433478e-22,-1.111079034e-22,-1.111079034e-22,-6.93880213404e-23,-6.93880213404e-23,-6.61420423723e-23,-1.87149782446e-23,-1.48105979873e-23,-1.48105979873e-23,-5.81946594505e-24,-3.43300485192e-24,1.54450354491e-24,6.91087413424e-24,9.87938375872e-24,1.62294446571e-23,1.62294446571e-23,1.6360774754e-23,1.6360774754e-23,4.01394121656e-23,4.01394121656e-23,9.61696633453e-23,1.63413046392e-22,1.63413046392e-22,1.86716218431e-22,1.86716218431e-22,3.94966915879e-22,5.01000898877e-22,5.01000898877e-22,5.04680889387e-22,1.18416241707e-21,1.18416241707e-21,2.65888476721e-21,2.65888476721e-21,3.24525543195e-21,3.24525543195e-21,3.82227774505e-21,3.82227774505e-21,4.7936675247e-21,4.7936675247e-21,7.18879860932e-21,7.18879860932e-21,1.10233236677e-20,1.10233236677e-20,1.2378022764e-20,3.64003917862e-20,3.64003917862e-20,3.85839036917e-20,5.2820748784e-20,5.2820748784e-20,6.86463257072e-20,1.12579032129e-19,1.39708810529e-19,1.39708810529e-19,1.8154213017e-19,1.8154213017e-19,2.14174647282e-19,4.80233502221e-19,4.80233502221e-19,6.59906922463e-19,8.95117294113e-19,8.95117294113e-19,2.07439459336e-18,3.44447355514e-18,3.44447355514e-18,5.84152540827e-17,1.50735247357e-15,1.18884078334e-11,1.28211188328e-11,1.58246693659e-11,1.58253445407e-11,3.44069325045e-11,3.44086403579e-11,4.70278842544e-11,6.96782250817e-11,6.9682376622e-11,1.1310805409e-10,3.04356698448e-10,3.04368886219e-10,3.21441440202e-10,4.90679568444e-10,5.6993325059e-10,6.53072659788e-10,7.32136681189e-10,1.71214844922e-09,1.71220301096e-09,6.39328311326e-09,6.39359690344e-09,6.49513734334e-09,7.25166798071e-09,1.23584629375e-08,1.23586684715e-08,1.242535965e-08,3.86679416663e-08,8.05816723174e-08,1.3236476033e-07,1.3236729865e-07,1.63616961383e-07,3.71557295487e-07,5.08431064827e-07,5.08441610327e-07,2.27539039072e-06,2.60039935687e-06,3.24665970986e-06,7.42210896078e-06,7.42221771628e-06,3.61037097282e-05,3.6104154409e-05,6.91692384695e-05,0.00011669298183,0.000327380350405,0.00196492552027,0.00196493345882,0.0166052409932
5.45454545455,-0.0154971780868,-0.00175056608243,-0.00175055868756,-0.000281423320707,-9.83956780653e-05,-5.82387741465e-05,-2.98625506483e-05,-2.98621678455e-05,-5.96130944451e-06,-5.9612193595e-06,-2.5602367441e-06,-2.043954508e-06,-1.78068218977e-06,-3.87249894335e-07,-3.87241633374e-07,-2.82000405233e-07,-1.22671950844e-07,-9.82180070274e-08,-9.8216079585e-08,-5.93781050486e-08,-2.80380926637e-08,-8.82405626978e-09,-8.80217899646e-09,-8.80202794218e-09,-5.10146468462e-09,-4.5513701784e-09,-4.48849990542e-09,-4.4882734482e-09,-1.16836079236e-09,-1.16832279971e-09,-4.92664513847e-10,-4.40693484463e-10,-3.82238237866e-10,-3.27505356081e-10,-2.1463734792e-10,-2.01538888172e-10,-2.01530616311e-10,-7.33284089151e-11,-4.49208398451e-11,-4.49180795653e-11,-3.01633571108e-11,-2.18880782448e-11,-2.18869784546e-11,-9.98448682138e-12,-9.98403765074e-12,-8.00055128672e-12,-7.40107685043e-12,-1.28814866963e-16,-1.78354558848e-18,-1.10448002382e-18,-1.10448002382e-18,-6.05398422787e-19,-4.71604893549e-19,-4.71604893549e-19,-2.81907652222e-19,-2.74304565912e-19,-2.74304565912e-19,-2.55162323643e-19,-2.55162323643e-19,-1.74501694875e-19,-1.74501694875e-19,-1.74336249125e-19,-1.74336249125e-19,-1.22015303538e-19,-6.52042187127e-20,-5.01451695285e-20,-5.01451695285e-20,-3.56151071955e-20,-2.75206941586e-20,-2.75206941586e-20,-1.9155846218e-20,-1.7000190442e-20,-7.20264282811e-21,-7.20264282811e-21,-5.48263272048e-21,-5.48263272048e-21,-4.30512527338e-21,-2.94961836594e-21,-2.70405874448e-21,-2.70405874448e-21,-1.83706262546e-21,-1.83706262546e-21,-1.54070889298e-21,-9.53809110258e-22,-9.53809110258e-22,-8.06081767181e-22,-8.06081767181e-22,-6.56441190576e-22,-6.02812480358e-22,-6.02812480358e-22,-1.9727714276e-22,-1.9727714276e-22,-1.16668313998e-22,-1.16668313998e-22,-9.51100075666e-23,-9.51100075666e-23,-5.22795000434e-23,-2.11323465716e-23,-2.11323465716e-23,-1.64489987906e-23,-1.25581452952e-23,-6.45918050861e-25,-6.45918050861e-25,-5.89089984014e-25,5.19165326972e-25,2.85642973868e-24,2.85642973868e-24,4.91944200211e-24,4.91944200211e-24,3.37039078734e-23,3.37039078734e-23,6.09124189724e-23,6.09124189724e-23,8.71206523761e-23,8.71206523761e-23,2.56190410162e-22,4.32882323073e-22,6.63519053316e-22,6.63519053316e-22,1.35065903957e-21,1.88273640546e-21,1.88273640546e-21,2.40310864387e-21,2.40310864387e-21,3.53232068718e-21,3.53232068718e-21,8.52995944418e-21,1.05449332105e-20,1.68946943223e-20,1.68946943223e-20,1.7028056457e-20,3.89613442376e-20,3.90245145459e-20,3.90245145459e-20,7.37224729289e-20,7.66847176719e-20,7.66847176719e-20,7.88278817341e-20,7.88278817341e-20,8.27133583349e-20,8.27133583349e-20,1.73283485281e-19,1.73283485281e-19,1.76153960852e-19,3.11054866521e-19,3.11054866521e-19,3.92684170694e-19,3.92684170694e-19,7.10221679649e-19,7.42062564386e-19,7.42062564386e-19,2.52113348137e-18,1.3015163949e-16,7.40107685048e-12,8.00055128673e-12,9.98403763285e-12,9.98448681477e-12,2.18869784551e-11,2.18880782453e-11,3.01633563028e-11,4.49180795685e-11,4.4920839848e-11,7.33284089151e-11,2.01530616314e-10,2.01538888172e-10,2.14637347926e-10,3.27505356081e-10,3.82238237874e-10,4.40693484462e-10,4.92664513658e-10,1.16832279974e-09,1.16836079231e-09,4.48827344826e-09,4.48849990534e-09,4.55137017842e-09,5.10146468461e-09,8.8020279421e-09,8.80217899633e-09,8.82405626999e-09,2.80380926637e-08,5.93781050486e-08,9.8216079585e-08,9.82180070274e-08,1.22671950844e-07,2.82000405233e-07,3.87241633374e-07,3.87249894335e-07,1.78068218977e-06,2.043954508e-06,2.5602367441e-06,5.9612193595e-06,5.96130944451e-06,2.98621678455e-05,2.98625506483e-05,5.82387741465e-05,9.83956780653e-05,0.000281423320707,0.00175055868756,0.00175056608243,0.0154971780868
5.55555555556,-0.0144636445598,-0.0015596128684,-0.00155960599011,-0.000241917781701,-8.29674595167e-05,-4.9040632765e-05,-2.47024574106e-05,-2.47021281269e-05,-4.78781464756e-06,-4.78774011581e-06,-2.01890978329e-06,-1.60661225746e-06,-1.39353188683e-06,-2.94939527532e-07,-2.94933060861e-07,-2.14037846748e-07,-9.1992848453e-08,-7.28784897919e-08,-7.28770269406e-08,-4.37554224669e-08,-2.03301004729e-08,-6.27003147644e-09,-6.2699180897e-09,-6.26546491494e-09,-3.58891270835e-09,-3.18930586117e-09,-3.15119387414e-09,-3.15103054122e-09,-7.97127847697e-10,-7.97101414115e-10,-3.3153230478e-10,-2.97419313974e-10,-2.56343929331e-10,-2.18594395087e-10,-1.43366838639e-10,-1.33453991164e-10,-1.33448379092e-10,-4.75325845708e-11,-2.89601097145e-11,-2.89582756105e-11,-1.93398792206e-11,-1.39230381602e-11,-1.39223302512e-11,-6.30079892345e-12,-6.30050052798e-12,-4.99244774068e-12,-4.60767493795e-12,-4.45130300971e-15,-5.29371554043e-16,-2.55399328153e-16,-4.43713566639e-17,-2.14959425719e-18,-5.39615924095e-19,-5.39615924095e-19,-4.77502315769e-19,-4.77502315769e-19,-2.78542080973e-19,-2.78542080973e-19,-1.97599914187e-19,-1.97599914187e-19,-1.44266768115e-19,-1.44266768115e-19,-1.20998720713e-19,-7.1515052729e-20,-7.1515052729e-20,-5.94036287789e-20,-5.94036287789e-20,-4.74735750939e-20,-3.49191048457e-20,-3.49191048457e-20,-2.63743575594e-20,-1.70544905819e-20,-1.70544905819e-20,-8.75814669497e-21,-3.03610937641e-21,-3.03610937641e-21,-2.68104698038e-21,-1.84522575234e-21,-1.84522575234e-21,-1.26683783821e-21,-1.26683783821e-21,-1.24381900764e-21,-1.24381900764e-21,-1.18245874863e-21,-5.38301285025e-22,-2.07266615471e-22,-2.07266615471e-22,-1.8256893048e-22,-1.56478068567e-22,-3.76102632395e-23,-3.76102632395e-23,-2.85671913457e-23,-2.85671913457e-23,-2.85121752856e-23,-2.85121752856e-23,-2.07007189925e-24,1.255226831e-24,1.255226831e-24,4.23546486204e-24,6.32875422076e-24,7.78493104704e-24,7.78493104704e-24,2.68393472668e-23,2.68393472668e-23,4.14561928443e-23,4.14561928443e-23,4.64246970707e-23,8.43892007127e-23,8.43892007127e-23,1.2910571455e-22,1.2910571455e-22,2.5696755603e-22,2.5696755603e-22,2.98348631134e-22,2.98348631134e-22,3.60057785206e-22,4.51349183271e-22,4.51349183271e-22,8.17803254497e-22,8.17803254497e-22,9.05620790143e-22,2.50945919874e-21,2.50945919874e-21,3.13726167499e-21,3.13726167499e-21,1.06175776625e-20,1.06175776625e-20,1.0960520478e-20,1.0960520478e-20,1.34163135013e-20,1.34163135013e-20,2.72564947589e-20,2.72564947589e-20,4.95098427882e-20,8.16243714549e-20,1.0221162856e-19,1.0221162856e-19,1.22903681129e-19,1.22903681129e-19,1.75919298749e-19,1.75919298749e-19,4.06003999455e-19,4.06003999455e-19,4.93804544796e-19,6.30652324404e-19,6.66392582563e-19,6.66392582563e-19,9.73673040571e-19,9.73673040571e-19,4.69276014635e-17,2.50599300752e-16,5.31527631081e-16,4.45185314871e-15,4.60767493792e-12,4.99244774068e-12,6.30050052064e-12,6.30079892274e-12,1.39223302511e-11,1.39230381604e-11,1.93398789476e-11,2.89582756159e-11,2.89601097162e-11,4.75325845706e-11,1.33448379088e-10,1.33453991165e-10,1.43366838566e-10,2.18594395087e-10,2.56343929337e-10,2.97419313973e-10,3.31532304804e-10,7.9710141407e-10,7.97127847756e-10,3.15103054113e-09,3.151193874e-09,3.18930586117e-09,3.58891270836e-09,6.26546491518e-09,6.26991808979e-09,6.27003147655e-09,2.03301004729e-08,4.37554224669e-08,7.28770269406e-08,7.28784897919e-08,9.19928484529e-08,2.14037846748e-07,2.94933060862e-07,2.94939527533e-07,1.39353188683e-06,1.60661225746e-06,2.01890978329e-06,4.78774011581e-06,4.78781464756e-06,2.47021281269e-05,2.47024574106e-05,4.9040632765e-05,8.29674595167e-05,0.000241917781701,0.00155960599011,0.0015596128684,0.0144636445598
5.65656565657,-0.0134995385901,-0.00138951186206,-0.00138950547313,-0.000207958039783,-6.99584217252e-05,-4.12992780841e-05,-2.04360364337e-05,-2.0435753394e-05,-3.84520408225e-06,-3.84514248782e-06,-1.5920190703e-06,-1.26287139266e-06,-1.09055458221e-06,-2.24629455934e-07,-2.2462439729e-07,-1.62460436504e-07,-6.90004636277e-08,-5.40760904813e-08,-5.40749807689e-08,-3.22442537126e-08,-1.47409080833e-08,-4.46692608559e-09,-4.46684368278e-09,-4.44802034196e-09,-2.52488484128e-09,-2.23486021913e-09,-2.21241393042e-09,-2.21229619367e-09,-5.43762104743e-10,-5.4374372792e-10,-2.23108792811e-10,-2.00751337546e-10,-1.71906018856e-10,-1.4590151633e-10,-9.57920893921e-11,-8.83727464313e-11,-8.83689402489e-11,-3.08071647893e-11,-1.86715546266e-11,-1.86703366717e-11,-1.23958597275e-11,-8.85620034365e-12,-8.85574487331e-12,-3.97702477397e-12,-3.97682708262e-12,-3.11534960514e-12,-2.86869804407e-12,-3.73342578465e-16,-9.02801623485e-17,-1.45409253522e-17,-1.45409253522e-17,-4.69010408563e-18,-4.69010408563e-18,-1.03394192885e-18,-7.4374509253e-19,-2.8631040474e-19,-1.72444520375e-19,-1.72444520375e-19,-1.64218969914e-19,-1.64218969914e-19,-1.21815397421e-19,-1.06150948282e-19,-1.06150948282e-19,-8.86859154475e-20,-8.86859154475e-20,-4.71092123015e-20,-4.71092123015e-20,-2.966590877e-20,-2.966590877e-20,-1.2402942242e-20,-1.2402942242e-20,-1.11713613772e-20,-8.33107500218e-21,-8.33107500218e-21,-6.64557202617e-21,-5.25121934747e-21,-5.25121934747e-21,-2.50101509278e-21,-2.15134450103e-21,-2.15134450103e-21,-2.12871068805e-21,-2.12871068805e-21,-1.75135875334e-21,-1.40929648239e-21,-1.22664532833e-21,-1.22664532833e-21,-7.98910320929e-22,-1.53666997557e-22,-1.53666997557e-22,-1.00155110315e-22,-1.00155110315e-22,-4.64884865706e-23,-4.64884865706e-23,-3.40300068647e-23,-3.40300068647e-23,-1.87882110445e-23,-1.87882110445e-23,-5.7316939712e-24,-5.7316939712e-24,-5.64773851192e-24,-5.64773851192e-24,-1.75678105067e-24,-1.75678105067e-24,-7.75886040397e-25,-7.75886040397e-25,6.13630938143e-25,3.2797820615e-24,8.48328573003e-24,8.48328573003e-24,2.53174596353e-23,1.38529016504e-22,1.73679241739e-22,3.20263309746e-22,3.20263309746e-22,4.9291575907e-22,4.9291575907e-22,5.19554137365e-22,7.3989916261e-22,7.3989916261e-22,1.05516920399e-21,1.45997330018e-21,1.45997330018e-21,2.55865145508e-21,2.55865145508e-21,4.00934026585e-21,4.00934026585e-21,4.19879181023e-21,4.19879181023e-21,5.66216640402e-21,1.09643491293e-20,1.09643491293e-20,1.96795956544e-20,4.7479587636e-20,4.7479587636e-20,5.52513426523e-20,5.52513426523e-20,6.30811740592e-20,8.61370928844e-20,1.00314343184e-19,1.00314343184e-19,1.14768608051e-19,1.208183181e-19,1.208183181e-19,2.24487077655e-19,2.24487077655e-19,4.63771015157e-19,1.32401618006e-18,1.80506069161e-18,1.80506069161e-18,2.6279945068e-18,2.67352309164e-17,9.37982845821e-17,3.74864732715e-16,2.86869804405e-12,3.11534960515e-12,3.97682706935e-12,3.9770247642e-12,8.85574487408e-12,8.85620034354e-12,1.23958594198e-11,1.86703366537e-11,1.86715546256e-11,3.08071647892e-11,8.83689402494e-11,8.83727464305e-11,9.57920897588e-11,1.4590151633e-10,1.71906018838e-10,2.00751337544e-10,2.23108792866e-10,5.43743727924e-10,5.43762104657e-10,2.21229619377e-09,2.21241393039e-09,2.23486021917e-09,2.52488484128e-09,4.44802034205e-09,4.46684368281e-09,4.4669260855e-09,1.47409080833e-08,3.22442537126e-08,5.40749807689e-08,5.40760904813e-08,6.90004636284e-08,1.62460436504e-07,2.2462439729e-07,2.24629455934e-07,1.09055458221e-06,1.26287139266e-06,1.5920190703e-06,3.84514248782e-06,3.84520408225e-06,2.0435753394e-05,2.04360364337e-05,4.12992780841e-05,6.99584217252e-05,0.000207958039783,0.00138950547313,0.00138951186206,0.0134995385901
5.75757575758,-0.0126001208765,-0.00123798219019,-0.00123797626357,-0.000178765553023,-5.89892151359e-05,-3.47831908455e-05,-1.69081512042e-05,-1.6907908085e-05,-3.08806669153e-06,-3.08801584334e-06,-1.25538016701e-06,-9.92692914807e-07,-8.53449647661e-07,-1.71077574364e-07,-1.71073619733e-07,-1.23316216545e-07,-5.17650164596e-08,-4.01244163211e-08,-4.01235748881e-08,-2.37622255345e-08,-1.06881523512e-08,-3.18278758671e-09,-3.18272702247e-09,-3.15724670534e-09,-1.77635828861e-09,-1.56604679165e-09,-1.55336822845e-09,-1.5532834062e-09,-3.70869051595e-10,-3.70856286126e-10,-1.50149750008e-10,-1.35520111388e-10,-1.15275936512e-10,-9.73824604228e-11,-6.40243963715e-11,-5.85220024577e-11,-5.85194219457e-11,-1.99642924768e-11,-1.20389664551e-11,-1.20381582263e-11,-7.94237943131e-12,-5.63311549422e-12,-5.63282256522e-12,-2.51078347262e-12,-2.51065311583e-12,-1.94401550164e-12,-1.78609401964e-12,-1.83570725475e-15,-3.74025780488e-16,-9.50589497727e-17,-2.57651684602e-17,-1.36263675662e-18,-1.36263675662e-18,-5.05041141022e-19,-5.05041141022e-19,-2.48137203855e-19,-2.48137203855e-19,-2.38984520526e-19,-1.70196344827e-19,-1.70196344827e-19,-1.4302315639e-19,-1.00186284154e-19,-6.09028490476e-20,-6.09028490476e-20,-5.93555366824e-20,-5.93555366824e-20,-4.69776803946e-20,-2.49104076457e-20,-2.49104076457e-20,-1.7905659278e-20,-1.21945586098e-20,-1.21945586098e-20,-7.54086285714e-21,-7.54086285714e-21,-3.60964641701e-21,-3.60964641701e-21,-2.99881087397e-21,-2.42859841573e-21,-2.42859841573e-21,-1.04761010609e-21,-9.59518886596e-22,-9.59518886596e-22,-5.96962556897e-22,-5.96962556897e-22,-3.53331422904e-22,-3.53331422904e-22,-9.938629028e-23,-9.938629028e-23,-9.86683339604e-23,-4.69658282325e-23,-4.69658282325e-23,-3.52491406931e-23,-3.52491406931e-23,-8.39155860423e-24,-8.39155860423e-24,-6.59938765341e-24,-6.59938765341e-24,-1.13194399066e-24,8.69173185737e-27,1.19966732377e-25,1.68556143477e-25,1.68556143477e-25,2.72348469906e-24,8.55034112342e-24,2.49377333084e-23,2.49377333084e-23,3.32400024262e-23,3.32400024262e-23,6.37148978205e-23,6.37148978205e-23,1.24642361212e-22,1.24642361212e-22,1.7960595769e-22,1.7960595769e-22,2.12497350441e-22,2.12497350441e-22,6.77734831501e-22,6.77734831501e-22,7.25046463282e-22,7.25046463282e-22,8.95062130656e-22,1.21398118873e-21,1.21398118873e-21,3.00124819419e-21,4.16175791497e-21,4.16175791497e-21,6.37989062371e-21,7.47342375189e-21,7.47342375189e-21,1.51076904017e-20,1.977598655e-20,2.88576551108e-20,2.88576551108e-20,3.93444000833e-20,3.93444000833e-20,5.6598022831e-20,5.6598022831e-20,1.00886850569e-19,1.00886850569e-19,1.60165020885e-19,1.60165020885e-19,1.77260948498e-19,1.77260948498e-19,2.19479159224e-19,4.6752845466e-19,5.26023681859e-19,5.26023681859e-19,6.53427545457e-19,3.29276898421e-18,2.31620817046e-17,9.37506613529e-17,3.76181701579e-16,1.83578019645e-15,1.7860940197e-12,1.94401550164e-12,2.51065310913e-12,2.51078347265e-12,5.63282256574e-12,5.63311549517e-12,7.94237936867e-12,1.20381582078e-11,1.2038966464e-11,1.99642924768e-11,5.85194219424e-11,5.85220024583e-11,6.40243965403e-11,9.73824604228e-11,1.15275936517e-10,1.35520111393e-10,1.50149750005e-10,3.70856286138e-10,3.70869051984e-10,1.55328340606e-09,1.55336822814e-09,1.56604679164e-09,1.77635828861e-09,3.15724670506e-09,3.18272702236e-09,3.18278758664e-09,1.06881523512e-08,2.37622255345e-08,4.01235748882e-08,4.01244163212e-08,5.17650164597e-08,1.23316216545e-07,1.71073619733e-07,1.71077574364e-07,8.53449647661e-07,9.92692914807e-07,1.25538016701e-06,3.08801584334e-06,3.08806669153e-06,1.6907908085e-05,1.69081512042e-05,3.47831908455e-05,5.89892151359e-05,0.000178765553023,0.00123797626357,0.00123798219019,0.0126001208765
5.85858585859,-0.011760986939,-0.00110299309783,-0.00110298760686,-0.000153671078953,-4.97399794159e-05,-2.9297800567e-05,-1.39906600684e-05,-1.39904513802e-05,-2.47992218709e-06,-2.47988025327e-06,-9.89917320672e-07,-7.80329522243e-07,-6.67895319997e-07,-1.30290488329e-07,-1.30287398672e-07,-9.3606856795e-08,-3.8842246137e-08,-2.97721050357e-08,-2.97714673092e-08,-1.75119976649e-08,-7.74951931917e-09,-2.26811781485e-09,-2.26807328201e-09,-2.24068206323e-09,-1.2497683607e-09,-1.09738563496e-09,-1.09068322644e-09,-1.09062214952e-09,-2.5290870817e-10,-2.52899846302e-10,-1.01053294689e-10,-9.1496463401e-11,-7.72976301151e-11,-6.49982736541e-11,-4.2804864417e-11,-3.87555583933e-11,-3.87538094361e-11,-1.2935964498e-11,-7.76295155669e-12,-7.76241531565e-12,-5.08714744537e-12,-3.58293093912e-12,-3.58274262012e-12,-1.58541900417e-12,-1.58533252887e-12,-1.21308811516e-12,-1.11209186528e-12,-2.42140183509e-16,-5.1924007477e-17,-2.89612209096e-17,-2.89612209096e-17,-2.33782518919e-18,-1.51339703796e-18,-1.51339703796e-18,-1.06982265744e-18,-5.14558426297e-19,-2.61927804978e-19,-2.61927804978e-19,-1.1145790582e-19,-1.01988769831e-19,-1.01988769831e-19,-7.82526076404e-20,-7.82526076404e-20,-3.8246809593e-20,-3.8246809593e-20,-1.63046117749e-20,-1.63046117749e-20,-1.46887459269e-20,-1.46887459269e-20,-3.97795458939e-21,-3.97795458939e-21,-3.26169017709e-21,-3.26169017709e-21,-1.55593041076e-21,-1.49884538893e-21,-1.0841560531e-21,-1.0841560531e-21,-8.46904253722e-22,-8.46904253722e-22,-6.78789522407e-22,-6.78789522407e-22,-4.37729446659e-22,-4.37729446659e-22,-3.02830077672e-22,-1.74628580959e-22,-1.74628580959e-22,-9.24899535931e-23,-9.24899535931e-23,-2.41577937069e-23,-2.41577937069e-23,-2.36537753774e-23,-2.36537753774e-23,-2.02562417305e-23,-2.02562417305e-23,-9.46623319207e-24,-9.46623319207e-24,-2.31139349979e-24,6.97363681646e-26,3.01383218041e-25,3.01383218041e-25,2.75659185824e-24,6.77412485432e-24,6.77412485432e-24,8.95812105446e-24,8.95812105446e-24,1.28864735872e-23,4.01371011393e-23,4.01371011393e-23,5.85665002315e-23,5.85665002315e-23,1.93458911538e-22,1.93458911538e-22,2.71376985382e-22,2.71376985382e-22,5.44158660553e-22,9.27490676047e-22,9.27490676047e-22,2.07590925037e-21,2.40750971581e-21,2.40750971581e-21,3.0527173037e-21,4.76181503673e-21,5.20812210496e-21,5.64206233226e-21,5.64206233226e-21,9.61300635128e-21,9.61300635128e-21,1.22659538803e-20,1.22659538803e-20,1.45008995456e-20,1.45008995456e-20,3.06458350162e-20,3.06458350162e-20,3.25461724856e-20,3.25461724856e-20,3.89282930447e-20,3.89282930447e-20,7.22779091803e-20,7.22779091803e-20,7.72389748258e-20,7.72389748258e-20,1.09451222389e-19,1.09451222389e-19,1.95209154557e-19,1.95209154557e-19,3.38912233479e-19,4.82734779562e-19,7.07981698201e-19,7.07981698201e-19,2.99692248076e-17,2.99692248076e-17,5.64565160882e-17,2.40207529272e-16,1.11209186533e-12,1.21308811517e-12,1.58533253496e-12,1.58541900701e-12,3.58274261963e-12,3.58293093874e-12,5.08714764081e-12,7.762415308e-12,7.76295155367e-12,1.29359644981e-11,3.87538094363e-11,3.87555583929e-11,4.28048644449e-11,6.49982736541e-11,7.72976301105e-11,9.14964634e-11,1.01053294756e-10,2.5289984631e-10,2.52908708074e-10,1.09062214954e-09,1.09068322644e-09,1.09738563497e-09,1.2497683607e-09,2.24068206304e-09,2.26807328194e-09,2.26811781501e-09,7.74951931917e-09,1.75119976649e-08,2.97714673092e-08,2.97721050356e-08,3.88422461368e-08,9.3606856795e-08,1.30287398672e-07,1.30290488329e-07,6.67895319997e-07,7.80329522243e-07,9.89917320672e-07,2.47988025327e-06,2.47992218709e-06,1.39904513802e-05,1.39906600684e-05,2.9297800567e-05,4.97399794159e-05,0.000153671078953,0.00110298760686,0.00110299309783,0.011760986939
5.9595959596,-0.0109780418066,-0.000982736416457,-0.000982731335091,-0.000132099329071,-4.19410135482e-05,-2.46795591682e-05,-1.15777076715e-05,-1.15775286543e-05,-1.99146429871e-06,-1.9914297503e-06,-7.80585003471e-07,-6.13406066257e-07,-5.22683628737e-07,-9.92261579059e-08,-9.92237454445e-08,-7.10574170972e-08,-2.91509798136e-08,-2.20906039312e-08,-2.20901208036e-08,-1.2906174715e-08,-5.6187627008e-09,-1.61652337562e-09,-1.61649063361e-09,-1.58994982729e-09,-8.7930211675e-10,-7.68978094916e-10,-7.65840690342e-10,-7.65796733745e-10,-1.72440556211e-10,-1.72434409224e-10,-6.80135038879e-11,-6.17816224525e-11,-5.18291481559e-11,-4.33833445815e-11,-2.86265753077e-11,-2.56662700467e-11,-2.56650850648e-11,-8.38083449018e-12,-5.00603592589e-12,-5.00568051775e-12,-3.25724707933e-12,-2.27885934982e-12,-2.27873833103e-12,-1.00128557406e-12,-1.00122895934e-12,-7.5698048257e-13,-6.92459341915e-13,-1.51008905404e-16,-3.16159768112e-17,-3.16159768112e-17,-9.70019756032e-18,-7.52446878526e-19,-7.52446878526e-19,-2.23811711562e-19,-1.55842193909e-19,-8.49843427151e-20,-8.49843427151e-20,-7.28971379705e-20,-7.28971379705e-20,-6.82212521307e-20,-6.82212521307e-20,-3.4958721414e-20,-3.4958721414e-20,-3.42330435099e-20,-2.50272963818e-20,-2.50272963818e-20,-8.51645696255e-21,-8.51645696255e-21,-7.45848200157e-21,-7.45848200157e-21,-7.32057240835e-21,-3.99516493447e-21,-2.45416429356e-21,-2.45416429356e-21,-1.90872192248e-21,-1.90872192248e-21,-1.57555452655e-21,-5.97132205517e-22,-5.97132205517e-22,-4.96669866714e-22,-4.96669866714e-22,-4.91558733324e-22,-4.00080548484e-22,-4.00080548484e-22,-2.04469730678e-22,-1.63881286833e-22,-1.63881286833e-22,-1.29262755599e-22,-3.86157704264e-23,-3.57300267621e-23,-3.57300267621e-23,-1.42135937761e-23,-1.42135937761e-23,-1.0600166867e-23,-7.11658699623e-24,-3.31579525155e-24,5.41144626404e-27,2.46863069168e-25,3.6137850799e-25,3.6137850799e-25,6.30709018624e-25,6.30709018624e-25,8.41650051843e-24,1.05646041102e-23,1.05646041102e-23,1.28876101848e-23,1.28876101848e-23,5.82957572712e-23,5.82957572712e-23,1.00565156089e-22,1.00565156089e-22,2.50192023391e-22,4.18211413831e-22,4.18211413831e-22,4.2164283304e-22,4.2164283304e-22,5.89505571444e-22,5.89505571444e-22,9.11911429859e-22,9.11911429859e-22,2.17314848736e-21,2.17314848736e-21,2.32586389898e-21,2.32586389898e-21,7.80936911072e-21,7.80936911072e-21,1.03197792758e-20,1.03197792758e-20,1.27037095812e-20,1.27037095812e-20,2.30744467761e-20,3.94677267422e-20,5.52613930167e-20,5.52613930167e-20,6.34670543969e-20,1.04357340685e-19,1.04357340685e-19,1.28471699028e-19,1.28471699028e-19,1.52722571416e-19,1.52722571416e-19,1.75047844044e-19,1.75047844044e-19,4.38229951774e-19,4.38229951774e-19,8.24996945257e-19,8.24996945257e-19,1.495120756e-18,1.495120756e-18,9.15883255613e-18,3.0731686857e-17,3.0731686857e-17,1.49180336903e-16,6.92459341845e-13,7.56980482569e-13,1.00122896332e-12,1.00128557236e-12,2.27873833054e-12,2.27885935035e-12,3.25724686906e-12,5.00568051932e-12,5.00603592673e-12,8.38083448997e-12,2.56650850646e-11,2.56662700462e-11,2.86265754386e-11,4.33833445815e-11,5.18291481318e-11,6.17816224525e-11,6.80135039607e-11,1.72434409228e-10,1.72440556206e-10,7.65796733768e-10,7.65840690416e-10,7.68978094905e-10,8.7930211675e-10,1.5899498271e-09,1.61649063359e-09,1.61652337559e-09,5.6187627008e-09,1.2906174715e-08,2.20901208036e-08,2.20906039311e-08,2.91509798135e-08,7.10574170972e-08,9.92237454444e-08,9.92261579059e-08,5.22683628737e-07,6.13406066257e-07,7.80585003471e-07,1.9914297503e-06,1.99146429871e-06,1.15775286543e-05,1.15777076715e-05,2.46795591682e-05,4.19410135482e-05,0.000132099329071,0.000982731335091,0.000982736416457,0.0109780418066
6.06060606061,-0.0102474768513,-0.000875602079872,-0.000875597382776,-0.000113555778034,-3.5364909367e-05,-2.07909707233e-05,-9.58183966067e-06,-9.58168619176e-06,-1.59914979685e-06,-1.59912135977e-06,-6.15516926879e-07,-4.82197132592e-07,-4.09043405066e-07,-7.55673252634e-08,-7.55654426178e-08,-5.39417300152e-08,-2.18816477437e-08,-1.63908974782e-08,-1.63905316242e-08,-9.51200699242e-09,-4.07380737611e-09,-1.15227492362e-09,-1.15225085554e-09,-1.12802743019e-09,-6.18665677851e-10,-5.38851161164e-10,-5.37765861965e-10,-5.37734240663e-10,-1.17556993831e-10,-1.17552732526e-10,-4.57782838447e-11,-4.1722267382e-11,-3.47506375523e-11,-2.89563859742e-11,-1.91500887006e-11,-1.69982963942e-11,-1.69974937704e-11,-5.42900415096e-12,-3.22842679333e-12,-3.22819120861e-12,-2.08488203749e-12,-1.44939461329e-12,-1.44931687112e-12,-6.32479870181e-13,-6.32442341653e-13,-4.72363948609e-13,-4.31186905171e-13,-1.92376972784e-16,-3.22547292458e-17,-1.42177879633e-18,-9.39006464149e-19,-9.39006464149e-19,-5.38050967035e-19,-5.38050967035e-19,-2.00829980175e-19,-2.00089727313e-19,-2.00089727313e-19,-1.16331859844e-19,-1.16331859844e-19,-9.98449504363e-20,-5.29994017136e-20,-5.29994017136e-20,-4.99524278286e-20,-2.49421962788e-20,-1.92274911838e-20,-1.92274911838e-20,-7.82572321098e-21,-7.82572321098e-21,-6.76434690482e-21,-6.76434690482e-21,-5.76387670556e-21,-5.76387670556e-21,-3.32915733608e-21,-2.42506157047e-21,-2.42506157047e-21,-2.17166649001e-21,-2.16465017382e-21,-2.16465017382e-21,-1.12078956655e-21,-8.21180162707e-22,-8.21180162707e-22,-6.7658437322e-22,-3.19211735844e-22,-3.19211735844e-22,-2.44066963743e-22,-1.35951124972e-22,-3.30754265899e-23,-1.64612196635e-23,-6.89476430549e-24,-6.89476430549e-24,-2.93178513566e-24,-2.93178513566e-24,-2.84458011156e-24,-2.84458011156e-24,-1.51749888563e-24,-1.60762500147e-26,-1.60762500147e-26,1.54948968102e-25,1.54948968102e-25,1.37028458427e-24,2.86336017817e-24,5.34205787338e-24,5.34205787338e-24,8.72642271212e-24,8.72642271212e-24,1.31844657643e-23,1.31844657643e-23,1.40929064257e-23,1.40929064257e-23,3.26174147823e-23,4.59026471036e-23,4.59026471036e-23,1.37643902291e-22,1.37643902291e-22,2.73383995148e-22,3.12313434028e-22,4.25857597882e-22,7.61458880743e-22,7.61458880743e-22,8.94803432265e-22,8.94803432265e-22,1.24808697703e-21,1.24808697703e-21,2.18136169534e-21,2.18136169534e-21,2.35688248858e-21,2.35688248858e-21,2.71719465651e-21,2.71719465651e-21,3.81480486262e-21,9.00363053726e-21,9.36642056609e-21,9.36642056609e-21,1.57714261718e-20,1.57714261718e-20,3.09047096679e-20,3.54249701337e-20,3.54249701337e-20,5.20923865344e-20,5.20923865344e-20,6.63246237235e-20,1.22054647505e-19,1.22054647505e-19,1.4940557195e-19,1.4940557195e-19,2.01363904088e-19,2.01363904088e-19,2.74914350045e-19,3.57360433407e-19,8.30556706309e-19,2.74587534652e-18,3.27445159387e-17,1.92258925639e-16,4.31186905146e-13,4.7236394861e-13,6.32442334707e-13,6.32479868199e-13,1.44931687133e-12,1.44939461377e-12,2.08488183744e-12,3.22819120504e-12,3.22842679258e-12,5.42900415069e-12,1.69974937673e-11,1.6998296394e-11,1.91500887001e-11,2.89563859742e-11,3.47506375364e-11,4.17222673809e-11,4.57782837934e-11,1.1755273253e-10,1.17556993805e-10,5.3773424066e-10,5.37765862008e-10,5.38851161164e-10,6.1866567785e-10,1.12802743022e-09,1.15225085554e-09,1.15227492363e-09,4.07380737611e-09,9.51200699242e-09,1.63905316242e-08,1.63908974782e-08,2.18816477438e-08,5.39417300152e-08,7.55654426178e-08,7.55673252633e-08,4.09043405066e-07,4.82197132592e-07,6.15516926879e-07,1.59912135977e-06,1.59914979685e-06,9.58168619176e-06,9.58183966067e-06,2.07909707233e-05,3.5364909367e-05,0.000113555778034,0.000875597382776,0.000875602079872,0.0102474768513
6.16161616162,-0.00956574855723,-0.000780156347554,-0.000780152010248,-9.76153249468e-05,-2.9819918941e-05,-1.75164220591e-05,-7.93079636221e-06,-7.9306648746e-06,-1.28406515932e-06,-1.2840417735e-06,-4.85354601226e-07,-3.79059463924e-07,-3.20110480071e-07,-5.75488829601e-08,-5.75474145538e-08,-4.09499583503e-08,-1.6427903469e-08,-1.21617157799e-08,-1.21614388445e-08,-7.01066268254e-09,-2.95361750895e-09,-8.21461560527e-10,-8.21443872902e-10,-8.00185434078e-10,-4.35294247281e-10,-3.776265045e-10,-3.77604144563e-10,-3.77592427535e-10,-8.01294197224e-11,-8.01264676985e-11,-3.08137421853e-11,-2.81792348223e-11,-2.32987567871e-11,-1.93270598466e-11,-1.28142601693e-11,-1.1258015498e-11,-1.12574720217e-11,-3.51640174709e-12,-2.0821798841e-12,-2.08202385448e-12,-1.3340379319e-12,-9.2182084805e-13,-9.21770924188e-13,-3.99581606478e-13,-3.99556973993e-13,-2.94760002428e-13,-2.68506574402e-13,-1.71893794429e-16,-1.24253712019e-16,-3.58436114528e-18,-3.58436114528e-18,-1.16026973955e-18,-6.98292503954e-19,-5.23056380901e-19,-5.23056380901e-19,-1.99843541843e-19,-1.99843541843e-19,-1.16019374358e-19,-1.16019374358e-19,-1.06128759702e-19,-6.45444372609e-20,-6.45444372609e-20,-4.96627491987e-20,-4.96627491987e-20,-3.6626417389e-20,-3.6626417389e-20,-2.97852883339e-20,-2.27677252924e-20,-2.27677252924e-20,-1.67280318872e-20,-5.62933944762e-21,-5.62933944762e-21,-4.24314411016e-21,-4.24314411016e-21,-1.60638942067e-21,-1.60638942067e-21,-1.29210942556e-21,-1.29210942556e-21,-8.17844824374e-22,-5.38111329888e-22,-2.91957978639e-22,-2.91957978639e-22,-2.76097124437e-22,-2.76097124437e-22,-2.16286543737e-22,-1.29231686668e-22,-1.29231686668e-22,-2.68310669047e-23,-2.68310669047e-23,-9.16572818043e-24,-7.05801051191e-24,-7.05801051191e-24,-4.45111547895e-24,-2.87194069798e-24,-1.08614645948e-24,-3.45984202112e-25,-3.45984202112e-25,2.69220139025e-26,3.24905937263e-25,1.22554932244e-24,2.47449529506e-24,2.47449529506e-24,6.78008850625e-24,6.78008850625e-24,9.48786085283e-24,1.85359107745e-23,1.85359107745e-23,3.33039285474e-23,3.33039285474e-23,3.84809734356e-23,7.13188087157e-23,2.3720190715e-22,3.06949027978e-22,3.06949027978e-22,3.3328325228e-22,3.3328325228e-22,4.92540058817e-22,4.92540058817e-22,6.68620042595e-22,6.68620042595e-22,7.21180911588e-22,7.21180911588e-22,1.23308005765e-21,1.91630675652e-21,3.0587643219e-21,3.0587643219e-21,3.33632140655e-21,3.33632140655e-21,6.08669739686e-21,6.08669739686e-21,9.82527320107e-21,1.75281508847e-20,1.75281508847e-20,1.93000249636e-20,3.17800619164e-20,3.20021651328e-20,3.20021651328e-20,3.29298583065e-20,3.29298583065e-20,4.03758352649e-20,7.2695831794e-20,1.2895374755e-19,1.2895374755e-19,1.99817121873e-19,3.60679682456e-19,3.60679682456e-19,4.63254480047e-19,8.96005661756e-19,1.58164341355e-18,3.81720910218e-18,3.81720910218e-18,1.23338791216e-16,1.72001465678e-16,2.68506574432e-13,2.94760002429e-13,3.99556969234e-13,3.99581605759e-13,9.21770924499e-13,9.21820847396e-13,1.33403782225e-12,2.082023857e-12,2.08217988314e-12,3.51640174728e-12,1.12574720202e-11,1.12580154969e-11,1.2814260308e-11,1.93270598466e-11,2.3298756788e-11,2.81792348216e-11,3.08137422373e-11,8.01264676935e-11,8.0129419671e-11,3.77592427531e-10,3.7760414457e-10,3.77626504378e-10,4.35294247279e-10,8.00185434103e-10,8.21443872981e-10,8.21461560596e-10,2.95361750895e-09,7.01066268254e-09,1.21614388445e-08,1.216171578e-08,1.64279034688e-08,4.09499583503e-08,5.75474145538e-08,5.75488829601e-08,3.20110480071e-07,3.79059463924e-07,4.85354601226e-07,1.2840417735e-06,1.28406515932e-06,7.9306648746e-06,7.93079636221e-06,1.75164220591e-05,2.9819918941e-05,9.76153249468e-05,0.000780152010248,0.000780156347554,0.00956574855723
6.26262626263,-0.00892955903576,-0.000695122433852,-0.000695118432793,-8.39125466749e-05,-2.51443622409e-05,-1.47586843201e-05,-6.56486649269e-06,-6.56475390328e-06,-1.03101619814e-06,-1.03099698284e-06,-3.82717596997e-07,-2.97986015567e-07,-2.50513070821e-07,-4.38263462215e-08,-4.38252014886e-08,-3.10881343936e-08,-1.23354995426e-08,-9.02368271461e-09,-9.02347316851e-09,-5.1672301841e-09,-2.14142112484e-09,-5.85699189923e-10,-5.85686194776e-10,-5.67542148629e-10,-3.06279924917e-10,-2.65182822982e-10,-2.65166491161e-10,-2.64593358435e-10,-5.46098638699e-11,-5.46078204535e-11,-2.07420117749e-11,-1.90345348108e-11,-1.56201227784e-11,-1.28999291295e-11,-8.57696349698e-12,-7.45644833294e-12,-7.45608044132e-12,-2.27731540073e-12,-1.34300071287e-12,-1.34289753343e-12,-8.533160046e-13,-5.86270286626e-13,-5.86238239421e-13,-2.52481047016e-13,-2.52465335952e-13,-1.83933196924e-13,-1.67210202405e-13,-7.428405789e-18,-1.88738665618e-18,-1.12773392383e-18,-5.6192495798e-19,-4.26903240671e-19,-3.31020864442e-19,-3.31020864442e-19,-1.98311745259e-19,-1.98311745259e-19,-8.56144885482e-20,-8.56144885482e-20,-7.8280624893e-20,-7.8280624893e-20,-4.44336626825e-20,-4.44336626825e-20,-1.54422383306e-20,-1.54422383306e-20,-1.34692480628e-20,-1.34692480628e-20,-8.76791448135e-21,-8.76791448135e-21,-7.47892868418e-21,-7.47892868418e-21,-2.98149540367e-21,-1.58600744031e-21,-1.58600744031e-21,-1.40749065077e-21,-1.40749065077e-21,-1.39894874392e-21,-1.3498724288e-21,-1.3498724288e-21,-8.21276091436e-22,-8.21276091436e-22,-1.74220594489e-22,-1.74220594489e-22,-1.52371759428e-22,-1.52371759428e-22,-1.48507045471e-22,-1.48507045471e-22,-1.15995177008e-22,-1.15995177008e-22,-9.32711865592e-23,-9.32711865592e-23,-3.26518255852e-23,-3.26518255852e-23,-1.46649735877e-23,-7.4727235985e-24,-7.4727235985e-24,-4.0110929383e-24,-4.0110929383e-24,-3.67686643531e-24,-1.08308588244e-24,-1.08308588244e-24,-3.37708600842e-26,5.93076503875e-27,9.45688674275e-26,1.84195179456e-25,1.84195179456e-25,1.20931834276e-24,3.94077763243e-24,5.67594404125e-24,1.30616726312e-23,1.47026841429e-23,2.41539434419e-23,9.19899200774e-23,9.19899200774e-23,1.01616008338e-22,1.8021987672e-22,1.8021987672e-22,2.20799881764e-22,2.20799881764e-22,3.05385840357e-22,3.1337171182e-22,3.1337171182e-22,6.05735434716e-22,6.05735434716e-22,7.25115391552e-22,9.71461860174e-22,1.10324110777e-21,1.10324110777e-21,2.97243483647e-21,2.97243483647e-21,4.09161908876e-21,8.53605372776e-21,8.53605372776e-21,1.04704935425e-20,1.04704935425e-20,1.69074778438e-20,1.69074778438e-20,2.01304193456e-20,2.88828561803e-20,2.88828561803e-20,5.35671445622e-20,5.35671445622e-20,5.61463988185e-20,5.61463988185e-20,6.87027168843e-20,6.87027168843e-20,1.21808751278e-19,1.55886652524e-19,3.29568455188e-19,3.29568455188e-19,7.05314966392e-19,7.05314966392e-19,4.83852414736e-18,4.83852414736e-18,1.67210202419e-13,1.83933196923e-13,2.5246533342e-13,2.52481045889e-13,5.86238239119e-13,5.86270286922e-13,8.53316119634e-13,1.34289753399e-12,1.34300071541e-12,2.27731540073e-12,7.45608044243e-12,7.45644833393e-12,8.57696350925e-12,1.28999291295e-11,1.56201227781e-11,1.90345348111e-11,2.0742011793e-11,5.46078204498e-11,5.46098639842e-11,2.64593358435e-10,2.65166491149e-10,2.65182823014e-10,3.06279924918e-10,5.67542148747e-10,5.85686194747e-10,5.85699189845e-10,2.14142112484e-09,5.16723018409e-09,9.02347316852e-09,9.0236827146e-09,1.23354995427e-08,3.10881343936e-08,4.38252014886e-08,4.38263462215e-08,2.50513070821e-07,2.97986015567e-07,3.82717596997e-07,1.03099698284e-06,1.03101619814e-06,6.56475390328e-06,6.56486649269e-06,1.47586843201e-05,2.51443622409e-05,8.39125466749e-05,0.000695118432793,0.000695122433852,0.00892955903576
6.36363636364,-0.00833583812127,-0.00061936327521,-0.000619359587852,-7.21333196123e-05,-2.1201911902e-05,-1.24359768394e-05,-5.4347028507e-06,-5.43460649721e-06,-8.27796748816e-07,-8.27780973272e-07,-3.01785631147e-07,-2.34255563516e-07,-1.96047310497e-07,-3.33756460325e-08,-3.33747540578e-08,-2.36019532462e-08,-9.26405384223e-09,-6.69529197667e-09,-6.69513348135e-09,-3.80862246699e-09,-1.5525446051e-09,-4.17654757832e-10,-4.17645212703e-10,-4.02479651377e-10,-2.15507577729e-10,-1.86226531279e-10,-1.86214798958e-10,-1.85410452977e-10,-3.72123356881e-11,-3.72109213901e-11,-1.39630334814e-11,-1.28589693559e-11,-1.0471727349e-11,-8.61011489362e-12,-5.74231838363e-12,-4.93873618785e-12,-4.93848721089e-12,-1.47467144975e-12,-8.66294521116e-13,-8.66226021412e-13,-5.45659458103e-13,-3.72856249417e-13,-3.72835683218e-13,-1.59557106815e-13,-1.59546061625e-13,-1.14776099802e-13,-1.0413327415e-13,-2.61182030687e-16,-1.9117831654e-16,-7.30560353447e-18,-8.91768511144e-19,-8.91768511144e-19,-4.93271161026e-19,-4.93271161026e-19,-2.28616364664e-19,-7.7519015643e-20,-7.7519015643e-20,-7.62004406152e-20,-6.15802115933e-20,-6.15802115933e-20,-5.42834375523e-20,-5.42834375523e-20,-4.15782266211e-20,-4.15782266211e-20,-1.95993853951e-20,-1.21514818431e-20,-1.21514818431e-20,-9.34584693384e-21,-9.34584693384e-21,-9.2144089445e-21,-9.2144089445e-21,-2.8672141103e-21,-2.8672141103e-21,-2.23825712885e-21,-1.99350343611e-21,-1.99350343611e-21,-1.38545635249e-21,-1.38545635249e-21,-8.05889662105e-22,-8.05889662105e-22,-7.76302599619e-22,-7.76302599619e-22,-3.33560996778e-22,-3.33560996778e-22,-2.90884325768e-22,-2.90884325768e-22,-2.47889502159e-22,-2.47889502159e-22,-1.07081534225e-22,-7.21342217838e-23,-7.21342217838e-23,-1.97632384729e-23,-8.97386534251e-24,-8.97386534251e-24,-6.10561475006e-24,-1.11365270441e-24,-1.11365270441e-24,-2.8326676878e-25,-2.8326676878e-25,3.49579727407e-28,5.73416291157e-26,1.06385292898e-24,1.06385292898e-24,2.45618558632e-24,4.30815324954e-24,4.30815324954e-24,8.31539703576e-24,8.31539703576e-24,1.02758099533e-23,1.02758099533e-23,1.90954901684e-23,1.90954901684e-23,3.19314324417e-23,3.19314324417e-23,1.27960045999e-22,1.27960045999e-22,4.06074626314e-22,4.06074626314e-22,4.11042795559e-22,4.4761711387e-22,4.4761711387e-22,6.18034062761e-22,8.667125923e-22,8.667125923e-22,1.17998115131e-21,1.6626342548e-21,1.6626342548e-21,1.91581179723e-21,2.41059352004e-21,4.16996020221e-21,4.16996020221e-21,6.33572492562e-21,6.33572492562e-21,1.10568610973e-20,1.10568610973e-20,1.283484745e-20,1.283484745e-20,1.42852492838e-20,1.42852492838e-20,2.68434399232e-20,3.46965610885e-20,3.46965610885e-20,1.04577033498e-19,1.24434355293e-19,1.24434355293e-19,2.36056656886e-19,2.36056656886e-19,9.98558651284e-19,9.98558651284e-19,2.02013283543e-18,5.9280187685e-18,1.91016780458e-16,2.61220701355e-16,1.04133274165e-13,1.14776099802e-13,1.59546060195e-13,1.59557106205e-13,3.72835683404e-13,3.72856249496e-13,5.45659368892e-13,8.66226019308e-13,8.66294523073e-13,1.47467144971e-12,4.93848721203e-12,4.9387361888e-12,5.74231837369e-12,8.61011489362e-12,1.0471727353e-11,1.28589693579e-11,1.39630334953e-11,3.72109214016e-11,3.72123358158e-11,1.85410452979e-10,1.86214798955e-10,1.86226531254e-10,2.15507577728e-10,4.02479651436e-10,4.1764521267e-10,4.17654757791e-10,1.5525446051e-09,3.80862246699e-09,6.69513348135e-09,6.69529197661e-09,9.26405384212e-09,2.36019532462e-08,3.33747540578e-08,3.33756460325e-08,1.96047310497e-07,2.34255563516e-07,3.01785631147e-07,8.27780973272e-07,8.27796748816e-07,5.43460649721e-06,5.4347028507e-06,1.24359768394e-05,2.1201911902e-05,7.21333196123e-05,0.000619359587852,0.00061936327521,0.00833583812127
6.46464646465,-0.00778172689836,-0.000551866197799,-0.000551862802634,-6.2007617763e-05,-1.78776174989e-05,-1.04795023723e-05,-4.4995191443e-06,-4.49943672991e-06,-6.64601178303e-07,-6.64588236975e-07,-2.37968893674e-07,-1.84157379954e-07,-1.5342332375e-07,-2.5416787399e-08,-2.54160926941e-08,-1.79189610833e-08,-6.95844842343e-09,-4.96765991924e-09,-4.9675400814e-09,-2.80730106823e-09,-1.12559040626e-09,-2.97861813173e-10,-2.97854804218e-10,-2.85384198259e-10,-1.51640318581e-10,-1.30782704464e-10,-1.30774280821e-10,-1.29924070062e-10,-2.53536617252e-11,-2.53526840515e-11,-9.40009044184e-12,-8.68800167993e-12,-7.0199636363e-12,-5.74686043717e-12,-3.84547185352e-12,-3.27124587581e-12,-3.271077436e-12,-9.548074357e-13,-5.58838389349e-13,-5.58793236761e-13,-3.48809610781e-13,-2.37125274545e-13,-2.37112081428e-13,-1.00845498019e-13,-1.00838794637e-13,-7.16213654046e-14,-6.48538252241e-14,-5.21984714858e-17,-6.83014562768e-18,-2.05867756787e-18,-2.05867756787e-18,-1.33325078237e-18,-1.8008653049e-19,-1.8008653049e-19,-1.37820873681e-19,-1.37820873681e-19,-1.12999106893e-19,-1.12999106893e-19,-1.07995841833e-19,-1.07995841833e-19,-4.47703333341e-20,-2.24547582577e-20,-2.24547582577e-20,-1.57667967841e-20,-1.0828181075e-20,-1.0828181075e-20,-8.84205515645e-21,-8.84205515645e-21,-6.97900220132e-21,-6.97900220132e-21,-5.80237489065e-21,-5.80237489065e-21,-4.24543716606e-21,-2.92939980106e-21,-9.75697852008e-22,-9.48234827527e-22,-9.48234827527e-22,-6.48290748198e-22,-6.48290748198e-22,-6.24912917264e-22,-6.24912917264e-22,-3.98505946231e-22,-3.33018814551e-22,-1.57162028195e-22,-1.57162028195e-22,-1.2602635549e-22,-1.2602635549e-22,-1.0552472492e-22,-1.0552472492e-22,-6.24661413972e-23,-1.57313477563e-23,-1.301726804e-23,-1.301726804e-23,-3.09970650794e-24,-3.09970650794e-24,-1.47233139891e-24,-2.07929604117e-27,-2.07929604117e-27,8.54323601715e-26,1.87206847546e-25,1.87206847546e-25,8.11805615774e-25,2.66981899165e-24,5.35482592143e-24,5.35482592143e-24,9.9147756703e-24,9.9147756703e-24,1.45583208165e-23,1.45583208165e-23,1.77354876316e-23,2.43505740098e-23,4.16043954199e-23,4.16043954199e-23,1.00087055088e-22,1.00087055088e-22,1.17654413359e-22,2.31061360345e-22,4.07777328713e-22,4.07777328713e-22,4.4949457912e-22,4.4949457912e-22,5.61624292249e-22,8.20576070315e-22,8.20576070315e-22,8.5997357689e-22,8.5997357689e-22,2.30342251984e-21,2.30342251984e-21,2.53189039731e-21,2.53189039731e-21,4.95146693946e-21,4.95146693946e-21,1.00128548236e-20,1.18184859263e-20,1.18184859263e-20,1.44864095695e-20,2.010593161e-20,2.010593161e-20,2.21075478742e-20,2.21075478742e-20,3.3172816642e-20,3.3172816642e-20,5.01181494537e-20,5.01181494537e-20,2.09090885501e-19,2.78152572458e-19,2.78152572458e-19,3.64524151512e-19,3.64524151512e-19,2.73947399898e-18,2.73947399898e-18,7.168673337e-18,5.1333127444e-17,6.48538252507e-14,7.16213654052e-14,1.00838794314e-13,1.00845497871e-13,2.37112081483e-13,2.3712527475e-13,3.48809656233e-13,5.58793234043e-13,5.58838389603e-13,9.54807435503e-13,3.27107743573e-12,3.27124587631e-12,3.8454718498e-12,5.74686043717e-12,7.01996363876e-12,8.68800167766e-12,9.40009048174e-12,2.53526840535e-11,2.53536617385e-11,1.29924070062e-10,1.30774280818e-10,1.30782704519e-10,1.51640318582e-10,2.85384198263e-10,2.97854804191e-10,2.97861813133e-10,1.12559040626e-09,2.80730106823e-09,4.9675400814e-09,4.96765991922e-09,6.9584484233e-09,1.79189610833e-08,2.54160926941e-08,2.5416787399e-08,1.5342332375e-07,1.84157379954e-07,2.37968893674e-07,6.64588236975e-07,6.64601178303e-07,4.49943672991e-06,4.4995191443e-06,1.04795023723e-05,1.78776174989e-05,6.2007617763e-05,0.000551862802634,0.000551866197799,0.00778172689836
6.56565656566,-0.00726456252941,-0.000491729274626,-0.000491726151207,-5.33033219545e-05,-1.50745533344e-05,-8.83137756343e-06,-3.72560129111e-06,-3.72553083604e-06,-5.33552412695e-07,-5.33541804427e-07,-1.87647998362e-07,-1.44774885796e-07,-1.20066509554e-07,-1.93556911591e-08,-1.9355150334e-08,-1.36046956068e-08,-5.22742838741e-09,-3.68579116243e-09,-3.68570058556e-09,-2.06928634361e-09,-8.16039339285e-10,-2.12454499745e-10,-2.12449354425e-10,-2.02328941982e-10,-1.06702523217e-10,-9.18482905684e-11,-9.18422450187e-11,-9.10427026763e-11,-1.72716424306e-11,-1.7270966691e-11,-6.32861457732e-12,-5.87059967851e-12,-4.70581141775e-12,-3.83576884823e-12,-2.57582652052e-12,-2.16682580091e-12,-2.16671186827e-12,-6.1813851668e-13,-3.60527937994e-13,-3.60498055995e-13,-2.22907990695e-13,-1.50802255397e-13,-1.50793793826e-13,-6.37457366763e-14,-6.37412844358e-14,-4.46923851108e-14,-4.03925632846e-14,-4.82921150296e-17,-3.38531431899e-17,-6.09241973159e-18,-1.26113936423e-18,-1.21586967921e-18,-1.21586967921e-18,-1.85819890023e-19,-1.85819890023e-19,-1.66165327795e-19,-9.33018910315e-20,-5.78743903856e-20,-5.78743903856e-20,-5.21915443079e-20,-2.34438281057e-20,-2.34438281057e-20,-1.36431324101e-20,-6.50520333418e-21,-6.50520333418e-21,-2.65752409312e-21,-2.65752409312e-21,-2.39461547286e-21,-2.39461547286e-21,-2.01407632277e-21,-2.01407632277e-21,-1.07901169008e-21,-6.28717287975e-22,-6.28717287975e-22,-3.9585247465e-22,-3.9585247465e-22,-3.44471473628e-22,-2.51370367007e-22,-2.51370367007e-22,-1.87366957404e-22,-1.87366957404e-22,-9.24424945836e-23,-9.24424945836e-23,-4.59190158845e-23,-2.49590383579e-23,-2.49590383579e-23,-1.33786778729e-23,-1.33786778729e-23,-1.22911301036e-24,-1.22911301036e-24,-7.72182968692e-25,-7.72182968692e-25,-1.20347262755e-25,-4.19770388142e-26,-4.98095554499e-28,5.91371995088e-25,1.03463749217e-24,1.03463749217e-24,1.10915114141e-24,1.52733915414e-24,1.52733915414e-24,8.91255399069e-24,1.67384298143e-23,1.67384298143e-23,1.9296177335e-23,3.24506365571e-23,3.24506365571e-23,2.12814346991e-22,2.12814346991e-22,2.13055334487e-22,2.13055334487e-22,2.62479499226e-22,2.81906216192e-22,2.81906216192e-22,3.21438371884e-22,8.20498918084e-22,8.20498918084e-22,1.42356808478e-21,1.42356808478e-21,1.5856293336e-21,1.5856293336e-21,3.2366747537e-21,3.2366747537e-21,4.66155532487e-21,5.68414576025e-21,5.68414576025e-21,6.1633803861e-21,6.20462716956e-21,6.20462716956e-21,8.81101139638e-21,8.81101139638e-21,1.06928748118e-20,2.57304162325e-20,2.57304162325e-20,3.37414370555e-20,3.37414370555e-20,3.91684166975e-20,3.91684166975e-20,4.85988789193e-20,4.85988789193e-20,9.41660424658e-20,9.41660424658e-20,1.11782482006e-19,1.19214517683e-19,1.19214517683e-19,1.37558276091e-19,1.37558276091e-19,4.29660677786e-19,4.29660677786e-19,3.96457079181e-18,5.55560808882e-18,3.29813816409e-17,4.83429758559e-17,4.03925632971e-14,4.46923851121e-14,6.37412867002e-14,6.37457358406e-14,1.50793793917e-13,1.50802255315e-13,2.22907968608e-13,3.60498055541e-13,3.60527937846e-13,6.18138516569e-13,2.16671186773e-12,2.16682580069e-12,2.57582663828e-12,3.83576884823e-12,4.70581141625e-12,5.87059967852e-12,6.32861460723e-12,1.72709666882e-11,1.72716424131e-11,9.10427026775e-11,9.18422450182e-11,9.18482905516e-11,1.06702523217e-10,2.02328942027e-10,2.1244935444e-10,2.12454499729e-10,8.16039339285e-10,2.06928634361e-09,3.68570058556e-09,3.68579116246e-09,5.22742838725e-09,1.36046956068e-08,1.93551503341e-08,1.93556911591e-08,1.20066509554e-07,1.44774885796e-07,1.87647998362e-07,5.33541804427e-07,5.33552412695e-07,3.72553083604e-06,3.72560129111e-06,8.83137756343e-06,1.50745533344e-05,5.33033219545e-05,0.000491726151207,0.000491729274626,0.00726456252941
6.66666666667,-0.0067818642647,-0.000438149184793,-0.000438146313745,-4.58208982147e-05,-1.27109919445e-05,-7.44289489633e-06,-3.08507821561e-06,-3.08501801476e-06,-4.28322759801e-07,-4.28314070306e-07,-1.47968864917e-07,-1.13815640799e-07,-9.39620285146e-08,-1.47398897921e-08,-1.47394689396e-08,-1.03294096399e-08,-3.9275839801e-09,-2.73467695422e-09,-2.73460851718e-09,-1.5253247851e-09,-5.91611154132e-10,-1.51554851234e-10,-1.51551075071e-10,-1.43426737385e-10,-7.50831160735e-11,-6.45064670728e-11,-6.45021300683e-11,-6.37970774165e-11,-1.17643257512e-11,-1.17638589663e-11,-4.26099061813e-12,-3.96727994221e-12,-3.15440724127e-12,-2.56020223166e-12,-1.72577293397e-12,-1.4353180534e-12,-1.43524100999e-12,-4.00134864087e-13,-2.32607534393e-13,-2.32587767539e-13,-1.424086234e-13,-9.5902973437e-14,-9.58975481181e-14,-4.02987941865e-14,-4.02958306634e-14,-2.78884439821e-14,-2.51586538375e-14,-6.65480876212e-17,-9.5354191906e-18,-9.5354191906e-18,-2.20208662577e-18,-1.72311218207e-18,-8.90123276324e-19,-8.90123276324e-19,-1.93686696001e-19,-1.93686696001e-19,-1.70372820062e-19,-1.0311529131e-19,-5.44817532125e-20,-4.92106251543e-20,-4.92106251543e-20,-2.79065384951e-20,-2.67593626026e-20,-2.67593626026e-20,-1.56911909873e-20,-1.06093367479e-20,-1.06093367479e-20,-6.66540544964e-21,-6.66540544964e-21,-5.9245518986e-21,-5.9245518986e-21,-2.02050451935e-21,-2.02050451935e-21,-8.16493074765e-22,-8.16493074765e-22,-7.54188523538e-22,-6.99360630049e-22,-6.99360630049e-22,-4.95601104469e-22,-4.95601104469e-22,-3.59878904362e-22,-2.2013959347e-22,-2.2013959347e-22,-1.4797844408e-22,-1.4797844408e-22,-1.45301082301e-22,-1.45301082301e-22,-8.31933971874e-23,-4.26858275845e-23,-4.26858275845e-23,-2.05259142239e-23,-2.05259142239e-23,-5.86327375751e-24,-5.86327375751e-24,-2.82551681263e-24,-2.82551681263e-24,-3.03847619226e-25,-3.03847619226e-25,-2.07548666267e-26,-2.41406732951e-27,1.60258365632e-25,1.60258365632e-25,2.51330218249e-25,7.19873965842e-25,1.51047398205e-24,1.54429096764e-24,1.54429096764e-24,5.86689219912e-24,1.00452230687e-23,1.96303622779e-23,3.43294854912e-23,3.43294854912e-23,7.9297001003e-23,1.49258362503e-22,1.49258362503e-22,2.09169032143e-22,2.09169032143e-22,3.21700121275e-22,3.21700121275e-22,6.05636321569e-22,7.6498689496e-22,7.6498689496e-22,9.22589861506e-22,9.22589861506e-22,1.05369802408e-21,1.43677895326e-21,1.43677895326e-21,4.03600901447e-21,4.77869741754e-21,6.44238713778e-21,6.44238713778e-21,7.76490011502e-21,1.00073502957e-20,1.00073502957e-20,1.7825641236e-20,1.7825641236e-20,2.07896638416e-20,2.07896638416e-20,2.60123570359e-20,3.1758890619e-20,5.67099355542e-20,1.22078386183e-19,1.22078386183e-19,1.32028722318e-19,1.32028722318e-19,5.13766411497e-19,6.01237777576e-19,6.01237777576e-19,6.89542116546e-19,6.89542116546e-19,1.06131798671e-17,1.06131798671e-17,6.66636938013e-17,2.51586538251e-14,2.78884439825e-14,4.02958298306e-14,4.02987929872e-14,9.58975482183e-14,9.59029732573e-14,1.42408588449e-13,2.32587767614e-13,2.32607534251e-13,4.00134864006e-13,1.43524100963e-12,1.43531805315e-12,1.72577308908e-12,2.56020223166e-12,3.15440724144e-12,3.96727994354e-12,4.26099060234e-12,1.17638589666e-11,1.17643257883e-11,6.37970774166e-11,6.45021300676e-11,6.45064669853e-11,7.50831160726e-11,1.43426737352e-10,1.51551075081e-10,1.51554851253e-10,5.91611154132e-10,1.5253247851e-09,2.73460851719e-09,2.73467695425e-09,3.92758398027e-09,1.03294096399e-08,1.47394689396e-08,1.47398897921e-08,9.39620285146e-08,1.13815640799e-07,1.47968864917e-07,4.28314070306e-07,4.28322759801e-07,3.08501801476e-06,3.08507821561e-06,7.44289489633e-06,1.27109919445e-05,4.58208982147e-05,0.000438146313745,0.000438149184793,0.0067818642647
6.76767676768,-0.00633132053007,-0.000390410408566,-0.000390407771582,-3.93888232737e-05,-1.07180208648e-05,-6.27306272688e-06,-2.55490680199e-06,-2.55485538799e-06,-3.43829275936e-07,-3.43822163124e-07,-1.16680937244e-07,-8.9477742106e-08,-7.35331012607e-08,-1.12247781576e-08,-1.12244507963e-08,-7.84282284949e-09,-2.95135873463e-09,-2.02897964293e-09,-2.02892795131e-09,-1.12438181265e-09,-4.28900240395e-10,-1.08124877054e-10,-1.08122106457e-10,-1.0165954988e-10,-5.28344551292e-11,-4.53050139523e-11,-4.53019039638e-11,-4.47050452516e-11,-8.01202369725e-12,-8.01170137594e-12,-2.86905501656e-12,-2.68132831369e-12,-2.11438978754e-12,-1.70881944018e-12,-1.15650111453e-12,-9.50792023661e-13,-9.50739938489e-13,-2.58987411055e-13,-1.50086399864e-13,-1.50073326699e-13,-9.09537713502e-14,-6.09889596564e-14,-6.09854822573e-14,-2.54787976301e-14,-2.54768111882e-14,-1.7402629008e-14,-1.56709018796e-14,-7.68483167204e-17,-9.66905153859e-18,-4.71528213431e-18,-6.67905352066e-19,-6.67905352066e-19,-3.52143945882e-19,-3.52143945882e-19,-2.32414672106e-19,-2.32414672106e-19,-1.56577709091e-19,-1.56577709091e-19,-1.05886740449e-19,-4.44451185716e-20,-4.44451185716e-20,-3.63947901965e-20,-1.62835218095e-20,-1.37139917386e-20,-1.37139917386e-20,-1.22482564216e-20,-1.22482564216e-20,-1.0532105596e-20,-1.0532105596e-20,-6.95154943087e-21,-5.25329437632e-21,-5.25329437632e-21,-2.8408277481e-21,-1.93606786219e-21,-1.21445990049e-21,-1.21445990049e-21,-7.1118908803e-22,-7.1118908803e-22,-6.69248181302e-22,-6.69248181302e-22,-3.07518501228e-22,-2.64707482641e-22,-1.44701624962e-22,-1.44701624962e-22,-1.3756744758e-22,-1.3756744758e-22,-8.23162793154e-23,-4.24872126049e-23,-4.24872126049e-23,-3.17009907127e-23,-3.17009907127e-23,-1.78604728502e-23,-1.78604728502e-23,-1.42582186048e-23,-1.20443467238e-23,-1.20443467238e-23,-3.84878505903e-24,-1.87152483461e-24,-6.25852842529e-25,-6.25852842529e-25,6.36041368134e-28,1.65520141714e-26,9.66093024228e-26,4.12507509894e-25,4.12507509894e-25,6.91013637987e-25,2.17481933821e-24,2.17481933821e-24,3.57204862292e-24,1.3257826744e-23,1.3257826744e-23,5.46349051889e-23,5.46349051889e-23,9.44750282557e-23,9.44750282557e-23,1.45288172546e-22,2.07127728365e-22,2.07127728365e-22,2.4603972764e-22,2.4603972764e-22,3.84058277324e-22,4.25966147493e-22,4.25966147493e-22,9.75578493369e-22,9.75578493369e-22,1.18362694266e-21,1.38024913256e-21,1.38024913256e-21,2.21766356214e-21,2.21766356214e-21,3.71009543869e-21,5.19839750467e-21,5.19839750467e-21,8.12082342425e-21,8.12082342425e-21,9.25315456807e-21,1.29019370492e-20,2.32856598624e-20,2.32856598624e-20,2.34450864998e-20,6.88914163977e-20,6.88914163977e-20,7.11376470294e-20,9.05476803594e-20,1.03484527872e-19,1.03484527872e-19,3.8300664428e-19,7.76549848653e-19,1.22112440186e-18,3.8379905486e-18,3.8379905486e-18,6.7780159257e-18,7.73331537186e-17,1.56709018785e-14,1.74026290076e-14,2.54768124737e-14,2.54787970846e-14,6.09854822698e-14,6.09889597424e-14,9.09537255405e-14,1.50073325346e-13,1.50086399774e-13,2.58987411063e-13,9.50739939184e-13,9.50792023533e-13,1.15650092106e-12,1.70881944018e-12,2.1143897861e-12,2.68132831417e-12,2.86905492457e-12,8.0117013767e-12,8.01202366068e-12,4.4705045251e-11,4.53019039654e-11,4.53050139637e-11,5.28344551291e-11,1.01659550055e-10,1.08122106457e-10,1.08124877035e-10,4.28900240395e-10,1.12438181265e-09,2.02892795132e-09,2.02897964296e-09,2.95135873451e-09,7.84282284949e-09,1.12244507963e-08,1.12247781576e-08,7.35331012607e-08,8.9477742106e-08,1.16680937244e-07,3.43822163124e-07,3.43829275936e-07,2.55485538799e-06,2.55490680199e-06,6.27306272688e-06,1.07180208648e-05,3.93888232737e-05,0.000390407771582,0.000390410408566,0.00633132053007
6.86868686869,-0.00591077699797,-0.000347875610471,-0.000347873190296,-3.38596522896e-05,-9.03753313449e-06,-5.28737866029e-06,-2.1160336022e-06,-2.11598971326e-06,-2.75989018551e-07,-2.75983200242e-07,-9.20095879468e-08,-7.03448308491e-08,-5.7545766815e-08,-8.5479053908e-09,-8.54765085048e-09,-5.95496378947e-09,-2.21806942914e-09,-1.50537819658e-09,-1.50533916569e-09,-8.28847581069e-10,-3.10936023375e-10,-7.71493613619e-11,-7.71473291382e-11,-7.20467085588e-11,-3.7179134947e-11,-3.18199532301e-11,-3.1817723995e-11,-3.13265379575e-11,-5.45582599085e-12,-5.45560363477e-12,-1.93194393481e-12,-1.81239498939e-12,-1.41721862465e-12,-1.14055999477e-12,-7.75174029363e-13,-6.29848386088e-13,-6.29813183589e-13,-1.67611455883e-13,-9.68482139706e-14,-9.68396048632e-14,-5.80753629798e-14,-3.87851927799e-14,-3.87829642423e-14,-1.61102491493e-14,-1.61090275289e-14,-1.08593861812e-14,-9.76161345216e-15,-7.94361990842e-17,-1.06445185859e-17,-1.70299061455e-18,-1.70299061455e-18,-5.54749353618e-19,-2.82168502217e-19,-2.82168502217e-19,-1.92461739484e-19,-1.92461739484e-19,-1.58900100142e-19,-9.59880913284e-20,-6.00509504872e-20,-6.00509504872e-20,-4.92756154895e-20,-4.92756154895e-20,-3.45730917474e-20,-3.00137885108e-20,-3.00137885108e-20,-1.26350119503e-20,-7.51922450316e-21,-7.51922450316e-21,-6.88420012389e-21,-6.80941104129e-21,-6.80941104129e-21,-3.33843114096e-21,-3.33843114096e-21,-2.52337573123e-21,-2.52337573123e-21,-2.06414093105e-21,-2.06414093105e-21,-1.53037777278e-21,-1.53037777278e-21,-1.18207685223e-21,-1.18207685223e-21,-7.17109836156e-22,-1.99597079478e-22,-1.88781193765e-22,-1.88781193765e-22,-1.87716903927e-22,-1.87716903927e-22,-4.54932332354e-23,-4.54932332354e-23,-3.27805576662e-23,-2.43319102779e-23,-2.43319102779e-23,-1.73634328911e-23,-1.73634328911e-23,-1.34210470656e-23,-9.92873850649e-24,-9.92873850649e-24,-3.22467395454e-24,-1.984318098e-24,-1.23713726318e-24,-1.23713726318e-24,-4.55523333656e-25,-8.32414767286e-27,3.35416449313e-27,9.13100877954e-26,1.55979456415e-25,2.67987839835e-24,2.96213129804e-24,2.96213129804e-24,4.96758815442e-24,4.96758815442e-24,9.88341340372e-24,2.6947280459e-23,4.10470418458e-23,6.44295600657e-23,6.44295600657e-23,1.11178384237e-22,1.11178384237e-22,1.51058023946e-22,1.51058023946e-22,2.53916086639e-22,2.56021308855e-22,2.56021308855e-22,2.63319438117e-22,2.63319438117e-22,6.99312518851e-22,8.61447801681e-22,8.61447801681e-22,9.2378220541e-22,9.2378220541e-22,1.01486140702e-21,2.65686519336e-21,2.65686519336e-21,3.04645815021e-21,3.04645815021e-21,3.98391638371e-21,4.21342229586e-21,9.77042739895e-21,1.44219832148e-20,1.44219832148e-20,2.05560426302e-20,2.05560426302e-20,2.49207534896e-20,2.83829675478e-20,2.83829675478e-20,5.48862722824e-20,2.95807011282e-19,4.45583075275e-19,8.58145513837e-19,1.0349458302e-18,6.63244893103e-18,6.63244893103e-18,7.94345881079e-17,9.76161345737e-15,1.08593861807e-14,1.61090271346e-14,1.6110248756e-14,3.87829641983e-14,3.87851927523e-14,5.80754531528e-14,9.68396044087e-14,9.68482137211e-14,1.67611455822e-13,6.29813184349e-13,6.298483858e-13,7.7517412938e-13,1.14055999477e-12,1.4172186251e-12,1.81239498894e-12,1.93194388274e-12,5.45560363534e-12,5.45582599082e-12,3.13265379571e-11,3.18177239943e-11,3.18199532284e-11,3.71791349475e-11,7.20467085974e-11,7.71473291399e-11,7.71493613653e-11,3.10936023376e-10,8.28847581068e-10,1.50533916569e-09,1.50537819657e-09,2.21806942907e-09,5.95496378947e-09,8.54765085049e-09,8.54790539081e-09,5.7545766815e-08,7.03448308491e-08,9.20095879468e-08,2.75983200242e-07,2.75989018551e-07,2.11598971326e-06,2.1160336022e-06,5.28737866029e-06,9.03753313449e-06,3.38596522896e-05,0.000347873190296,0.000347875610471,0.00591077699797
6.9696969697,-0.00551822555756,-0.000309977079116,-0.000309974859529,-2.91066386298e-05,-7.62053292629e-06,-4.45679877587e-06,-1.75270244635e-06,-1.75266499819e-06,-2.21522410515e-07,-2.21517654181e-07,-7.25554893492e-08,-5.53035784737e-08,-4.50343481003e-08,-6.50939264626e-09,-6.5091948016e-09,-4.52163246312e-09,-1.66717976122e-09,-1.11688832956e-09,-1.11685886773e-09,-6.11004705884e-10,-2.25413925777e-10,-5.50540156137e-11,-5.50525253553e-11,-5.10540168552e-11,-2.6163039528e-11,-2.23492263789e-11,-2.23476290213e-11,-2.19517105522e-11,-3.71469591666e-12,-3.71454250307e-12,-1.30100284134e-12,-1.22518128883e-12,-9.49890651182e-13,-7.61272500278e-13,-5.19680249163e-13,-4.17253033192e-13,-4.17229245884e-13,-1.08463258174e-13,-6.24993014463e-14,-6.24935906006e-14,-3.70669308407e-14,-2.46647608595e-14,-2.46633334515e-14,-1.01873783512e-14,-1.01865141988e-14,-6.77634550744e-15,-6.08093970501e-15,-8.17206313636e-19,-8.17206313636e-19,-2.67677682861e-19,-2.67677682861e-19,-1.7531094976e-19,-1.67212101893e-19,-1.67212101893e-19,-1.01274260979e-19,-1.01274260979e-19,-8.26599000446e-20,-8.26599000446e-20,-5.99338065118e-20,-4.99420058841e-20,-4.99420058841e-20,-3.78459148099e-20,-3.78459148099e-20,-2.50421631563e-20,-2.50421631563e-20,-1.97585322592e-20,-1.68966658775e-20,-1.28892455132e-20,-1.28892455132e-20,-1.01728939438e-20,-1.01728939438e-20,-5.06618565868e-21,-5.06618565868e-21,-2.51551916657e-21,-2.51551916657e-21,-1.93506160789e-21,-1.93506160789e-21,-1.78021230444e-21,-1.78021230444e-21,-1.54936794544e-21,-7.141942017e-22,-6.29992974795e-22,-2.91793504212e-22,-2.91793504212e-22,-2.53986234877e-22,-2.53986234877e-22,-2.04973967977e-22,-2.04973967977e-22,-1.72371066901e-22,-4.07765223547e-23,-3.72421415483e-23,-3.72421415483e-23,-8.7147626199e-24,-8.7147626199e-24,-3.47369394601e-24,-2.04559540125e-24,-2.04559540125e-24,-1.35283395371e-24,-8.69931614574e-25,-8.69931614574e-25,-1.94011005757e-25,-1.26157411188e-26,-1.26157411188e-26,1.50392417629e-26,4.42288537284e-25,4.42288537284e-25,7.12144045124e-25,3.55538563211e-24,3.55538563211e-24,5.40716610528e-24,5.40716610528e-24,1.90326126731e-23,3.49647003524e-23,3.49647003524e-23,4.72394093078e-23,4.72394093078e-23,1.15106973931e-22,1.15106973931e-22,1.32901233645e-22,1.32901233645e-22,2.20402950111e-22,2.20402950111e-22,3.45470975957e-22,3.45470975957e-22,4.12770395868e-22,4.12770395868e-22,4.63088847588e-22,4.63088847588e-22,8.46233352693e-22,2.10713411525e-21,2.10713411525e-21,2.22179282382e-21,2.88219004021e-21,2.88219004021e-21,5.76788529192e-21,5.76788529192e-21,7.14908390735e-21,1.12783490154e-20,1.12783490154e-20,3.14580534034e-20,3.14580534034e-20,4.00465855103e-20,4.00465855103e-20,4.03740995701e-20,5.82065172802e-20,5.82065172802e-20,1.72610703789e-19,1.72610703789e-19,1.85697574303e-19,1.85697574303e-19,2.14913897488e-19,2.14913897488e-19,1.38625613219e-18,6.08093970244e-15,6.77634550682e-15,1.01865140294e-14,1.01873797447e-14,2.46633334162e-14,2.46647606393e-14,3.70671388943e-14,6.24935903046e-14,6.24993009321e-14,1.08463258314e-13,4.17229245792e-13,4.17253032479e-13,5.19680259901e-13,7.61272500278e-13,9.49890649955e-13,1.22518128721e-12,1.30100284647e-12,3.71454249862e-12,3.71469590564e-12,2.19517105517e-11,2.23476290177e-11,2.23492263415e-11,2.61630395274e-11,5.10540167671e-11,5.50525253832e-11,5.50540156211e-11,2.25413925778e-10,6.11004705884e-10,1.11685886773e-09,1.1168883296e-09,1.66717976124e-09,4.52163246313e-09,6.50919480159e-09,6.50939264626e-09,4.50343481003e-08,5.53035784737e-08,7.25554893492e-08,2.21517654181e-07,2.21522410515e-07,1.75266499819e-06,1.75270244635e-06,4.45679877587e-06,7.62053292629e-06,2.91066386298e-05,0.000309974859529,0.000309977079116,0.00551822555756
7.07070707071,-0.00515179410771,-0.000276209107077,-0.00027620707286,-2.50208281989e-05,-6.42570687739e-06,-3.75687126676e-06,-1.45188250049e-06,-1.45185056208e-06,-1.77795258001e-07,-1.77791372217e-07,-5.72152548287e-08,-4.34788378988e-08,-3.52431225001e-08,-4.95701741919e-09,-4.95686369685e-09,-3.43336851208e-09,-1.25326089776e-09,-8.28647867473e-10,-8.28625635431e-10,-4.50425644087e-10,-1.63412599034e-10,-3.92911414121e-11,-3.92900488888e-11,-3.61740773976e-11,-1.84112704226e-11,-1.56976477872e-11,-1.56965036561e-11,-1.53824117538e-11,-2.52890134878e-12,-2.52879552023e-12,-8.76176818137e-13,-8.28307183321e-13,-6.36642735266e-13,-5.08115207152e-13,-3.48463735962e-13,-2.76424069435e-13,-2.76407997007e-13,-7.01805272079e-14,-4.03359884244e-14,-4.03321890202e-14,-2.36584861733e-14,-1.56850073017e-14,-1.56840930722e-14,-6.44266997908e-15,-6.44200461674e-15,-4.22849345534e-15,-3.78827680739e-15,-5.21125095997e-17,-1.69498324685e-17,-5.1451620643e-18,-1.85569723854e-18,-7.77016142801e-19,-7.77016142801e-19,-2.1167565153e-19,-2.1167565153e-19,-1.8823599647e-19,-1.67833307894e-19,-5.74146716734e-20,-5.74146716734e-20,-3.10737745194e-20,-3.10737745194e-20,-1.53780929194e-20,-1.04935613392e-20,-1.04935613392e-20,-9.62374325678e-21,-9.62374325678e-21,-9.07266456907e-21,-9.07266456907e-21,-4.69070468698e-21,-3.11518508387e-21,-3.11518508387e-21,-1.96986981508e-21,-1.96986981508e-21,-1.96663408298e-21,-1.96663408298e-21,-1.51353217085e-21,-1.51353217085e-21,-9.32282878936e-22,-9.32282878936e-22,-5.7080564029e-22,-5.7080564029e-22,-3.56431422032e-22,-3.56431422032e-22,-3.13361278284e-22,-3.13361278284e-22,-2.39834522376e-22,-2.39834522376e-22,-1.53116180162e-22,-1.53116180162e-22,-5.73556416704e-23,-3.60106958766e-23,-3.60106958766e-23,-1.66856797651e-23,-1.66856797651e-23,-2.3084492409e-24,-2.3084492409e-24,-6.87917113918e-25,-5.88750584833e-25,-5.88750584833e-25,-5.97944175231e-26,-3.83836533095e-27,1.53192144862e-26,4.78479050438e-26,3.89909420273e-25,3.89909420273e-25,1.27126620243e-24,1.27126620243e-24,1.76786108293e-24,3.72630813366e-24,3.72630813366e-24,8.73928796303e-24,8.73928796303e-24,1.7392101719e-23,3.02524482499e-23,3.02524482499e-23,1.05353002911e-22,1.05353002911e-22,1.11004504099e-22,1.11004504099e-22,2.12144704636e-22,2.12144704636e-22,2.37736205418e-22,3.43232087693e-22,3.43232087693e-22,4.62445123795e-22,4.92402127305e-22,4.92402127305e-22,1.21699231411e-21,1.21699231411e-21,1.32432624321e-21,1.32432624321e-21,2.23543335761e-21,2.97750418726e-21,2.97750418726e-21,1.19783685372e-20,1.19783685372e-20,1.26379056282e-20,1.26379056282e-20,2.31107251937e-20,2.31107251937e-20,2.41067138931e-20,3.16510079165e-20,7.56551717105e-20,1.21501780543e-19,1.21501780543e-19,1.22018269805e-19,1.9728133086e-19,7.46612159461e-19,7.46612159461e-19,1.72792905324e-18,5.4664256927e-18,1.69133652249e-17,5.20810660949e-17,3.78827680128e-15,4.22849345522e-15,6.44200424802e-15,6.4426692958e-15,1.56840930648e-14,1.56850073603e-14,2.36584624028e-14,4.03321892966e-14,4.03359884406e-14,7.01805271368e-14,2.76407996885e-13,2.76424069721e-13,3.4846374938e-13,5.08115207152e-13,6.36642733766e-13,8.28307182046e-13,8.76176881731e-13,2.52879552148e-12,2.52890133156e-12,1.53824117537e-11,1.56965036582e-11,1.56976478086e-11,1.84112704246e-11,3.61740773416e-11,3.92900488842e-11,3.92911414106e-11,1.63412599036e-10,4.50425644087e-10,8.28625635431e-10,8.2864786746e-10,1.25326089768e-09,3.43336851208e-09,4.95686369685e-09,4.95701741919e-09,3.52431225001e-08,4.34788378988e-08,5.72152548288e-08,1.77791372217e-07,1.77795258001e-07,1.45185056208e-06,1.45188250049e-06,3.75687126676e-06,6.42570687739e-06,2.50208281989e-05,0.00027620707286,0.000276209107077,0.00515179410771
7.17171717172,-0.0048097371046,-0.000246121207129,-0.000246119344036,-2.15085616876e-05,-5.41821945432e-06,-3.16700813723e-06,-1.2027957689e-06,-1.20276854129e-06,-1.42691823978e-07,-1.426886513e-07,-4.51188565873e-08,-3.41826763784e-08,-2.75806742226e-08,-3.77485267411e-09,-3.77473327519e-09,-2.6070792925e-09,-9.42214955524e-10,-6.14789374308e-10,-6.14772602913e-10,-3.32054981258e-10,-1.18463774065e-10,-2.80445368114e-11,-2.80437360996e-11,-2.56282302714e-11,-1.29564415968e-11,-1.10259302846e-11,-1.1025111087e-11,-1.07790526043e-11,-1.72142339663e-12,-1.72135052052e-12,-5.90113717209e-13,-5.60047661081e-13,-4.2668150039e-13,-3.3914411314e-13,-2.33695635303e-13,-1.8313228928e-13,-1.83121434142e-13,-4.54053227411e-14,-2.6034126032e-14,-2.60316385159e-14,-1.50916752331e-14,-9.97447480511e-15,-9.97388944678e-15,-4.07454214247e-15,-4.07417431646e-15,-2.63861271091e-15,-2.36012514149e-15,-5.32215328864e-18,-3.85145668814e-19,-3.42103844789e-19,-3.42103844789e-19,-3.10568417351e-19,-1.29285528749e-19,-9.85360951627e-20,-9.85360951627e-20,-8.28158476741e-20,-4.13289740148e-20,-4.13289740148e-20,-2.15413256475e-20,-2.15413256475e-20,-1.80600448419e-20,-1.80600448419e-20,-1.33731919967e-20,-1.33731919967e-20,-1.06169068315e-20,-8.29412927494e-21,-5.27651420591e-21,-5.27651420591e-21,-3.10206559925e-21,-2.74526756323e-21,-2.74526756323e-21,-2.54015758805e-21,-2.54015758805e-21,-1.48204519363e-21,-1.1696233574e-21,-1.1696233574e-21,-9.06179860766e-22,-6.73294146944e-22,-6.73294146944e-22,-2.90367128904e-22,-2.90367128904e-22,-2.82637164966e-22,-2.82637164966e-22,-2.73684182346e-22,-2.73684182346e-22,-2.13765539488e-22,-2.13765539488e-22,-1.28016991748e-22,-5.05464707829e-23,-5.05464707829e-23,-1.76897218652e-23,-1.76897218652e-23,-1.24549408726e-23,-1.24549408726e-23,-6.66320199429e-24,-6.66320199429e-24,-5.18806519235e-24,-5.18806519235e-24,-1.46841994099e-24,-2.06948743166e-25,-2.06948743166e-25,-1.07983569492e-25,-1.07983569492e-25,-1.59608124125e-26,-1.59608124125e-26,-4.94834361102e-28,3.8196453698e-27,3.8196453698e-27,1.27978087729e-25,1.36425191029e-24,1.36425191029e-24,1.79709950647e-24,5.01869421977e-24,1.30866246676e-23,1.30866246676e-23,1.41762792274e-23,1.41762792274e-23,3.67329589652e-23,3.67329589652e-23,7.70930199127e-23,1.91502386881e-22,1.91502386881e-22,2.42382018052e-22,3.54209039322e-22,5.67231529925e-22,5.67231529925e-22,6.90231721049e-22,1.4378118032e-21,1.4378118032e-21,1.94987635797e-21,1.94987635797e-21,5.74233018667e-21,7.01493996892e-21,7.01493996892e-21,1.13193225966e-20,1.13193225966e-20,1.99530048196e-20,1.99530048196e-20,2.12193046892e-20,2.12193046892e-20,2.31492551009e-20,3.0592811147e-20,3.0592811147e-20,4.68670074753e-20,4.68670074753e-20,1.53044203193e-19,1.7723814108e-19,1.7723814108e-19,2.72176683942e-19,2.72176683942e-19,3.64822095532e-19,9.44779731776e-19,4.27875334492e-18,2.36012514807e-15,2.63861271047e-15,4.07417386964e-15,4.07454254372e-15,9.97388944403e-15,9.9744748341e-15,1.50916440672e-14,2.60316386715e-14,2.60341260644e-14,4.54053226552e-14,1.83121433983e-13,1.831322893e-13,2.33695751436e-13,3.3914411314e-13,4.26681500275e-13,5.60047662857e-13,5.90113739701e-13,1.72135052028e-12,1.72142340804e-12,1.07790526043e-11,1.10251110852e-11,1.10259302802e-11,1.29564415977e-11,2.56282302741e-11,2.80437361053e-11,2.80445368037e-11,1.18463774064e-10,3.32054981258e-10,6.14772602914e-10,6.14789374314e-10,9.4221495549e-10,2.6070792925e-09,3.77473327518e-09,3.7748526741e-09,2.75806742226e-08,3.41826763784e-08,4.51188565873e-08,1.426886513e-07,1.42691823978e-07,1.20276854129e-06,1.2027957689e-06,3.16700813723e-06,5.41821945432e-06,2.15085616876e-05,0.000246119344036,0.000246121207129,0.0048097371046
7.27272727273,-0.00449042680204,-0.000219312072652,-0.000219310367371,-1.84893274725e-05,-4.56869721696e-06,-2.66987285087e-06,-9.96526708751e-07,-9.96503506801e-07,-1.14512853259e-07,-1.14510264307e-07,-3.55802747998e-08,-2.68743174936e-08,-2.15841712292e-08,-2.87461379375e-09,-2.87452108509e-09,-1.97968623808e-09,-7.0844426205e-10,-4.56119569113e-10,-4.56106920743e-10,-2.44796332469e-10,-8.58778106928e-11,-2.00192996659e-11,-2.00187130035e-11,-1.81549595192e-11,-9.11788146219e-12,-7.74468819944e-12,-7.74410187021e-12,-7.55330185227e-12,-1.17163446578e-12,-1.17158428689e-12,-3.97475617558e-13,-3.78704058382e-13,-2.85955287596e-13,-2.26363503938e-13,-1.56752959116e-13,-1.21329548074e-13,-1.21322218774e-13,-2.93733988319e-14,-1.6804551214e-14,-1.68029244816e-14,-9.62465446085e-15,-6.34298181558e-15,-6.34260716597e-15,-2.57696102363e-15,-2.57678355082e-15,-1.64651432122e-15,-1.47045305668e-15,-6.46304467739e-19,-6.46304467739e-19,-2.41275051499e-19,-2.26868165025e-19,-2.26868165025e-19,-8.76963338879e-20,-8.76963338879e-20,-7.42739172477e-20,-7.42739172477e-20,-5.64564437467e-20,-5.64564437467e-20,-4.9211489499e-20,-4.9211489499e-20,-2.81421588734e-20,-2.81421588734e-20,-1.5479142488e-20,-1.26057687314e-20,-1.26057687314e-20,-9.36527585745e-21,-9.36527585745e-21,-8.15168887008e-21,-4.19268930091e-21,-3.51620970172e-21,-1.89970821693e-21,-1.42927002791e-21,-1.42927002791e-21,-5.04709274109e-22,-5.04709274109e-22,-4.31181322808e-22,-4.31181322808e-22,-4.11934051575e-22,-3.85406402966e-22,-3.45369605473e-22,-3.45369605473e-22,-2.26290841092e-22,-2.26290841092e-22,-7.24536190065e-23,-7.24536190065e-23,-4.78788402094e-23,-4.78788402094e-23,-3.31425808692e-23,-3.31425808692e-23,-2.99087377118e-23,-2.99087377118e-23,-1.79345885274e-23,-1.77884147331e-23,-1.77884147331e-23,-1.35374220046e-23,-8.98430306386e-24,-1.52430227966e-24,-1.52430227966e-24,-1.3426496903e-24,-2.11683026902e-25,-2.11683026902e-25,-1.54872376605e-26,-1.54872376605e-26,1.5031082489e-27,1.49068058546e-25,1.31947485505e-24,1.31947485505e-24,2.08640548417e-24,2.08640548417e-24,3.94945528767e-24,3.94945528767e-24,4.08509658338e-24,1.08733816442e-23,1.08733816442e-23,1.15016695309e-23,4.26903680979e-23,7.95066828708e-23,8.01003343913e-23,8.01003343913e-23,2.34711122326e-22,2.34711122326e-22,2.81799167722e-22,2.81799167722e-22,3.21380070552e-22,3.21380070552e-22,3.58149251783e-22,3.58149251783e-22,6.93521952071e-22,6.93521952071e-22,9.96616307034e-22,2.84996843027e-21,4.58827909971e-21,4.58827909971e-21,4.82447807047e-21,4.82447807047e-21,5.6360498911e-21,5.6360498911e-21,7.96605140974e-21,8.86848263797e-21,8.86848263797e-21,2.19853184043e-20,2.19853184043e-20,4.54282670796e-20,5.91947801488e-20,5.91947801488e-20,6.07204464178e-20,2.05337685071e-19,2.05337685071e-19,2.4680314128e-19,2.4680314128e-19,2.82779540761e-19,2.82779540761e-19,9.83378559551e-19,1.47045305727e-15,1.64651432115e-15,2.5767835698e-15,2.57696085947e-15,6.34260713701e-15,6.3429816504e-15,9.62473155025e-15,1.68029244356e-14,1.68045510778e-14,2.93733988516e-14,1.21322218949e-13,1.21329547795e-13,1.56752963251e-13,2.26363503938e-13,2.8595528492e-13,3.787040574e-13,3.97475665748e-13,1.17158427827e-12,1.17163443111e-12,7.55330185269e-12,7.74410186952e-12,7.74468822758e-12,9.11788146145e-12,1.81549594063e-11,2.00187130084e-11,2.00192996775e-11,8.58778106934e-11,2.44796332468e-10,4.56106920751e-10,4.56119569079e-10,7.08444262036e-10,1.97968623808e-09,2.8745210851e-09,2.87461379382e-09,2.15841712292e-08,2.68743174936e-08,3.55802747998e-08,1.14510264307e-07,1.14512853259e-07,9.96503506801e-07,9.96526708751e-07,2.66987285087e-06,4.56869721696e-06,1.84893274725e-05,0.000219310367371,0.000219312072652,0.00449042680204
7.37373737374,-0.00419234512853,-0.000195424200246,-0.000195422640361,-1.58939159381e-05,-3.85237235852e-06,-2.25086538307e-06,-8.25699653242e-07,-8.25679889752e-07,-9.189364506e-08,-9.18915336022e-08,-2.80585817115e-08,-2.11286564957e-08,-1.68914089611e-08,-2.18906810472e-09,-2.18899614283e-09,-1.50330274634e-09,-5.32729061827e-10,-3.38397406411e-10,-3.38387870141e-10,-1.80471039248e-10,-6.22546616392e-11,-1.42920809924e-11,-1.42916512338e-11,-1.28596555735e-11,-6.41664709593e-12,-5.44001551e-12,-5.43959599413e-12,-5.29289375482e-12,-7.97345630262e-13,-7.97311068807e-13,-2.67743439482e-13,-2.56103346604e-13,-1.91636909987e-13,-1.51087509925e-13,-1.05160005589e-13,-8.03860534913e-14,-8.03811057615e-14,-1.90002825615e-14,-1.08479094386e-14,-1.08468280746e-14,-6.13893558667e-15,-4.03362592049e-15,-4.03338596668e-15,-1.62998703453e-15,-1.62983392429e-15,-1.02743713249e-15,-9.16200623714e-16,-1.22796660205e-17,-4.21742162209e-18,-3.95642581779e-19,-2.68244493727e-19,-2.68244493727e-19,-2.13331811079e-19,-1.39107009517e-19,-1.14544686583e-19,-9.15838344349e-20,-9.15838344349e-20,-2.60609427378e-20,-2.60609427378e-20,-1.60749325409e-20,-1.60749325409e-20,-9.63613137054e-21,-5.6346197395e-21,-1.29653377129e-21,-1.29653377129e-21,-1.19682678053e-21,-1.19682678053e-21,-8.88426350122e-22,-8.88426350122e-22,-6.27700849914e-22,-6.27700849914e-22,-3.71685233288e-22,-2.04880313019e-22,-2.04880313019e-22,-1.52513934178e-22,-1.16885803474e-22,-1.16885803474e-22,-5.87371911877e-23,-3.72339604311e-23,-3.72339604311e-23,-2.02078000465e-23,-2.02078000465e-23,-8.15717870505e-24,-8.15717870505e-24,-6.25683822158e-24,-3.53753032844e-24,-3.53753032844e-24,-2.6371049408e-24,-2.6371049408e-24,-5.78347245406e-25,-5.78347245406e-25,-2.16583093204e-25,-1.29979446591e-25,-1.07965846721e-26,1.45993076198e-27,2.71313437423e-26,1.87504632968e-25,8.12204179253e-25,8.12204179253e-25,1.05103246744e-24,3.54295264298e-24,9.89649133649e-24,9.89649133649e-24,1.22026653809e-23,1.22026653809e-23,2.44929206713e-23,2.44929206713e-23,2.86608770343e-23,2.86608770343e-23,5.10900195304e-23,5.10900195304e-23,6.14595103089e-23,1.28075181915e-22,1.28075181915e-22,2.25238189227e-22,2.25238189227e-22,3.0245976212e-22,4.66175837386e-22,4.66175837386e-22,1.08590864285e-21,1.08590864285e-21,1.39094740761e-21,1.83922904742e-21,1.83922904742e-21,2.73412575144e-21,2.73412575144e-21,3.00094675252e-21,3.00094675252e-21,3.24104152427e-21,3.24104152427e-21,4.00585028273e-21,4.00585028273e-21,6.66828897368e-21,6.66828897368e-21,1.05520751844e-20,1.26977106948e-20,1.26977106948e-20,1.33725746661e-20,1.33725746661e-20,2.04807738352e-20,2.04807738352e-20,3.72979971746e-20,7.4545607145e-20,7.4545607145e-20,1.03117139144e-19,1.03117139144e-19,2.33972528978e-19,2.33972528978e-19,4.70200463868e-19,7.8595402827e-19,1.56378783498e-18,1.56378783498e-18,1.33086788131e-17,9.16200621696e-16,1.02743713158e-15,1.62983432673e-15,1.62998653063e-15,4.03338598029e-15,4.03362589966e-15,6.13906657662e-15,1.08468283751e-14,1.08479093165e-14,1.90002826203e-14,8.03811056239e-14,8.03860534453e-14,1.05159834834e-13,1.51087509925e-13,1.91636912652e-13,2.56103346713e-13,2.67743355154e-13,7.97311049784e-13,7.97345616592e-13,5.29289375479e-12,5.43959599808e-12,5.44001555411e-12,6.41664710024e-12,1.2859655639e-11,1.42916512243e-11,1.42920809999e-11,6.22546616395e-11,1.80471039249e-10,3.38387870149e-10,3.38397406382e-10,5.32729061689e-10,1.50330274634e-09,2.18899614284e-09,2.18906810473e-09,1.68914089611e-08,2.11286564957e-08,2.80585817116e-08,9.18915336022e-08,9.189364506e-08,8.25679889752e-07,8.25699653242e-07,2.25086538307e-06,3.85237235852e-06,1.58939159381e-05,0.000195422640361,0.000195424200246,0.00419234512853
7.47474747475,-0.00391407615043,-0.000174139101671,-0.000174137675622,-1.36628329033e-05,-3.24836054424e-06,-1.89768911437e-06,-6.84212236935e-07,-6.84195408961e-07,-7.37382329558e-08,-7.37365118411e-08,-2.21272549869e-08,-1.66115135412e-08,-1.32189322304e-08,-1.66701544561e-09,-1.66695960481e-09,-1.14157427467e-09,-4.00636018017e-10,-2.51056384751e-10,-2.51049196826e-10,-1.33050814185e-10,-4.51292838377e-11,-1.02043894606e-11,-1.02040747403e-11,-9.10798935823e-12,-4.5157322666e-12,-3.82123127758e-12,-3.82093119261e-12,-3.70893817923e-12,-5.42565920957e-13,-5.42542132787e-13,-1.80368165594e-13,-1.73208737827e-13,-1.28424337094e-13,-1.00844158591e-13,-7.05576225571e-14,-5.32607350227e-14,-5.32573951537e-14,-1.2289252509e-14,-7.00324901985e-15,-7.00253607722e-15,-3.91417364878e-15,-2.56505732166e-15,-2.56490390808e-15,-1.03104107568e-15,-1.03095753639e-15,-6.41128218194e-16,-5.70891591707e-16,-1.05271116521e-17,-4.0688731091e-18,-2.26772738216e-18,-2.26772738216e-18,-5.69217508723e-19,-5.69217508723e-19,-9.93420783312e-20,-9.52318648376e-20,-9.52318648376e-20,-8.40625137606e-20,-8.40625137606e-20,-4.03159999054e-20,-4.0218520297e-20,-4.0218520297e-20,-1.82767422903e-20,-1.78495516308e-20,-1.78495516308e-20,-1.38829854832e-20,-1.38829854832e-20,-8.12461794968e-21,-4.92756635006e-21,-4.92756635006e-21,-4.403790717e-21,-4.403790717e-21,-2.24592987896e-21,-1.66543976903e-21,-1.66543976903e-21,-1.1413018846e-21,-6.1165874379e-22,-4.63222449555e-22,-2.41411942746e-22,-2.41411942746e-22,-1.79397016051e-22,-8.55682884054e-23,-8.55682884054e-23,-8.2614276864e-23,-8.2614276864e-23,-4.34055940878e-23,-4.34055940878e-23,-3.07802148102e-23,-3.07802148102e-23,-1.31910753725e-23,-5.79175093889e-24,-5.79175093889e-24,-1.46010729731e-24,-1.46010729731e-24,-1.03739510966e-24,-1.03739510966e-24,-3.27932701441e-25,-3.27932701441e-25,-8.93299115135e-26,-3.95191852401e-26,8.48783478893e-27,1.28957073014e-26,1.7140871406e-25,1.7140871406e-25,1.79734889689e-25,1.13816995643e-24,1.46596614601e-24,1.46596614601e-24,2.00322483352e-24,9.67821488237e-24,2.21054602484e-23,2.21054602484e-23,2.81864776352e-23,6.84415010708e-23,6.84415010708e-23,7.17802989714e-23,7.17802989714e-23,1.14955845521e-22,1.14955845521e-22,1.42128649078e-22,1.42128649078e-22,2.42016596694e-22,2.79070912631e-22,2.79070912631e-22,4.04243975225e-22,4.04243975225e-22,9.24437710798e-22,9.24437710798e-22,1.10099018133e-21,1.10099018133e-21,2.42577970886e-21,2.42577970886e-21,5.26952102103e-21,5.26952102103e-21,5.52787417366e-21,5.52787417366e-21,8.54616255138e-21,8.54616255138e-21,1.99257056274e-20,1.99257056274e-20,2.79863524182e-20,2.79863524182e-20,3.30944882469e-20,4.52561130761e-20,4.52561130761e-20,7.26908863296e-20,7.26908863296e-20,1.26977522513e-19,2.88338247706e-19,2.88338247706e-19,3.47024468533e-19,3.36868249192e-18,7.17400202576e-18,9.00883496603e-18,5.7089159552e-16,6.41128215768e-16,1.0309571007e-15,1.03104132501e-15,2.56490389317e-15,2.5650572778e-15,3.91423239149e-15,7.00253580695e-15,7.00324926416e-15,1.22892525388e-14,5.32573956713e-14,5.32607351239e-14,7.05575810101e-14,1.00844158591e-13,1.28424334699e-13,1.73208737227e-13,1.80368197163e-13,5.42542140755e-13,5.42565926746e-13,3.7089381796e-12,3.8209311925e-12,3.82123128009e-12,4.51573226779e-12,9.10798944245e-12,1.02040747327e-11,1.02043894475e-11,4.51292838371e-11,1.33050814185e-10,2.51049196823e-10,2.51056384726e-10,4.00636017943e-10,1.14157427467e-09,1.66695960482e-09,1.66701544561e-09,1.32189322304e-08,1.66115135412e-08,2.21272549868e-08,7.37365118411e-08,7.37382329558e-08,6.84195408961e-07,6.84212236935e-07,1.89768911437e-06,3.24836054424e-06,1.36628329033e-05,0.000174137675622,0.000174139101671,0.00391407615043
7.57575757576,-0.00365429907502,-0.000155173040311,-0.000155171737346,-1.17449357758e-05,-2.73905198852e-06,-1.59998650153e-06,-5.67015077596e-07,-5.670007546e-07,-5.91665065345e-08,-5.91651043184e-08,-1.74499805785e-08,-1.30601824498e-08,-1.03449137804e-08,-1.26946534996e-09,-1.26942203156e-09,-8.66900428702e-10,-3.01324508796e-10,-1.86256484624e-10,-1.86251068221e-10,-9.80922438903e-11,-3.27145383475e-11,-7.28655993606e-12,-7.28632949987e-12,-6.45025387774e-12,-3.17799965188e-12,-2.68418830274e-12,-2.68397373477e-12,-2.59899887544e-12,-3.69157083655e-13,-3.69140720734e-13,-1.2151694432e-13,-1.17155453853e-13,-8.60603337706e-14,-6.73089714006e-14,-4.73490680093e-14,-3.52895201041e-14,-3.52872650641e-14,-7.94788444721e-15,-4.52154650445e-15,-4.52107843721e-15,-2.4993215862e-15,-1.63116695855e-15,-1.63106876362e-15,-6.52190343875e-16,-6.52139146232e-16,-4.00068562586e-16,-3.55746674773e-16,-1.85000525125e-17,-2.09361109097e-18,-1.557467268e-18,-2.89519073008e-19,-2.89519073008e-19,-2.74982389647e-19,-6.50845016147e-20,-4.11118530767e-20,-4.11118530767e-20,-2.86616703658e-20,-2.86616703658e-20,-2.36028738371e-20,-1.42508026499e-20,-1.42508026499e-20,-1.36366094507e-20,-1.36366094507e-20,-1.3051954347e-20,-1.3051954347e-20,-1.06709484103e-20,-1.06709484103e-20,-5.42255431748e-21,-2.83408587206e-21,-2.83408587206e-21,-1.50548221748e-21,-1.50548221748e-21,-6.64496647772e-22,-6.64496647772e-22,-4.39494257455e-22,-3.99535115847e-22,-3.99535115847e-22,-3.29691082871e-22,-2.43645211711e-22,-2.43645211711e-22,-1.34492624726e-22,-1.34492624726e-22,-7.57217648401e-23,-7.57217648401e-23,-6.444724263e-23,-7.88926629237e-24,-7.88926629237e-24,-3.91247952283e-24,-3.91247952283e-24,-2.25492345171e-24,-1.82551488559e-24,-1.82551488559e-24,-7.93941432278e-25,-1.60133558775e-25,-1.60133558775e-25,-6.0145921003e-26,-6.0145921003e-26,-3.45723805163e-26,-9.63615984367e-27,1.07724323112e-27,1.27780004555e-24,1.27780004555e-24,1.38920037482e-24,4.13311660491e-24,7.01804863211e-24,1.10081353029e-23,1.10081353029e-23,1.31502194688e-23,1.31502194688e-23,3.41168238324e-23,3.41168238324e-23,6.38728809574e-23,6.38728809574e-23,6.52519559029e-23,6.52519559029e-23,1.24373769171e-22,1.24373769171e-22,1.30686037005e-22,1.30686037005e-22,2.11339367391e-22,2.11339367391e-22,2.80717739939e-22,2.80717739939e-22,2.95735032684e-22,2.95735032684e-22,3.05390854772e-22,3.05390854772e-22,5.33248203419e-22,5.33248203419e-22,1.64289735916e-21,1.64289735916e-21,1.72012581569e-21,1.72012581569e-21,5.30643334212e-21,5.30643334212e-21,9.52017392742e-21,9.52017392742e-21,1.64770705776e-20,1.64770705776e-20,2.28027784967e-20,2.28027784967e-20,3.20817879646e-20,3.20817879646e-20,4.09500065909e-20,4.09500065909e-20,5.74634514781e-20,7.24719673504e-20,7.24719673504e-20,1.31373435163e-19,2.64320398084e-19,2.02606302022e-18,2.19689712283e-18,1.87464592198e-17,3.55746688097e-16,4.00068561484e-16,6.52138893785e-16,6.5218995867e-16,1.63106878627e-15,1.63116693229e-15,2.49907905087e-15,4.52107814955e-15,4.52154608401e-15,7.94788442339e-15,3.5287265177e-14,3.52895200185e-14,4.73491466816e-14,6.73089714006e-14,8.60603391752e-14,1.17155456053e-13,1.21517008942e-13,3.69140716551e-13,3.69157078023e-13,2.59899887538e-12,2.68397373126e-12,2.68418829883e-12,3.17799964897e-12,6.45025387335e-12,7.28632952376e-12,7.28655993081e-12,3.27145383476e-11,9.80922438912e-11,1.86251068216e-10,1.86256484672e-10,3.0132450875e-10,8.66900428701e-10,1.26942203154e-09,1.26946534994e-09,1.03449137804e-08,1.30601824498e-08,1.74499805786e-08,5.91651043184e-08,5.91665065345e-08,5.670007546e-07,5.67015077596e-07,1.59998650153e-06,2.73905198852e-06,1.17449357758e-05,0.000155171737346,0.000155173040311,0.00365429907502
7.67676767677,-0.00341178175175,-0.000138273234493,-0.000138272044634,-1.00962611678e-05,-2.30959801336e-06,-1.34903255896e-06,-4.69929668838e-07,-4.69917482471e-07,-4.74717311506e-08,-4.74705893087e-08,-1.37615730424e-08,-1.02681414956e-08,-8.09575533551e-09,-9.66725628699e-10,-9.66692034133e-10,-6.5832641674e-10,-2.2665109646e-10,-1.38180699593e-10,-1.3817661912e-10,-7.23200367857e-11,-2.37147787042e-11,-5.20356529968e-12,-5.20339663812e-12,-4.56765576862e-12,-2.23658265812e-12,-1.8855089882e-12,-1.8853556139e-12,-1.82122106134e-12,-2.51144705788e-13,-2.51133466181e-13,-8.18741961471e-14,-7.92487358738e-14,-5.76695645576e-14,-4.49257340596e-14,-3.17748605908e-14,-2.33827898375e-14,-2.33812688887e-14,-5.1397192371e-15,-2.91948871355e-15,-2.91918203666e-15,-1.58812719588e-15,-1.03729014572e-15,-1.03722727893e-15,-4.12510944286e-16,-4.12476828379e-16,-2.49645568554e-16,-2.21693427566e-16,-7.15639667095e-19,-7.15639667095e-19,-2.83644451329e-19,-2.83644451329e-19,-2.82452849233e-19,-7.34788740784e-20,-7.34788740784e-20,-5.11532737022e-20,-5.11532737022e-20,-4.80931026651e-20,-1.86897858208e-20,-1.19643682181e-20,-9.63681022779e-21,-9.63681022779e-21,-9.21623866397e-21,-9.21623866397e-21,-8.0667430046e-21,-8.0667430046e-21,-7.26120018456e-21,-5.52514945492e-21,-3.99694440366e-21,-3.99694440366e-21,-1.45772771268e-21,-1.45772771268e-21,-1.12585918436e-21,-1.12585918436e-21,-8.20232350249e-22,-8.20232350249e-22,-5.58504015724e-22,-1.47771400975e-22,-1.19081063937e-22,-8.82592672581e-23,-8.82592672581e-23,-3.47660595583e-23,-3.47660595583e-23,-1.40270408015e-23,-1.40270408015e-23,-1.38413558613e-23,-1.38413558613e-23,-8.13118182824e-24,-4.32927375188e-24,-2.06140019259e-24,-2.06140019259e-24,-1.84219424112e-24,-1.84219424112e-24,-1.11011117648e-24,-1.00433478411e-24,-6.24969544253e-25,-6.24969544253e-25,-1.59528852547e-25,-6.32459429624e-26,1.22664384297e-26,1.22664384297e-26,6.27545159062e-26,6.27545159062e-26,1.0333143422e-24,1.0333143422e-24,1.0667950583e-24,2.89698318024e-24,2.89698318024e-24,5.49986774736e-24,5.49986774736e-24,1.66504905809e-23,3.39787221433e-23,3.39787221433e-23,3.63844171875e-23,3.63844171875e-23,4.43261659366e-23,8.73417965229e-23,8.73417965229e-23,1.2096555178e-22,1.2096555178e-22,1.36237901405e-22,1.36237901405e-22,2.1447523759e-22,2.68409586011e-22,2.68409586011e-22,4.56081952478e-22,1.18100997942e-21,1.18100997942e-21,2.6381102256e-21,2.6381102256e-21,2.84639537459e-21,2.84639537459e-21,7.67077585691e-21,8.44908110541e-21,8.44908110541e-21,1.21900013827e-20,1.70947865752e-20,1.70947865752e-20,2.07350584145e-20,2.07350584145e-20,3.31873846101e-20,3.31873846101e-20,3.35367176453e-20,4.99430820621e-20,5.05067971556e-20,5.05067971556e-20,9.12934191831e-20,9.12934191831e-20,1.7616030502e-19,1.7616030502e-19,2.0772408922e-19,2.0772408922e-19,6.69707333583e-19,6.69707333583e-19,2.21693431109e-16,2.4964556757e-16,4.12476411261e-16,4.1251049053e-16,1.03722729045e-15,1.03729021093e-15,1.5879209106e-15,2.91918172205e-15,2.91948844502e-15,5.13971917651e-15,2.33812691555e-14,2.3382790116e-14,3.17750997776e-14,4.49257340595e-14,5.76695720009e-14,7.9248733933e-14,8.18742087002e-14,2.51133458627e-13,2.51144726045e-13,1.82122106078e-12,1.88535561448e-12,1.88550899039e-12,2.23658265625e-12,4.56765579297e-12,5.20339663533e-12,5.20356530048e-12,2.37147787047e-11,7.23200367858e-11,1.38176619122e-10,1.38180699612e-10,2.26651096379e-10,6.58326416741e-10,9.66692034116e-10,9.66725628712e-10,8.09575533551e-09,1.02681414956e-08,1.37615730424e-08,4.74705893087e-08,4.74717311506e-08,4.69917482471e-07,4.69929668838e-07,1.34903255896e-06,2.30959801336e-06,1.00962611678e-05,0.000138272044634,0.000138273234493,0.00341178175175
7.77777777778,-0.00318537463326,-0.000123214476409,-0.000123213390401,-8.67901709236e-06,-1.94747811561e-06,-1.13747694104e-06,-3.89497840711e-07,-3.89487475998e-07,-3.80864220412e-08,-3.80854926666e-08,-1.08529312112e-08,-8.07303543685e-09,-6.33560180878e-09,-7.36185103777e-10,-7.36159057421e-10,-4.99942523887e-10,-1.70497573826e-10,-1.02513060349e-10,-1.02509987083e-10,-5.33198813762e-11,-1.7190694267e-11,-3.71639123063e-12,-3.71626782291e-12,-3.23425638337e-12,-1.57406018581e-12,-1.32449318507e-12,-1.32438359478e-12,-1.2762016693e-12,-1.70841148427e-13,-1.70833458691e-13,-5.51696432587e-14,-5.36115304701e-14,-3.86436978406e-14,-2.99859234771e-14,-2.13278773323e-14,-1.54938309031e-14,-1.54928063093e-14,-3.32345744691e-15,-1.88522010244e-15,-1.88504107893e-15,-1.0136430629e-15,-6.59634172418e-16,-6.59593844456e-16,-2.6097960772e-16,-2.60925788189e-16,-1.55780538857e-16,-1.38162364829e-16,-5.53240250653e-18,-1.76280840791e-18,-2.23495864692e-19,-2.23495864692e-19,-1.48173025901e-19,-1.48173025901e-19,-1.21355624427e-19,-7.66906983369e-20,-7.66906983369e-20,-2.64611331816e-20,-2.64611331816e-20,-2.21741334913e-20,-2.21741334913e-20,-1.46449309748e-20,-1.46449309748e-20,-1.44848510528e-20,-9.17198697032e-21,-9.17198697032e-21,-4.66669216377e-21,-2.99898680491e-21,-2.94088752161e-21,-2.94088752161e-21,-2.70384796864e-21,-2.70384796864e-21,-4.68893564537e-22,-4.11448843896e-22,-4.11448843896e-22,-3.17067757885e-22,-2.97960347737e-22,-2.97960347737e-22,-1.77004717442e-22,-1.77004717442e-22,-5.55358238771e-23,-5.55358238771e-23,-4.19807541465e-23,-4.19807541465e-23,-2.171638447e-23,-2.171638447e-23,-1.17351245449e-23,-1.17351245449e-23,-4.39739762746e-24,-4.39739762746e-24,-1.48145212747e-24,-1.48145212747e-24,-9.64684924043e-25,-9.64684924043e-25,-4.11341261265e-25,-4.11341261265e-25,-1.40096342469e-25,-6.67683452972e-27,-2.72407880779e-28,5.35093187515e-26,5.35093187515e-26,7.49513653954e-25,7.49513653954e-25,2.35718687084e-24,4.18273917078e-24,4.18273917078e-24,1.12520204049e-23,1.26017104457e-23,1.26017104457e-23,2.3682001097e-23,2.3682001097e-23,3.70237638359e-23,3.70237638359e-23,4.19887212581e-23,5.6528607265e-23,5.6528607265e-23,7.71260262628e-23,7.71260262628e-23,9.44469432812e-23,1.11636797083e-22,1.11636797083e-22,1.39620545183e-22,1.43427728619e-22,1.43427728619e-22,3.82257814787e-22,4.03827878149e-22,4.03827878149e-22,1.56541919646e-21,1.56541919646e-21,1.76441824407e-21,2.25047715376e-21,2.25047715376e-21,2.81422282064e-21,2.81422282064e-21,3.23099517237e-21,3.23099517237e-21,8.97987383782e-21,8.97987383782e-21,1.15042076835e-20,1.49631167829e-20,2.52575900796e-20,2.52575900796e-20,3.94025767618e-20,4.36339360764e-20,4.36339360764e-20,5.27064632646e-20,5.27064632646e-20,1.23279286215e-19,1.23279286215e-19,1.41637599247e-19,3.97532520504e-19,3.97532520504e-19,1.68939832915e-18,5.08126338525e-18,1.3816234128e-16,1.55780539476e-16,2.60925816282e-16,2.60979975041e-16,6.59593866673e-16,6.59634080165e-16,1.01377469288e-15,1.88504083407e-15,1.88521987532e-15,3.32345750918e-15,1.5492806011e-14,1.54938307934e-14,2.13277818797e-14,2.9985923477e-14,3.86437008206e-14,5.36115303069e-14,5.51695865163e-14,1.70833453645e-13,1.7084113957e-13,1.27620166926e-12,1.32438359228e-12,1.32449318874e-12,1.57406018482e-12,3.23425638961e-12,3.71626784377e-12,3.71639123076e-12,1.71906942667e-11,5.33198813764e-11,1.02509987083e-10,1.02513060356e-10,1.70497573825e-10,4.99942523888e-10,7.36159057427e-10,7.36185103773e-10,6.33560180878e-09,8.07303543685e-09,1.08529312112e-08,3.80854926666e-08,3.80864220412e-08,3.89487475998e-07,3.89497840711e-07,1.13747694104e-06,1.94747811561e-06,8.67901709236e-06,0.000123213390401,0.000123214476409,0.00318537463326
7.87878787879,-0.00297400516137,-0.000109796120987,-0.000109795130263,-7.46071663638e-06,-1.64213491841e-06,-9.5912688993e-07,-3.22857302973e-07,-3.22848490715e-07,-3.05549306594e-08,-3.05541745635e-08,-8.55917585441e-09,-6.34722870857e-09,-4.95813529672e-09,-5.60625016373e-10,-5.60604827643e-10,-3.7966916567e-10,-1.28266658403e-10,-7.60513301506e-11,-7.60490160482e-11,-3.93120795667e-11,-1.24613171265e-11,-2.65450042772e-12,-2.65441013536e-12,-2.28992488378e-12,-1.10780371753e-12,-9.30413186649e-13,-9.30334903032e-13,-8.94285154646e-13,-1.16203147745e-13,-1.1619784298e-13,-3.71778443846e-14,-3.62709630633e-14,-2.58940158191e-14,-2.00142670626e-14,-1.43154702726e-14,-1.02667500206e-14,-1.02660584329e-14,-2.14884372682e-15,-1.21746003218e-15,-1.21733019244e-15,-6.43176216558e-16,-4.1947634243e-16,-4.19450736961e-16,-1.65073302164e-16,-1.6506201847e-16,-9.72081017417e-17,-8.61096801146e-17,-3.47332268253e-19,-3.47332268253e-19,-2.32482474891e-19,-1.53523983281e-19,-1.53523983281e-19,-1.22149580955e-19,-1.22149580955e-19,-1.06306293744e-19,-1.06306293744e-19,-3.40713150024e-20,-3.40713150024e-20,-3.20066049058e-20,-3.20066049058e-20,-1.69834196705e-20,-1.63764692539e-20,-1.63764692539e-20,-4.79561211861e-21,-4.79561211861e-21,-4.73717176947e-21,-4.73717176947e-21,-3.05483526206e-21,-3.05483526206e-21,-1.25823464403e-21,-1.08993774058e-21,-1.08993774058e-21,-6.8953764616e-22,-6.0344799982e-22,-6.0344799982e-22,-3.43681311566e-22,-3.43681311566e-22,-1.31268046066e-22,-1.31268046066e-22,-9.45261054375e-23,-9.39176714441e-23,-9.39176714441e-23,-6.7907927123e-23,-6.7907927123e-23,-3.54862486992e-23,-1.06524262795e-23,-1.06524262795e-23,-8.11759833725e-24,-5.03091291522e-24,-1.50513484528e-24,-1.31793570445e-24,-1.31793570445e-24,-8.04306937434e-25,-8.04306937434e-25,-6.82046049625e-25,-6.82046049625e-25,-9.22685696366e-26,-9.22685696366e-26,-4.9016240133e-26,-1.46095297265e-27,-1.46095297265e-27,1.79426870705e-26,2.21040751656e-25,5.93532694292e-25,5.93532694292e-25,1.73960325585e-24,2.43416354079e-24,4.68779117521e-24,4.68779117521e-24,2.17123544642e-23,2.42412221006e-23,2.42412221006e-23,2.50701581448e-23,2.50701581448e-23,3.2781403459e-23,3.2781403459e-23,6.26479452447e-23,6.26479452447e-23,1.15097026737e-22,1.15097026737e-22,2.02488174093e-22,2.7912877373e-22,2.7912877373e-22,4.88366246361e-22,4.88366246361e-22,7.17946527159e-22,9.0343930693e-22,9.87281373163e-22,9.87281373163e-22,2.03827077585e-21,2.03827077585e-21,3.32670205944e-21,3.32670205944e-21,4.20218173031e-21,9.81706192227e-21,9.81706192227e-21,1.74950421296e-20,1.74950421296e-20,2.22977117025e-20,2.22977117025e-20,4.49678035884e-20,4.49678035884e-20,5.04558105764e-20,5.04558105764e-20,5.11303979276e-20,5.11303979276e-20,6.06484378866e-20,9.79934574427e-20,9.79934574427e-20,1.10848634468e-19,2.04115275032e-19,2.04115275032e-19,2.65963152041e-19,8.61096890337e-17,9.7208102276e-17,1.6506268498e-16,1.65072784242e-16,4.19450718572e-16,4.19476408756e-16,6.43461310275e-16,1.21733063148e-15,1.21746072875e-15,2.14884367172e-15,1.02660588391e-14,1.02667503353e-14,1.43153797604e-14,2.00142670627e-14,2.58940155226e-14,3.62709611526e-14,3.71779089042e-14,1.1619783545e-13,1.16203156159e-13,8.94285155175e-13,9.30334902146e-13,9.30413217204e-13,1.10780372166e-12,2.2899247848e-12,2.65441013222e-12,2.65450041441e-12,1.24613171265e-11,3.93120795662e-11,7.60490160481e-11,7.6051330133e-11,1.2826665838e-10,3.79669165672e-10,5.60604827634e-10,5.6062501637e-10,4.95813529672e-09,6.34722870857e-09,8.55917585446e-09,3.05541745635e-08,3.05549306594e-08,3.22848490715e-07,3.22857302973e-07,9.5912688993e-07,1.64213491841e-06,7.46071663638e-06,0.000109795130263,0.000109796120987,0.00297400516137
7.9797979798,-0.00277667254613,-9.78394041437e-05,-9.78385007798e-05,-6.4134332491e-06,-1.38466636221e-06,-8.08764550392e-07,-2.67638741184e-07,-2.67631251425e-07,-2.45114237635e-08,-2.45108089101e-08,-6.75029639125e-09,-4.99037956709e-09,-3.88015319844e-09,-4.26933074087e-10,-4.26917429665e-10,-2.8833460281e-10,-9.65034433265e-11,-5.64196276871e-11,-5.641788563e-11,-2.89847072848e-11,-9.03297485788e-12,-1.8961999642e-12,-1.89613393344e-12,-1.62119704629e-12,-7.79667166211e-13,-6.53591745553e-13,-6.53535818386e-13,-6.26661192037e-13,-7.90317491097e-14,-7.90281085943e-14,-2.5055753647e-14,-2.45410933175e-14,-1.7350389398e-14,-1.33586313864e-14,-9.61076983011e-15,-6.80328700474e-15,-6.80282008881e-15,-1.38926332135e-15,-7.86287688991e-16,-7.8620573606e-16,-4.11174493464e-16,-2.66755900294e-16,-2.66739365831e-16,-1.04434301732e-16,-1.0442179047e-16,-6.06584970384e-17,-5.3671078164e-17,-2.4583954285e-18,-4.13170827968e-19,-4.13170827968e-19,-3.09945873882e-19,-3.09945873882e-19,-1.02127546545e-19,-6.70963710153e-20,-6.70963710153e-20,-4.16349489919e-20,-4.16349489919e-20,-2.6555912331e-20,-2.207237701e-20,-2.207237701e-20,-9.17239067035e-21,-6.56737565637e-21,-6.56737565637e-21,-5.81532006056e-21,-3.31668358931e-21,-3.31668358931e-21,-3.1251114964e-21,-2.01767581231e-21,-2.01767581231e-21,-1.60356184041e-21,-1.23801390204e-21,-5.37343522563e-22,-5.14895207035e-22,-5.14895207035e-22,-2.14205576501e-22,-1.58981573721e-22,-1.58981573721e-22,-5.00635428474e-23,-5.00635428474e-23,-4.32203581196e-23,-3.56650308945e-23,-3.56650308945e-23,-2.63726271671e-23,-2.63726271671e-23,-1.81998294413e-23,-1.81998294413e-23,-9.11715315381e-24,-9.11715315381e-24,-3.21550503055e-24,-8.85594644207e-25,-8.85594644207e-25,-7.91360082833e-25,-7.91360082833e-25,-1.64138996385e-25,-1.64138996385e-25,-4.90721002425e-27,-3.86715351213e-27,-3.86715351213e-27,2.70919757472e-26,1.97116645719e-25,1.97116645719e-25,1.0690101439e-24,1.0690101439e-24,1.13715899532e-24,1.82583217614e-24,1.82583217614e-24,1.94954255743e-24,1.51683992347e-23,1.51683992347e-23,1.78526329318e-23,1.78526329318e-23,2.27916350873e-23,3.75333401542e-23,3.75333401542e-23,8.90737241209e-23,8.90737241209e-23,9.14116787829e-23,9.14116787829e-23,9.52403916518e-23,1.14153350446e-22,1.14153350446e-22,1.34613469769e-22,1.34613469769e-22,2.00835179354e-22,2.00835179354e-22,4.1895809261e-22,4.1895809261e-22,6.52357552599e-22,1.1389450081e-21,1.1389450081e-21,1.29310103778e-21,1.59958147947e-21,1.59958147947e-21,3.01901172885e-21,3.58433182778e-21,3.58433182778e-21,3.67540362601e-21,4.99343784136e-21,4.99343784136e-21,5.93415062678e-21,9.68170156189e-21,1.63590263047e-20,1.97366393098e-20,1.97366393098e-20,5.77739178813e-20,5.77739178813e-20,6.93986019302e-20,1.35008707049e-19,2.14476867152e-19,2.14476867152e-19,4.22035964701e-19,4.22035964701e-19,2.3899763139e-18,5.36710672214e-17,6.06584973605e-17,1.04422041152e-16,1.04433893101e-16,2.66739385584e-16,2.66755871255e-16,4.11172267064e-16,7.86205016642e-16,7.86288473653e-16,1.38926330972e-15,6.80281941173e-15,6.80328700413e-15,9.61083277772e-15,1.33586313863e-14,1.73503882359e-14,2.45410933163e-14,2.50557860662e-14,7.90281087485e-14,7.90317462129e-14,6.26661192028e-13,6.53535819734e-13,6.5359173419e-13,7.79667167156e-13,1.62119702704e-12,1.89613393992e-12,1.89619996681e-12,9.0329748579e-12,2.89847072843e-11,5.64178856306e-11,5.6419627691e-11,9.65034433508e-11,2.8833460281e-10,4.26917429665e-10,4.26933074086e-10,3.88015319844e-09,4.99037956709e-09,6.75029639125e-09,2.45108089101e-08,2.45114237635e-08,2.67631251425e-07,2.67638741184e-07,8.08764550392e-07,1.38466636221e-06,6.4134332491e-06,9.78385007798e-05,9.78394041437e-05,0.00277667254613
8.08080808081,-0.00259244290871,-8.71850542889e-05,-8.71842309642e-05,-5.51316057263e-06,-1.16756615986e-06,-6.8199319129e-07,-2.21880724395e-07,-2.21874360793e-07,-1.96621950745e-08,-1.96616952912e-08,-5.32377598335e-09,-3.92360275057e-09,-3.03654255952e-09,-3.25124140909e-10,-3.25112020922e-10,-2.18974797648e-10,-7.26112011418e-11,-4.18551969985e-11,-4.18538858772e-11,-2.13706452562e-11,-6.54778034704e-12,-1.35464175622e-12,-1.35459345462e-12,-1.14767588029e-12,-5.48732213565e-13,-4.59136016823e-13,-4.5909607456e-13,-4.39126495845e-13,-5.37458613507e-14,-5.37433335954e-14,-1.68878034157e-14,-1.6605872096e-14,-1.16254155394e-14,-8.91629139645e-15,-6.45236784945e-15,-4.50833300477e-15,-4.50801773326e-15,-8.98111837216e-16,-5.07868612878e-16,-5.0779905989e-16,-2.61807745698e-16,-1.69637973727e-16,-1.69627577523e-16,-6.60881729169e-17,-6.60467974713e-17,-3.78512974214e-17,-3.34545098606e-17,-1.65924439229e-18,-7.89458257809e-19,-3.19147879644e-19,-6.85811105121e-20,-6.85811105121e-20,-4.96008970807e-20,-3.87065469008e-20,-3.87065469008e-20,-3.2788100054e-20,-3.2788100054e-20,-2.44587567914e-20,-2.07542152843e-20,-2.07542152843e-20,-1.27169781306e-20,-5.43849830936e-21,-5.43849830936e-21,-4.1164948997e-21,-4.1164948997e-21,-3.3676688276e-21,-1.74275799151e-21,-1.74275799151e-21,-1.6515497448e-21,-1.12401826119e-21,-1.12401826119e-21,-9.20376366439e-22,-9.20376366439e-22,-3.19715362708e-22,-3.19715362708e-22,-2.01051034474e-22,-2.01051034474e-22,-8.27537073587e-23,-8.27537073587e-23,-7.96626968566e-23,-7.96626968566e-23,-6.00273811305e-23,-6.00273811305e-23,-4.97628055926e-23,-2.39476178008e-23,-7.03045885962e-24,-7.03045885962e-24,-6.89842919074e-24,-6.89842919074e-24,-2.87380034838e-24,-2.87380034838e-24,-9.6264890013e-25,-9.6264890013e-25,-5.76818652079e-25,-3.96930754425e-25,-3.96930754425e-25,-7.722758283e-26,-7.722758283e-26,-3.32929923144e-27,-2.62253610178e-29,1.49773510594e-25,1.49773510594e-25,7.23230860489e-25,8.87560943862e-25,1.3797588047e-24,1.3797588047e-24,1.51327864111e-24,1.51327864111e-24,7.25079827751e-24,7.25079827751e-24,1.07020387123e-23,1.07020387123e-23,2.68377739027e-23,6.22545794287e-23,6.22545794287e-23,6.65075533574e-23,6.65075533574e-23,6.83835049244e-23,6.83835049244e-23,1.15873019438e-22,1.78161072758e-22,1.78161072758e-22,2.10740764514e-22,2.78997281122e-22,2.78997281122e-22,4.29239670057e-22,4.29239670057e-22,5.39514038036e-22,1.26647040184e-21,1.81514520554e-21,1.81514520554e-21,2.12659696576e-21,2.12659696576e-21,5.28129250061e-21,5.28129250061e-21,6.72324049442e-21,6.72324049442e-21,9.18027627114e-21,1.12181981189e-20,1.12181981189e-20,1.51670125478e-20,1.51670125478e-20,2.16706786991e-20,2.16706786991e-20,2.73004988929e-20,2.73004988929e-20,5.52576288176e-20,5.52576288176e-20,9.51925897878e-20,1.99748773596e-19,1.99748773596e-19,5.60535018812e-19,1.57897832348e-18,3.34545107259e-17,3.78512967148e-17,6.60464510854e-17,6.60880238877e-17,1.69627529278e-16,1.69638007338e-16,2.61864536965e-16,5.07798780541e-16,5.07868271872e-16,8.98111841519e-16,4.50801777529e-15,4.50833307193e-15,6.45236208526e-15,8.91629139637e-15,1.16254145627e-14,1.66058705754e-14,1.68878646293e-14,5.37433338219e-14,5.37458706093e-14,4.39126495884e-13,4.59096073644e-13,4.59136005022e-13,5.48732214349e-13,1.14767587477e-12,1.35459345941e-12,1.35464175278e-12,6.54778034712e-12,2.13706452532e-11,4.1853885877e-11,4.18551970004e-11,7.26112011617e-11,2.18974797648e-10,3.25112020923e-10,3.25124140911e-10,3.03654255952e-09,3.92360275057e-09,5.32377598313e-09,1.96616952912e-08,1.96621950745e-08,2.21874360793e-07,2.21880724395e-07,6.8199319129e-07,1.16756615986e-06,5.51316057263e-06,8.71842309642e-05,8.71850542889e-05,0.00259244290871
8.18181818182,-0.00242044476128,-7.76911649334e-05,-7.76904148925e-05,-4.73926213907e-06,-9.84504947814e-07,-5.75107744567e-07,-1.8395933413e-07,-1.83953929121e-07,-1.57714576514e-08,-1.5771051569e-08,-4.19877656914e-09,-3.08488077494e-09,-2.37634707826e-09,-2.47594457938e-10,-2.47585070658e-10,-1.66301891685e-10,-5.46379770436e-11,-3.10501947676e-11,-3.10492082049e-11,-1.57569419428e-11,-4.74628676432e-12,-9.67838261897e-13,-9.67802966453e-13,-8.12406267422e-13,-3.86203585037e-13,-3.22537199426e-13,-3.22508703604e-13,-3.07713495702e-13,-3.65467699628e-14,-3.65450662957e-14,-1.13836717019e-14,-1.12372854763e-14,-7.78928534094e-15,-5.95122746601e-15,-4.33172429141e-15,-2.98761232945e-15,-2.98740019047e-15,-5.80555050812e-16,-3.28043204004e-16,-3.28013934591e-16,-1.65745234656e-16,-1.07878655897e-16,-1.07871887686e-16,-4.1792215055e-17,-4.17680684083e-17,-2.36194523722e-17,-2.08543490931e-17,-2.51121680698e-19,-2.51121680698e-19,-9.83558237978e-20,-9.83558237978e-20,-5.55288259978e-20,-5.34526308972e-20,-5.34526308972e-20,-3.85645147645e-20,-3.85645147645e-20,-2.68929497627e-20,-2.68929497627e-20,-1.75326210678e-20,-1.75326210678e-20,-1.74477488296e-20,-1.74477488296e-20,-9.96324824644e-21,-9.96324824644e-21,-7.2647076647e-21,-7.2647076647e-21,-4.70772203479e-21,-4.45840963734e-21,-4.45840963734e-21,-1.64168043889e-21,-1.64168043889e-21,-1.20211845881e-21,-1.20211845881e-21,-1.01262865294e-21,-1.01262865294e-21,-9.11668292696e-22,-2.45282285952e-22,-2.45282285952e-22,-1.38921019975e-22,-1.21978541537e-22,-1.21978541537e-22,-8.44992957746e-23,-8.44992957746e-23,-6.86284904726e-23,-6.86284904726e-23,-4.67984736715e-23,-3.53844242179e-23,-1.80811522786e-23,-1.80811522786e-23,-1.23374717069e-23,-1.23374717069e-23,-7.52926145736e-24,-5.78634718382e-24,-5.78634718382e-24,-2.93167939385e-24,-3.68249612243e-25,-3.60358288522e-25,-3.60358288522e-25,-3.1785802407e-25,-3.1785802407e-25,-1.37431124866e-26,6.3020819156e-28,6.3020819156e-28,2.86876396868e-26,4.21182034672e-26,4.21182034672e-26,2.19732702235e-25,2.19732702235e-25,6.1096629031e-25,6.1096629031e-25,2.584956807e-24,6.33427002937e-24,8.64025753823e-24,8.64025753823e-24,1.06172709371e-23,1.06172709371e-23,1.72798208797e-23,1.72798208797e-23,2.16554956265e-23,4.07944384255e-23,4.08693481416e-23,4.08693481416e-23,4.79312996399e-23,4.79312996399e-23,6.81764093074e-23,1.49695754931e-22,1.49695754931e-22,1.84690596626e-22,1.84690596626e-22,3.77488521998e-22,4.3504438411e-22,4.3504438411e-22,5.87028236556e-22,7.40484457907e-22,7.40484457907e-22,1.67545435327e-21,5.47321263081e-21,5.47321263081e-21,5.7777030266e-21,5.7777030266e-21,8.03507333422e-21,8.03507333422e-21,1.47886635352e-20,1.57289106383e-20,1.57289106383e-20,2.2598862161e-20,2.86688140538e-20,2.86688140538e-20,6.13826841197e-20,6.13826841197e-20,1.66194708582e-19,1.66194708582e-19,2.81307712537e-19,2.08543494337e-17,2.36194528365e-17,4.17679350807e-17,4.1792892814e-17,1.07871888575e-16,1.07878638639e-16,1.65793946534e-16,3.2801416356e-16,3.28042927168e-16,5.80555054777e-16,2.98740040468e-15,2.98761232777e-15,4.33175435235e-15,5.95122746598e-15,7.78928272642e-15,1.12372828896e-14,1.13837119098e-14,3.65450655996e-14,3.65467759179e-14,3.07713495644e-13,3.22508703149e-13,3.22537190761e-13,3.86203585084e-13,8.12406209106e-13,9.67802972307e-13,9.67838263764e-13,4.74628676423e-12,1.57569419431e-11,3.10492082043e-11,3.10501947643e-11,5.46379769985e-11,1.66301891685e-10,2.47585070657e-10,2.47594457936e-10,2.37634707826e-09,3.08488077494e-09,4.19877656901e-09,1.5771051569e-08,1.57714576514e-08,1.83953929121e-07,1.8395933413e-07,5.75107744567e-07,9.84504947814e-07,4.73926213907e-06,7.76904148925e-05,7.76911649334e-05,0.00242044476128
8.28282828283,-0.00225986479927,-6.92312998025e-05,-6.92306168177e-05,-4.07399831829e-06,-8.30145752086e-07,-4.8498580417e-07,-1.52529961853e-07,-1.52525372498e-07,-1.26499325348e-08,-1.26496027162e-08,-3.31155387576e-09,-2.42545672397e-09,-1.85968921099e-09,-1.88553711695e-10,-1.88546442679e-10,-1.26300682314e-10,-4.11163205772e-11,-2.30343003924e-11,-2.30335582117e-11,-1.1618005923e-11,-3.44041267125e-12,-6.91541405523e-13,-6.91515596098e-13,-5.75041709923e-13,-2.71817011435e-13,-2.26579971484e-13,-2.26559637621e-13,-2.15627179863e-13,-2.48493839801e-14,-2.48481975154e-14,-7.6741822654e-15,-7.60487272172e-15,-5.2188734865e-15,-3.97217939816e-15,-2.90873615668e-15,-1.97990202433e-15,-1.97975935596e-15,-3.75253351647e-16,-2.11918780882e-16,-2.11891459093e-16,-1.06396780621e-16,-6.86042692431e-17,-6.85999858731e-17,-2.64349518563e-17,-2.64203697498e-17,-1.4738695213e-17,-1.30006391299e-17,-8.22701366841e-19,-2.02492793532e-19,-2.02492793532e-19,-7.34701720368e-20,-7.34701720368e-20,-2.89530285074e-20,-2.89530285074e-20,-2.45507365831e-20,-2.45507365831e-20,-2.00170005423e-20,-1.15672986258e-20,-1.15672986258e-20,-1.10631601835e-20,-1.10631601835e-20,-8.58583691269e-21,-8.58583691269e-21,-5.88058105345e-21,-5.88058105345e-21,-5.56608035904e-21,-5.56608035904e-21,-1.72160333115e-21,-1.68496231361e-21,-1.68496231361e-21,-1.58772431409e-21,-1.58772431409e-21,-1.03914767326e-21,-1.03914767326e-21,-3.19231781302e-22,-3.19231781302e-22,-2.16866028403e-22,-2.16866028403e-22,-1.59603197265e-22,-8.15264481563e-23,-6.4960791317e-23,-6.4960791317e-23,-3.45999019536e-23,-3.45999019536e-23,-3.44338068412e-23,-2.5620720118e-23,-2.5620720118e-23,-9.42940614898e-24,-7.57861493588e-24,-7.57861493588e-24,-3.57151432928e-24,-3.57151432928e-24,-8.5055474385e-25,-3.79814496713e-25,-3.79814496713e-25,-6.41778055347e-26,-6.41778055347e-26,-1.3571674754e-26,-1.3571674754e-26,-9.26437484937e-27,3.17441566973e-28,3.17441566973e-28,1.00939379873e-25,1.00939379873e-25,1.37649254275e-25,2.26256553584e-25,4.11631764343e-25,4.11631764343e-25,8.52060885222e-25,2.12135582307e-24,2.12135582307e-24,9.06834317639e-24,1.03059472505e-23,1.03059472505e-23,1.59589488637e-23,1.59589488637e-23,1.79808013955e-23,1.79808013955e-23,2.07990296759e-23,5.09434146277e-23,5.33107204276e-23,5.33107204276e-23,6.35608591738e-23,6.35608591738e-23,1.43960384531e-22,1.43960384531e-22,2.74250512311e-22,3.42636316316e-22,3.42636316316e-22,7.0973279006e-22,7.0973279006e-22,9.31731223867e-22,1.76234991726e-21,1.76234991726e-21,1.79383224828e-21,1.87346896016e-21,1.87346896016e-21,4.317838491e-21,9.53498415307e-21,9.53498415307e-21,1.18427834632e-20,1.18427834632e-20,2.1293286479e-20,2.1293286479e-20,3.15924131551e-20,3.15924131551e-20,5.93665027155e-20,1.06427353078e-19,1.06427353078e-19,1.59462146633e-19,1.59462146633e-19,4.66297457705e-19,4.66297457705e-19,1.30006423866e-17,1.47386953875e-17,2.64202741922e-17,2.64353011465e-17,6.85999932859e-17,6.86043109262e-17,1.06182868761e-16,2.11891936889e-16,2.11918589545e-16,3.75253342121e-16,1.97975949318e-15,1.97990198462e-15,2.90891879549e-15,3.97217939823e-15,5.21887322817e-15,7.6048724427e-15,7.67413982553e-15,2.48481968984e-14,2.4849386373e-14,2.15627179874e-13,2.26559638148e-13,2.2657997633e-13,2.71817009797e-13,5.75041749088e-13,6.91515593156e-13,6.91541399927e-13,3.44041267125e-12,1.16180059207e-11,2.30335582118e-11,2.30343003946e-11,4.11163205972e-11,1.26300682314e-10,1.8854644268e-10,1.88553711696e-10,1.85968921099e-09,2.42545672397e-09,3.31155387571e-09,1.26496027162e-08,1.26499325348e-08,1.52525372498e-07,1.52529961853e-07,4.8498580417e-07,8.30145752086e-07,4.07399831829e-06,6.92306168177e-05,6.92312998025e-05,0.00225986479927
8.38383838384,-0.00210994398344,-6.16928049847e-05,-6.16921833204e-05,-3.50211967183e-06,-6.99988388511e-07,-4.0899584169e-07,-1.26479165823e-07,-1.26475270246e-07,-1.01456837254e-08,-1.01454159497e-08,-2.61184224668e-09,-1.90699855962e-09,-1.45536146351e-09,-1.43592542051e-10,-1.4358691455e-10,-9.59222661742e-11,-3.0942902708e-11,-1.70876162439e-11,-1.70870580328e-11,-8.56636145284e-12,-2.49381316278e-12,-4.94162387299e-13,-4.94143535285e-13,-4.07003651671e-13,-1.91311603555e-13,-1.5917179667e-13,-1.59157270835e-13,-1.51098626508e-13,-1.68945146689e-14,-1.68936950338e-14,-5.17391098265e-15,-5.14698349351e-15,-3.4966007663e-15,-2.65125295417e-15,-1.95267790918e-15,-1.31212172772e-15,-1.31202509188e-15,-2.42535269161e-16,-1.36909778842e-16,-1.36892370406e-16,-6.63037656162e-17,-4.36285986581e-17,-4.36258488355e-17,-1.67206067683e-17,-1.67135284159e-17,-9.19703381547e-18,-8.10518681259e-18,-1.54700302604e-19,-6.29208756644e-20,-6.29208756644e-20,-6.26365741363e-20,-6.26365741363e-20,-5.6759127751e-20,-5.6759127751e-20,-3.04115718603e-20,-2.0508499467e-20,-2.0508499467e-20,-1.9646497083e-20,-1.9646497083e-20,-1.7152294104e-20,-1.07790076969e-20,-1.07790076969e-20,-7.49837446059e-21,-5.45097795303e-21,-5.45097795303e-21,-2.48498289507e-21,-2.48498289507e-21,-2.20334549102e-21,-1.84130993189e-21,-1.42618428038e-21,-1.42618428038e-21,-1.15601380028e-21,-1.15601380028e-21,-8.4116684045e-22,-8.4116684045e-22,-4.73951652334e-22,-4.73951652334e-22,-3.26917767527e-22,-1.39280978733e-22,-1.39280978733e-22,-1.35174742115e-22,-1.35174742115e-22,-9.87803853514e-23,-5.66500320421e-23,-5.66500320421e-23,-2.75942410769e-23,-2.41901273529e-23,-2.41901273529e-23,-2.08193326115e-23,-2.08193326115e-23,-3.2904705466e-24,-3.2904705466e-24,-2.67844031321e-24,-2.67844031321e-24,-2.60948842919e-24,-5.38408205697e-25,-5.26605733781e-25,-5.26605733781e-25,-1.46275946931e-25,-1.46275946931e-25,-7.69741459013e-26,4.69293280075e-28,3.74734222053e-27,3.74734222053e-27,1.37940407771e-25,1.9308688233e-25,1.9308688233e-25,5.51722240691e-25,8.81407841812e-25,8.81407841812e-25,1.13735901607e-24,1.13735901607e-24,1.17158451071e-24,1.17158451071e-24,6.38323412587e-24,1.82514535595e-23,1.82514535595e-23,1.92926097699e-23,1.92926097699e-23,2.3282210269e-23,2.3282210269e-23,2.6395224913e-23,4.25085852681e-23,4.25085852681e-23,5.91787622099e-23,5.91787622099e-23,1.03944612086e-22,1.03944612086e-22,1.84691838121e-22,2.46752197863e-22,2.46752197863e-22,6.27030375695e-22,6.27030375695e-22,1.86175623815e-21,1.86175623815e-21,2.80805868015e-21,2.95191312123e-21,2.95191312123e-21,4.15111820798e-21,4.15111820798e-21,4.29285647392e-21,5.35286250088e-21,5.35286250088e-21,9.67562421216e-21,9.67562421216e-21,1.61090227824e-20,2.01529920213e-20,2.01529920213e-20,5.74531412632e-20,5.74531412632e-20,9.97105675379e-20,9.97105675379e-20,1.87519593911e-19,8.10519113079e-18,9.19703369485e-18,1.67140525275e-17,1.67199584814e-17,4.36258660671e-17,4.36285857616e-17,6.63450942199e-17,1.3689202599e-16,1.36909566275e-16,2.42535269941e-16,1.31202519369e-15,1.31212153196e-15,1.95265336926e-15,2.65125295419e-15,3.49660772862e-15,5.14698059982e-15,5.17394920965e-15,1.68936939872e-14,1.68945082104e-14,1.51098626507e-13,1.59157271829e-13,1.59171764291e-13,1.9131160064e-13,4.07003680241e-13,4.94143547974e-13,4.94162404709e-13,2.49381316287e-12,8.56636145564e-12,1.70870580325e-11,1.70876162499e-11,3.09429026533e-11,9.59222661741e-11,1.43586914551e-10,1.43592542051e-10,1.45536146351e-09,1.90699855963e-09,2.61184224662e-09,1.01454159497e-08,1.01456837254e-08,1.26475270246e-07,1.26479165823e-07,4.0899584169e-07,6.99988388511e-07,3.50211967183e-06,6.16921833204e-05,6.16928049847e-05,0.00210994398344
8.48484848485,-0.00196997389076,-5.49753054533e-05,-5.49747398317e-05,-3.01051739086e-06,-5.90238260297e-07,-3.44919911542e-07,-1.0488484469e-07,-1.04881539014e-07,-8.13675765081e-09,-8.13654032684e-09,-2.06000413349e-09,-1.49936990902e-09,-1.13894137636e-09,-1.09353192502e-10,-1.09348836811e-10,-7.28514456484e-11,-2.32880773372e-11,-1.26760428777e-11,-1.26756231163e-11,-6.3163492055e-12,-1.80764944411e-12,-3.53147707455e-13,-3.53133938299e-13,-2.88053118697e-13,-1.34651188977e-13,-1.11818346566e-13,-1.11808000411e-13,-1.05880889819e-13,-1.14852464031e-14,-1.14846929031e-14,-3.48879686165e-15,-3.48369332221e-15,-2.34264721893e-15,-1.76959336478e-15,-1.31186085583e-15,-8.69591582809e-16,-8.69526942985e-16,-1.56745637494e-16,-8.84558926913e-17,-8.84483851884e-17,-4.34962678098e-17,-2.77456841069e-17,-2.77439385122e-17,-1.05766734832e-17,-1.05766734832e-17,-5.73900391615e-18,-5.05343382901e-18,-7.92684327843e-19,-5.54976122135e-19,-1.32355544055e-19,-1.32355544055e-19,-5.34673224851e-20,-3.39215648441e-20,-3.33947613856e-20,-3.33947613856e-20,-2.18576730737e-20,-2.18576730737e-20,-1.62381210685e-20,-1.00076547422e-20,-9.9203376231e-21,-9.9203376231e-21,-5.70684479036e-21,-5.70684479036e-21,-3.39266859872e-21,-3.39266859872e-21,-2.89775228459e-21,-1.31080175826e-21,-1.31080175826e-21,-5.54465168111e-22,-5.54465168111e-22,-4.36804831489e-22,-4.36804831489e-22,-3.78565073364e-22,-3.78565073364e-22,-2.04028467588e-22,-9.60984333641e-23,-9.60984333641e-23,-9.46393035141e-23,-9.46393035141e-23,-5.6077535794e-23,-4.01409250522e-23,-3.90102935288e-23,-3.90102935288e-23,-2.02039867043e-23,-1.5648198515e-23,-1.5648198515e-23,-1.21369272676e-23,-8.53418082641e-24,-8.53418082641e-24,-7.82779327263e-24,-7.82779327263e-24,-2.39442518988e-24,-1.55907494645e-24,-1.55907494645e-24,-1.02676794292e-24,-7.44266988679e-25,-2.09857018864e-25,-1.79497238319e-25,-1.79497238319e-25,-1.19467015648e-25,-3.52714102779e-27,1.49278103704e-27,1.15414806885e-26,1.61972632594e-26,1.61972632594e-26,8.6835092169e-26,8.6835092169e-26,2.0538886565e-25,8.76638439663e-25,8.76638439663e-25,3.3852914584e-24,4.87114816472e-24,4.87114816472e-24,1.4965988472e-23,1.92476732623e-23,1.92476732623e-23,2.48646583583e-23,3.10175581486e-23,3.10175581486e-23,6.27886916825e-23,6.27886916825e-23,9.94330614689e-23,9.94330614689e-23,1.03325194568e-22,1.03325194568e-22,1.4944374463e-22,1.4944374463e-22,3.78782372008e-22,3.78782372008e-22,4.8293383467e-22,4.8293383467e-22,1.30152628886e-21,1.30152628886e-21,1.672532981e-21,1.672532981e-21,2.76337663949e-21,6.33689076981e-21,6.33689076981e-21,6.74843198344e-21,7.8703658461e-21,7.8703658461e-21,1.08034449475e-20,1.08034449475e-20,1.56247115658e-20,2.57203125679e-20,2.90946629031e-20,2.90946629031e-20,4.16177528828e-20,4.16177528828e-20,1.12214961382e-19,1.12214961382e-19,7.06311746628e-19,7.06311746628e-19,5.05343838698e-18,5.73900399657e-18,1.05763257215e-17,1.05763257215e-17,2.77439569338e-17,2.77456407603e-17,4.36469095707e-17,8.84485838164e-17,8.84564185312e-17,1.56745609622e-16,8.69526554478e-16,8.6959165414e-16,1.31169682114e-15,1.76959336476e-15,2.3426483045e-15,3.48370371711e-15,3.48877180329e-15,1.14846933338e-14,1.14852407342e-14,1.05880889861e-13,1.11808000206e-13,1.11818347272e-13,1.34651191041e-13,2.88053067874e-13,3.53133941223e-13,3.53147709312e-13,1.80764944415e-12,6.31634920483e-12,1.26756231171e-11,1.26760428784e-11,2.32880773769e-11,7.28514456483e-11,1.09348836811e-10,1.09353192502e-10,1.13894137636e-09,1.49936990902e-09,2.06000413354e-09,8.13654032684e-09,8.13675765081e-09,1.04881539014e-07,1.0488484469e-07,3.44919911542e-07,5.90238260297e-07,3.01051739086e-06,5.49747398317e-05,5.49753054533e-05,0.00196997389076
8.58585858586,-0.00183929331508,-4.89893657831e-05,-4.89888513522e-05,-2.58792280464e-06,-4.97695727462e-07,-2.90888552041e-07,-8.69832877652e-08,-8.69804834936e-08,-6.52527212796e-09,-6.52509581237e-09,-1.62478250794e-09,-1.17887759806e-09,-8.91316343978e-10,-8.32787071687e-11,-8.32753365566e-11,-5.53301338241e-11,-1.7527931053e-11,-9.40333016956e-12,-9.4030145843e-12,-4.65736852998e-12,-1.31027226181e-12,-2.52393039852e-13,-2.5238298161e-13,-2.03855799236e-13,-9.47726801844e-14,-7.85528842032e-14,-7.85455046842e-14,-7.41950101225e-14,-7.80730734275e-15,-7.80692494711e-15,-2.35809372298e-15,-2.35250066166e-15,-1.56948933767e-15,-1.18112483306e-15,-8.80851428377e-16,-5.76325101605e-16,-5.7628129898e-16,-1.01294777094e-16,-5.7160854745e-17,-5.71514122857e-17,-2.78437369511e-17,-1.76451385949e-17,-1.76440023102e-17,-6.70157200047e-18,-6.69311423891e-18,-3.58117598608e-18,-3.15096257253e-18,-4.18593223866e-19,-4.18593223866e-19,-1.02894193256e-19,-1.02894193256e-19,-5.8769154091e-20,-5.8769154091e-20,-5.37500912476e-20,-5.37500912476e-20,-4.94753603032e-20,-1.60639374145e-20,-1.60639374145e-20,-1.30492834183e-20,-1.30492834183e-20,-1.24138962749e-20,-9.64514394824e-21,-9.64514394824e-21,-4.34819253484e-21,-4.34819253484e-21,-3.02022391086e-21,-2.71638712464e-21,-2.71638712464e-21,-8.8150112572e-22,-8.8150112572e-22,-2.6285865598e-22,-2.6285865598e-22,-1.8447077302e-22,-1.8447077302e-22,-1.56776170442e-22,-1.56776170442e-22,-1.24817201187e-22,-8.15869569903e-23,-8.15869569903e-23,-4.77960323838e-23,-2.75719400455e-23,-2.75719400455e-23,-2.71364026876e-23,-2.71364026876e-23,-2.14313124778e-23,-1.53570037295e-23,-1.21289090889e-23,-1.21289090889e-23,-1.16917264465e-23,-1.16917264465e-23,-2.9406201781e-24,-8.51467647609e-25,-8.51467647609e-25,-3.31875983377e-25,-3.05409046833e-25,-3.05409046833e-25,-2.89572150759e-25,-2.89572150759e-25,-2.07366216785e-26,-2.07366216785e-26,-1.13808902837e-27,2.47498287731e-27,2.47498287731e-27,8.72889184158e-27,1.73881492922e-25,1.73881492922e-25,3.65211271028e-25,3.65211271028e-25,3.80818650652e-25,2.00560318207e-24,8.67113920187e-24,8.67113920187e-24,8.81619486068e-24,8.81619486068e-24,9.04022053017e-24,9.04022053017e-24,1.08828442068e-23,2.09262247689e-23,2.09262247689e-23,4.41521423768e-23,4.42580437345e-23,4.42580437345e-23,5.2561810748e-23,5.2561810748e-23,6.075261981e-23,8.47118919766e-23,8.47118919766e-23,1.47810938587e-22,1.95538605473e-22,3.86929077487e-22,3.86929077487e-22,6.44399860673e-22,6.44399860673e-22,8.95759718244e-22,8.95759718244e-22,1.64771790729e-21,1.64771790729e-21,4.68651642323e-21,5.74564133408e-21,5.74564133408e-21,5.83669649005e-21,5.83669649005e-21,1.07931328028e-20,1.7195491684e-20,3.8133699822e-20,5.24469792393e-20,6.89041116522e-20,7.48276432376e-20,7.48276432376e-20,8.23128228259e-20,8.23128228259e-20,1.35762728119e-19,3.18564406387e-19,3.1509528572e-18,3.58117526071e-18,6.69324648947e-18,6.7014060936e-18,1.76440377347e-17,1.76451340133e-17,2.78075308055e-17,5.71515988309e-17,5.71609015289e-17,1.01294788764e-16,5.76281175942e-16,5.76325071298e-16,8.80901373326e-16,1.18112483311e-15,1.56949137579e-15,2.3525127807e-15,2.35809410412e-15,7.80692463047e-15,7.8073143321e-15,7.41950101143e-14,7.85455046879e-14,7.85528816045e-14,9.47726795342e-14,2.03855822772e-13,2.5238298226e-13,2.52393039559e-13,1.3102722608e-12,4.65736853061e-12,9.4030145837e-12,9.40333016739e-12,1.75279309987e-11,5.5330133824e-11,8.32753365561e-11,8.32787071694e-11,8.91316343978e-10,1.17887759806e-09,1.62478250797e-09,6.52509581236e-09,6.52527212796e-09,8.69804834936e-08,8.69832877652e-08,2.90888552041e-07,4.97695727462e-07,2.58792280464e-06,4.89888513522e-05,4.89893657831e-05,0.00183929331508
8.68686868687,-0.00171728509963,-4.36552970999e-05,-4.36548294027e-05,-2.22464907097e-06,-4.19662822481e-07,-2.45325953058e-07,-7.21419118819e-08,-7.21395336496e-08,-5.23266961438e-09,-5.23252661776e-09,-1.28152865393e-09,-9.26893957358e-10,-6.975291631e-10,-6.34219420382e-11,-6.341933425e-11,-4.20232726519e-11,-1.31932209765e-11,-6.97550171479e-12,-6.97526448765e-12,-3.43415282765e-12,-9.4974283625e-13,-1.80398002904e-13,-1.80390662558e-13,-1.44262262374e-13,-6.67052589657e-14,-5.51839539172e-14,-5.51787004096e-14,-5.19914418724e-14,-5.30675623828e-15,-5.30649322758e-15,-1.59626988533e-15,-1.58667954839e-15,-1.05148192616e-15,-7.88348276654e-16,-5.92326373589e-16,-3.81969937026e-16,-3.81940677917e-16,-6.5456177028e-17,-3.6935498702e-17,-3.6931270023e-17,-1.94537435234e-17,-1.1221691677e-17,-1.12210474875e-17,-4.23203834893e-18,-4.23203834893e-18,-2.23463223187e-18,-1.96480424743e-18,-2.2116035339e-19,-2.2116035339e-19,-9.17232267039e-20,-9.17232267039e-20,-4.27792466318e-20,-4.27792466318e-20,-3.50116185509e-20,-3.50116185509e-20,-3.49698712727e-20,-2.38232307856e-20,-1.88928540122e-20,-1.88928540122e-20,-9.68146733571e-21,-9.68146733571e-21,-7.45242255419e-21,-6.79698582401e-21,-6.79698582401e-21,-4.52453124592e-21,-1.39708938157e-21,-1.39708938157e-21,-1.34934080034e-21,-1.34934080034e-21,-6.49405120336e-22,-6.49405120336e-22,-4.70112255773e-22,-4.40992611776e-22,-3.94226165323e-22,-3.94226165323e-22,-2.98442772541e-22,-2.98442772541e-22,-1.73788674257e-22,-1.73788674257e-22,-1.33224560721e-22,-7.5572110107e-23,-3.64968147228e-23,-3.64968147228e-23,-3.03901233556e-23,-3.03901233556e-23,-1.76322857575e-23,-1.76322857575e-23,-1.46136542692e-23,-1.46136542692e-23,-1.45181898641e-23,-7.08681393074e-24,-1.79836878871e-24,-8.60500724312e-25,-8.60500724312e-25,-1.69858280576e-25,-5.84872613813e-27,2.56170962319e-27,5.95933293952e-27,5.95933293952e-27,9.46561425825e-26,9.46561425825e-26,3.28435236313e-25,3.28435236313e-25,5.15860574803e-25,5.15860574803e-25,7.38556137149e-25,7.38556137149e-25,1.49796928165e-24,1.49796928165e-24,1.89157753121e-24,1.89157753121e-24,2.98719429001e-24,2.98719429001e-24,7.31435335397e-24,7.31435335397e-24,7.32163164481e-24,7.32163164481e-24,3.25368836394e-23,3.33449417977e-23,3.33449417977e-23,4.47598427193e-23,4.47598427193e-23,5.38241466156e-23,5.38241466156e-23,6.88041244786e-23,6.88041244786e-23,1.02298020297e-22,1.25281677659e-22,1.25281677659e-22,2.18667434806e-22,3.07344587786e-22,3.07344587786e-22,4.34172231461e-22,4.34172231461e-22,6.49965832483e-22,1.06714415837e-21,2.00165572458e-21,2.00165572458e-21,3.19507401808e-21,3.19507401808e-21,4.80976204994e-21,7.04474475221e-21,7.04474475221e-21,7.2729867429e-21,1.27904413606e-20,1.39917155635e-20,2.17274059968e-20,2.17274059968e-20,4.88121008238e-20,7.68963998558e-20,9.99780819003e-20,9.99780819003e-20,2.48589400409e-19,1.96479542204e-18,2.23463109203e-18,4.23199377339e-18,4.23199377339e-18,1.12210114479e-17,1.12217163382e-17,1.9396298739e-17,3.69308403997e-17,3.69354614532e-17,6.54562170083e-17,3.8194078752e-16,3.81970208941e-16,5.92333445129e-16,7.88348276675e-16,1.05148119898e-15,1.58669698804e-15,1.59626939914e-15,5.30649342054e-15,5.30675343718e-15,5.19914418589e-14,5.5178700377e-14,5.51839662066e-14,6.6705259765e-14,1.44262252345e-13,1.80390657033e-13,1.80397996602e-13,9.49742836121e-13,3.434152829e-12,6.97526448759e-12,6.97550170359e-12,1.31932208789e-11,4.20232726518e-11,6.34193342519e-11,6.34219420395e-11,6.975291631e-10,9.26893957358e-10,1.2815286539e-09,5.23252661776e-09,5.23266961438e-09,7.21395336496e-08,7.21419118819e-08,2.45325953058e-07,4.19662822481e-07,2.22464907097e-06,4.36548294027e-05,4.36552970999e-05,0.00171728509963
8.78787878788,-0.00160337318526,-3.89020942706e-05,-3.89016692161e-05,-1.91236912727e-06,-3.53864592344e-07,-2.06903767158e-07,-5.98367011646e-08,-5.98346848157e-08,-4.19590562005e-09,-4.19578968408e-09,-1.01080478445e-09,-7.28773742117e-10,-5.45874578287e-10,-4.83001266198e-11,-4.8298109448e-11,-3.19170272662e-11,-9.93099900211e-12,-5.17445965162e-12,-5.17428137554e-12,-2.53222906437e-12,-6.88410926835e-13,-1.28949181031e-13,-1.28943824538e-13,-1.02083366056e-13,-4.69505647887e-14,-3.87672342766e-14,-3.87634955353e-14,-3.64325081357e-14,-3.60682625544e-15,-3.6066457267e-15,-1.08062779944e-15,-1.07004960541e-15,-7.04429140177e-16,-5.26187402076e-16,-3.97256047614e-16,-2.53164033586e-16,-2.53143887324e-16,-4.22949233447e-17,-2.38704421577e-17,-2.38660041087e-17,-1.10929826998e-17,-7.13675360601e-18,-7.13627737069e-18,-2.67923578712e-18,-2.67319047372e-18,-1.39446653117e-18,-1.22529342806e-18,-1.86746024745e-19,-1.86746024745e-19,-1.32264390851e-19,-5.49526940494e-20,-3.08180733746e-20,-2.12197974986e-20,-2.12197974986e-20,-1.45287412031e-20,-1.45287412031e-20,-1.27310133814e-20,-1.27310133814e-20,-1.17362352777e-20,-8.33072738069e-21,-8.33072738069e-21,-3.18538026942e-21,-3.18538026942e-21,-2.81493078195e-21,-2.0486016722e-21,-2.0486016722e-21,-1.21015222285e-21,-1.21015222285e-21,-5.38551521778e-22,-5.38551521778e-22,-2.58432073469e-22,-2.23979561047e-22,-2.23979561047e-22,-1.35753888208e-22,-7.78210085757e-23,-6.70354581848e-23,-6.70354581848e-23,-3.89466529831e-23,-3.89466529831e-23,-2.86407265764e-23,-2.28336836151e-23,-1.45989602633e-23,-1.45989602633e-23,-1.45179656422e-23,-1.45179656422e-23,-6.08657129499e-24,-6.08657129499e-24,-3.33096878707e-24,-3.33096878707e-24,-2.47905227088e-24,-1.19323561712e-24,-4.57730583289e-25,-4.57730583289e-25,-4.42684190118e-25,-1.73527178313e-25,-1.73527178313e-25,-1.19071619289e-25,-1.40938393006e-26,-1.19834939746e-27,-1.19834939746e-27,-6.44715999259e-29,1.7283342055e-25,2.5515882975e-25,2.5515882975e-25,2.92141175928e-25,5.05862214142e-25,5.05862214142e-25,5.14109022256e-25,5.14109022256e-25,5.84806180342e-25,2.33974502731e-24,2.33974502731e-24,4.34637132274e-24,5.26973047555e-24,5.26973047555e-24,1.54072845066e-23,1.56492050694e-23,2.42673013519e-23,2.42673013519e-23,2.69371205168e-23,2.69371205168e-23,3.61812770121e-23,3.61812770121e-23,9.93182999807e-23,9.93182999807e-23,1.00408645819e-22,3.12073762062e-22,3.12073762062e-22,4.86074796033e-22,4.86074796033e-22,5.78606442974e-22,5.78606442974e-22,1.15037641345e-21,1.15037641345e-21,1.93462637756e-21,2.66269959334e-21,4.20858817688e-21,4.20858817688e-21,6.31622994139e-21,6.31622994139e-21,6.43008572045e-21,7.52227929241e-21,7.52227929241e-21,7.94776687878e-21,7.94776687878e-21,1.30009828638e-20,1.30009828638e-20,2.03152159496e-20,2.03152159496e-20,3.13651226229e-20,6.99207498934e-20,1.51244690818e-19,1.51244690818e-19,1.22528427168e-18,1.39446658211e-18,2.67343339945e-18,2.67943345241e-18,7.13628060376e-18,7.13674496719e-18,1.12160388056e-17,2.3865837664e-17,2.38707852402e-17,4.22947821159e-17,2.5314374729e-16,2.531642785e-16,3.97179306287e-16,5.26187402069e-16,7.04426678209e-16,1.07005984834e-15,1.08062863802e-15,3.60664660733e-15,3.60682734201e-15,3.64325081334e-14,3.8763496389e-14,3.87672539408e-14,4.6950565429e-14,1.02083344105e-13,1.28943809657e-13,1.28949171755e-13,6.88410926947e-13,2.53222906322e-12,5.17428137514e-12,5.17445964421e-12,9.93099906109e-12,3.19170272663e-11,4.82981094485e-11,4.83001266187e-11,5.45874578287e-10,7.28773742117e-10,1.01080478445e-09,4.19578968408e-09,4.19590562005e-09,5.98346848157e-08,5.98367011646e-08,2.06903767158e-07,3.53864592344e-07,1.91236912727e-06,3.89016692161e-05,3.89020942706e-05,0.00160337318526
8.88888888889,-0.0014970198589,-3.46664890937e-05,-3.46661029298e-05,-1.64392481201e-06,-2.98382773626e-07,-1.74502198499e-07,-4.96335366218e-08,-4.96318275625e-08,-3.36438820649e-09,-3.36429424001e-09,-7.97282199525e-10,-5.73002655453e-10,-4.27192253731e-10,-3.67841122899e-11,-3.678255227e-11,-2.42414855092e-11,-7.47576821809e-12,-3.83840120666e-12,-3.83826726319e-12,-1.86719870568e-12,-4.98984246176e-13,-9.21800720498e-14,-9.21761594882e-14,-7.2233568692e-14,-3.30464859122e-14,-2.72344184804e-14,-2.72317405844e-14,-2.55297359354e-14,-2.45126402852e-15,-2.45114595937e-15,-7.31599297649e-16,-7.22080094411e-16,-4.71910747469e-16,-3.51206682011e-16,-2.66799546021e-16,-1.677971263e-16,-1.67783615427e-16,-2.73274063609e-17,-1.54263183918e-17,-1.54244874885e-17,-7.32241538049e-18,-4.53886245838e-18,-4.53856225367e-18,-1.69259644537e-18,-1.68759137232e-18,-8.7013285915e-19,-7.64129639456e-19,-3.34311436174e-19,-1.07565413103e-19,-4.27501954377e-20,-4.27501954377e-20,-3.40263855669e-20,-1.95968134956e-20,-1.56950621179e-20,-1.56950621179e-20,-5.93912718947e-21,-4.54221091365e-21,-4.54221091365e-21,-3.90004997623e-21,-3.90004997623e-21,-3.85195602094e-21,-3.85195602094e-21,-3.83662927721e-21,-3.83662927721e-21,-1.57895404273e-21,-1.57895404273e-21,-1.54223504983e-21,-1.54223504983e-21,-8.71899975436e-22,-8.71899975436e-22,-4.18651527785e-22,-3.32660262987e-22,-3.32660262987e-22,-2.19345527053e-22,-2.19345527053e-22,-1.63467254921e-22,-1.56041419573e-22,-1.56041419573e-22,-1.23722640836e-22,-4.31973975963e-23,-2.92305753411e-23,-2.55255240131e-23,-2.55255240131e-23,-1.84683725621e-23,-1.30287538091e-23,-1.30287538091e-23,-7.28535473749e-24,-7.28535473749e-24,-2.26793086656e-24,-1.31428775335e-24,-1.31428775335e-24,-5.89686302825e-25,-5.89686302825e-25,-9.70269314154e-26,-7.95926458222e-26,-7.95926458222e-26,-3.62235507074e-27,-1.55062512815e-28,2.7110649013e-26,2.7110649013e-26,9.99828516466e-26,9.99828516466e-26,2.93868093492e-25,2.93868093492e-25,6.38843111459e-25,6.38843111459e-25,6.8482455519e-25,6.8482455519e-25,6.85651194489e-25,6.85651194489e-25,8.59644922884e-25,1.27845064835e-24,1.63649643316e-24,1.63649643316e-24,2.65688460066e-24,8.20515673936e-24,1.44004968444e-23,1.44004968444e-23,2.14244714242e-23,2.14244714242e-23,3.50290354578e-23,3.50290354578e-23,6.10811448065e-23,6.10811448065e-23,9.86656776475e-23,1.1712507947e-22,1.1712507947e-22,1.7587257236e-22,3.40197014024e-22,3.40197014024e-22,3.42950144815e-22,7.99031827565e-22,7.99031827565e-22,8.74089719211e-22,8.74089719211e-22,1.7872802103e-21,1.87451561624e-21,1.87451561624e-21,2.00153351539e-21,2.00153351539e-21,2.42586650932e-21,2.74442048115e-21,2.74442048115e-21,5.22251824373e-21,6.54338240394e-21,1.37402082595e-20,2.13510771566e-20,2.63437330332e-20,2.63437330332e-20,6.4757208173e-20,8.58809749074e-20,1.82444539402e-19,2.61048887481e-19,7.64157957172e-19,8.70131578666e-19,1.68777953796e-18,1.69319609331e-18,4.53855554044e-18,4.53887828733e-18,7.29573397802e-18,1.54242860629e-17,1.54265113907e-17,2.73273558006e-17,1.67783572389e-16,1.67797093174e-16,2.66846621848e-16,3.51206681978e-16,4.71918116461e-16,7.22105133939e-16,7.31600024134e-16,2.45114439273e-15,2.45126845947e-15,2.5529735943e-14,2.72317405953e-14,2.72344079514e-14,3.30464851284e-14,7.22335001823e-14,9.2176166934e-14,9.21800738815e-14,4.98984246389e-13,1.8671987062e-12,3.83826726283e-12,3.83840121327e-12,7.47576821527e-12,2.42414855091e-11,3.67825522695e-11,3.67841122887e-11,4.27192253731e-10,5.73002655452e-10,7.97282199505e-10,3.36429424001e-09,3.36438820649e-09,4.96318275625e-08,4.96335366218e-08,1.74502198499e-07,2.98382773626e-07,1.64392481201e-06,3.46661029298e-05,3.46664890937e-05,0.0014970198589
8.9898989899,-0.00139772318869,-3.08921068128e-05,-3.08917561006e-05,-1.41316278082e-06,-2.51599866832e-07,-1.47177220224e-07,-4.11727433576e-08,-4.11712951485e-08,-2.69752070366e-09,-2.69744456677e-09,-6.28872464132e-10,-4.50527943105e-10,-3.34313464871e-10,-2.80140347919e-11,-2.80128285528e-11,-1.84119624244e-11,-5.62779658589e-12,-2.84728905656e-12,-2.8471884268e-12,-1.37683561575e-12,-3.61679058709e-13,-6.59001388347e-14,-6.58972856151e-14,-5.11094359614e-14,-2.32601942536e-14,-1.91325010209e-14,-1.91305985549e-14,-1.78897230021e-14,-1.6658195445e-15,-1.66573427537e-15,-4.95328772202e-16,-4.86868907843e-16,-3.1614374533e-16,-2.34414835711e-16,-1.7885654029e-16,-1.11218543579e-16,-1.11209560709e-16,-1.76556088451e-17,-9.97158770321e-18,-9.97158770321e-18,-3.84889981365e-18,-2.88672297258e-18,-2.88653427513e-18,-1.07185514145e-18,-1.07185514145e-18,-5.42978086388e-19,-4.76592256515e-19,-1.91277781089e-19,-1.91277781089e-19,-6.42756346636e-20,-6.42756346636e-20,-4.14575379937e-20,-4.14575379937e-20,-2.83690483774e-20,-2.83690483774e-20,-1.06198037922e-20,-1.06198037922e-20,-6.91350885652e-21,-4.12120129351e-21,-3.75888170703e-21,-3.75888170703e-21,-2.83776006771e-21,-2.83776006771e-21,-1.74658100052e-21,-1.74658100052e-21,-1.40144272476e-21,-1.40144272476e-21,-1.07814416902e-21,-1.07814416902e-21,-8.11504303755e-22,-6.21240022702e-22,-3.25223259427e-22,-8.8401646547e-23,-8.8401646547e-23,-4.8475499983e-23,-4.8475499983e-23,-3.87374541706e-23,-3.87374541706e-23,-2.4330663292e-23,-2.4330663292e-23,-1.96280025738e-23,-1.62239059546e-23,-1.62239059546e-23,-1.1617425719e-23,-1.1617425719e-23,-3.16455230287e-24,-3.16455230287e-24,-9.74752957149e-25,-8.90405096772e-25,-8.90405096772e-25,-7.12421953043e-25,-5.56356856977e-25,-5.56356856977e-25,-5.43557474919e-25,-5.43557474919e-25,-1.64768203773e-25,-1.64768203773e-25,-1.52974938403e-25,-3.29538916099e-26,-3.29538916099e-26,-2.08135089317e-26,-2.39575906757e-27,5.62810646461e-27,5.62810646461e-27,9.6498752231e-26,1.74305113951e-25,1.80960478093e-25,1.80960478093e-25,2.75965820831e-25,2.75965820831e-25,3.64623136435e-25,1.12408143754e-24,2.38577306469e-24,4.09772206345e-24,4.09772206345e-24,8.29859237382e-24,1.0152271741e-23,1.25984865317e-23,1.25984865317e-23,1.81138563592e-23,1.81138563592e-23,4.43772886877e-23,5.94675073992e-23,9.73440887497e-23,9.73440887497e-23,1.18010299058e-22,1.18010299058e-22,1.90069896766e-22,1.90069896766e-22,4.47518929982e-22,4.78512923188e-22,4.78512923188e-22,6.03139651025e-22,9.79291321936e-22,1.15086591682e-21,1.15086591682e-21,2.50189391802e-21,2.50189391802e-21,2.55953282055e-21,3.06679033514e-21,3.06679033514e-21,3.78110900229e-21,3.78110900229e-21,5.83771893471e-21,5.83771893471e-21,9.03513625508e-21,2.0736843152e-20,2.0736843152e-20,4.34179685112e-20,6.75988401069e-20,6.75988401069e-20,2.72722215652e-19,2.72722215652e-19,4.7659976249e-19,5.42976042707e-19,1.07027984488e-18,1.07417753017e-18,2.88652716195e-18,2.8867286912e-18,3.79961399895e-18,9.97158312312e-18,9.97158312312e-18,1.76556614513e-17,1.11209466518e-16,1.11218544277e-16,1.78845330632e-16,2.34414835713e-16,3.16140637173e-16,4.86854427688e-16,4.95328913912e-16,1.66573514379e-15,1.66581496165e-15,1.7889723013e-14,1.91305980608e-14,1.91325013522e-14,2.32601937595e-14,5.11094165172e-14,6.58972888558e-14,6.59001439393e-14,3.6167905867e-13,1.37683562059e-12,2.84718842671e-12,2.84728905379e-12,5.62779656979e-12,1.84119624244e-11,2.80128285499e-11,2.80140347937e-11,3.34313464871e-10,4.50527943106e-10,6.28872464104e-10,2.69744456677e-09,2.69752070366e-09,4.11712951485e-08,4.11727433576e-08,1.47177220224e-07,2.51599866832e-07,1.41316278082e-06,3.08917561006e-05,3.08921068128e-05,0.00139772318869
9.09090909091,-0.00130501463237,-2.75287146619e-05,-2.75283962516e-05,-1.21479345602e-06,-2.12151979444e-07,-1.24132953073e-07,-3.41562996456e-08,-3.41550727978e-08,-2.16272886166e-09,-2.16266718946e-09,-4.96042326224e-10,-3.54232122475e-10,-2.61628088571e-10,-2.13350914078e-11,-2.13341588707e-11,-1.39844315901e-11,-4.23681578604e-12,-2.11207141535e-12,-2.11199583297e-12,-1.01526049658e-12,-2.62154572822e-13,-4.71156994184e-14,-4.71136119121e-14,-3.61620684656e-14,-1.63721174751e-14,-1.34408291888e-14,-1.34394661787e-14,-1.25360567503e-14,-1.13197686562e-15,-1.13191284385e-15,-3.35381607916e-16,-3.28691532258e-16,-2.11785467731e-16,-1.56461473833e-16,-1.20493514059e-16,-7.37193525505e-17,-7.37131109033e-17,-1.14062935371e-17,-6.45040001475e-18,-6.44478620474e-18,-3.22493129827e-18,-1.83597422563e-18,-1.83584434021e-18,-6.93880382255e-19,-6.76467928968e-19,-3.38764143405e-19,-2.97270221522e-19,-1.65435248147e-19,-1.65435248147e-19,-5.4677241109e-20,-5.4677241109e-20,-2.71917378005e-20,-2.71917378005e-20,-1.96872932527e-20,-1.96872932527e-20,-1.36376313122e-20,-7.0646622211e-21,-7.0646622211e-21,-6.50471332307e-21,-6.06102116406e-21,-6.06102116406e-21,-3.52270402473e-21,-3.52270402473e-21,-2.92839596489e-21,-1.42480456488e-21,-1.42480456488e-21,-9.16207803151e-22,-6.77504724795e-22,-3.10954211496e-22,-3.10954211496e-22,-2.22323416488e-22,-2.22323416488e-22,-1.87228073207e-22,-1.87228073207e-22,-1.25263796661e-22,-1.25263796661e-22,-9.15967155742e-23,-6.16708718116e-23,-3.6167536392e-23,-3.6167536392e-23,-3.33141278004e-23,-2.86293319431e-23,-1.48157535364e-23,-1.48157535364e-23,-1.18682528095e-23,-8.6201408587e-24,-8.6201408587e-24,-5.06589831943e-24,-2.55985306587e-24,-1.30517626917e-24,-1.30517626917e-24,-6.87834936529e-25,-6.87834936529e-25,-6.01631063882e-25,-6.01631063882e-25,-3.75747766071e-25,-3.75747766071e-25,-1.29755168336e-25,-6.66336186609e-26,-5.0815103929e-27,-5.0815103929e-27,-3.55282361738e-28,5.72080225425e-26,1.04211126963e-25,1.04211126963e-25,2.92438937899e-25,2.92438937899e-25,3.49004404778e-25,5.05933488498e-25,5.05933488498e-25,7.46688482653e-25,7.46688482653e-25,1.44973354615e-24,1.44973354615e-24,2.14691988559e-24,5.73653540915e-24,1.07403638763e-23,1.6123114571e-23,1.65069803594e-23,1.65069803594e-23,5.29484156295e-23,5.29484156295e-23,6.06341371846e-23,6.06341371846e-23,8.02908191518e-23,1.41762188696e-22,1.41762188696e-22,2.20123817331e-22,2.20123817331e-22,3.21856894653e-22,4.72869654505e-22,4.72869654505e-22,5.40362109583e-22,9.43149663292e-22,1.57501313184e-21,1.57501313184e-21,1.66606321747e-21,2.95342806186e-21,7.29983062771e-21,7.29983062771e-21,8.88592653193e-21,8.88592653193e-21,1.00636230224e-20,1.00636230224e-20,2.04319833991e-20,2.04319833991e-20,3.32943623204e-20,3.32943623204e-20,3.45106013141e-20,3.45106013141e-20,4.2832294208e-20,1.7234631054e-19,1.7234631054e-19,2.97278850772e-19,3.38763620713e-19,6.76585971209e-19,6.91663518902e-19,1.83584969987e-18,1.83597194868e-18,3.17739921305e-18,6.44450798701e-18,6.45030582816e-18,1.1406311777e-17,7.37131718114e-17,7.37194646173e-17,1.20532130769e-16,1.56461473829e-16,2.11783501933e-16,3.28664755058e-16,3.35381138413e-16,1.13191305328e-15,1.13198235578e-15,1.25360567605e-14,1.34394662882e-14,1.34408211296e-14,1.63721186602e-14,3.61621171869e-14,4.71136118179e-14,4.71156979065e-14,2.62154573248e-13,1.01526049565e-12,2.11199583285e-12,2.11207141967e-12,4.23681577636e-12,1.39844315901e-11,2.13341588728e-11,2.13350914061e-11,2.61628088571e-10,3.54232122476e-10,4.96042326219e-10,2.16266718946e-09,2.16272886166e-09,3.41550727978e-08,3.41562996456e-08,1.24132953073e-07,2.12151979444e-07,1.21479345602e-06,2.75283962516e-05,2.75287146619e-05,0.00130501463237
9.19191919192,-0.00121845680725,-2.45315523887e-05,-2.45312633975e-05,-1.04426977613e-06,-1.78889062796e-07,-1.04698391015e-07,-2.83372483194e-08,-2.83362092659e-08,-1.7338770246e-09,-1.73382708324e-09,-3.91273509495e-10,-2.78519237003e-10,-2.04745736931e-10,-1.62486352324e-11,-1.6247914425e-11,-1.06216817222e-11,-3.18976272759e-12,-1.56668438378e-12,-1.56662761763e-12,-7.48646095234e-13,-1.90015552746e-13,-3.36879062635e-14,-3.3686386921e-14,-2.55843966705e-14,-1.15239124346e-14,-9.44234395414e-15,-9.44137970469e-15,-8.78452575246e-15,-7.69157751078e-16,-7.69117412774e-16,-2.27094439826e-16,-2.21695725257e-16,-1.41873986386e-16,-1.04431072408e-16,-8.04736661886e-17,-4.88642051862e-17,-4.8859964947e-17,-7.36854797572e-18,-4.16735425779e-18,-4.16505831566e-18,-1.1992921245e-18,-1.16769848696e-18,-1.16748806052e-18,-4.30927672145e-19,-4.24172203036e-19,-2.11484585401e-19,-1.85438231547e-19,-1.17864776706e-19,-4.24124429395e-20,-4.24124429395e-20,-1.63115159914e-20,-1.58205186667e-20,-1.58205186667e-20,-1.50043607854e-20,-1.50043607854e-20,-9.96319089919e-21,-9.96319089919e-21,-7.06229904606e-21,-7.06229904606e-21,-5.32223051017e-21,-5.32223051017e-21,-2.27520458798e-21,-2.18017722576e-21,-2.18017722576e-21,-1.03987796926e-21,-1.03987796926e-21,-8.4689780048e-22,-8.4689780048e-22,-7.51644980455e-22,-7.51644980455e-22,-3.89281240837e-22,-3.89281240837e-22,-1.78879005467e-22,-1.78879005467e-22,-1.44284051102e-22,-1.44284051102e-22,-6.34228364561e-23,-6.34228364561e-23,-4.57741611982e-23,-3.47867587731e-23,-3.47867587731e-23,-3.0673188369e-23,-3.0673188369e-23,-2.50001591708e-23,-2.50001591708e-23,-8.41821755549e-24,-8.41821755549e-24,-5.39681865229e-24,-4.7365013322e-24,-4.7365013322e-24,-2.82508810425e-24,-1.56403707463e-24,-1.56403707463e-24,-1.31743707135e-24,-1.31743707135e-24,-7.49886107192e-25,-7.49886107192e-25,-4.5032765702e-25,-4.5032765702e-25,-3.62058526241e-25,-3.62058526241e-25,-1.55820779731e-26,-8.77637023273e-27,6.77774486645e-27,1.97629942554e-26,7.92011021777e-26,7.92011021777e-26,9.0059203144e-26,3.46475968414e-25,3.46475968414e-25,5.03246627425e-25,5.03246627425e-25,5.42479756054e-25,5.42479756054e-25,2.46090159998e-24,5.83928221719e-24,7.51864077788e-24,7.51864077788e-24,8.43676498907e-24,8.43676498907e-24,1.66193005746e-23,2.30329482504e-23,2.30329482504e-23,2.47614160911e-23,3.37919425529e-23,3.37919425529e-23,6.40779303756e-23,9.8136796966e-23,9.8136796966e-23,1.39530447713e-22,1.65682442617e-22,1.65682442617e-22,2.18409305484e-22,5.37327394597e-22,5.37327394597e-22,6.35639063601e-22,1.34460648976e-21,1.34460648976e-21,1.85582549778e-21,1.85582549778e-21,3.73226111761e-21,3.73226111761e-21,5.92766328955e-21,6.51672148478e-21,6.51672148478e-21,9.20669424536e-21,1.23550487496e-20,1.36908291098e-20,1.36908291098e-20,2.1683819603e-20,2.1683819603e-20,7.667164085e-20,7.667164085e-20,1.85412924555e-19,2.11494647377e-19,4.23803608642e-19,4.29269093595e-19,1.16732428196e-18,1.16770239104e-18,1.19477473587e-18,4.16500447896e-18,4.16732328581e-18,7.36856630868e-18,4.88600514449e-17,4.88643512168e-17,8.05563990402e-17,1.04431072397e-16,1.41871272548e-16,2.2166272178e-16,2.2709437276e-16,7.69116297621e-16,7.6916252607e-16,8.78452575374e-15,9.44138005918e-15,9.4423477997e-15,1.15239036888e-14,2.55843779914e-14,3.36863822445e-14,3.36879017443e-14,1.90015552558e-13,7.48646101671e-13,1.56662761797e-12,1.56668437296e-12,3.18976273634e-12,1.06216817221e-11,1.62479144254e-11,1.62486352332e-11,2.04745736931e-10,2.78519237004e-10,3.91273509541e-10,1.73382708324e-09,1.7338770246e-09,2.83362092659e-08,2.83372483194e-08,1.04698391015e-07,1.78889062796e-07,1.04426977613e-06,2.45312633975e-05,2.45315523887e-05,0.00121845680725
9.29292929293,-0.00113764141039,-2.18607358031e-05,-2.18604735939e-05,-8.97682965885e-07,-1.50841383475e-07,-8.83077884708e-08,-2.35109304536e-08,-2.3510050671e-08,-1.38999668923e-09,-1.38995625843e-09,-3.08636730826e-10,-2.18989573538e-10,-1.60230566301e-10,-1.23749335495e-11,-1.23743765087e-11,-8.06761793358e-12,-2.40156228381e-12,-1.16211827433e-12,-1.16207564949e-12,-5.52050960949e-13,-1.37726841036e-13,-2.40885558569e-14,-2.40874493692e-14,-1.81003608009e-14,-8.11144141949e-15,-6.63335779372e-15,-6.63267585013e-15,-6.15567562935e-15,-5.22601928598e-16,-5.22570410776e-16,-1.53778729439e-16,-1.49546024468e-16,-9.50379239216e-17,-6.97030942181e-17,-5.40740619926e-17,-3.23901201727e-17,-3.23872360133e-17,-4.75989609218e-18,-2.69353556366e-18,-2.69219571477e-18,-7.4267722399e-19,-7.42546339218e-19,-4.9997587862e-19,-4.9997587862e-19,-2.71365401466e-19,-2.65499241836e-19,-1.31903871009e-19,-1.15680690626e-19,-9.0209647312e-20,-2.49642629139e-20,-2.49642629139e-20,-1.33460054231e-20,-1.33460054231e-20,-1.03245496691e-20,-1.03245496691e-20,-8.9307154219e-21,-8.9307154219e-21,-7.96472610792e-21,-7.96472610792e-21,-6.84962460057e-21,-4.32801118896e-21,-3.27167044853e-21,-1.71049218021e-21,-1.71049218021e-21,-3.73088683303e-22,-3.73088683303e-22,-3.36608267981e-22,-3.36608267981e-22,-2.99436903791e-22,-2.99436903791e-22,-1.87006815604e-22,-9.6115034526e-23,-9.6115034526e-23,-5.94806529125e-23,-3.70502701505e-23,-2.32148151459e-23,-2.32148151459e-23,-1.65776848277e-23,-1.65776848277e-23,-1.51698862996e-23,-1.51698862996e-23,-8.96095977174e-24,-8.96095977174e-24,-3.38569382285e-24,-1.43976614444e-24,-1.43976614444e-24,-9.38943076306e-25,-6.91048750218e-25,-3.29195162735e-25,-6.90150833568e-26,-5.0134231277e-26,-5.0134231277e-26,-1.19336062944e-27,-3.18732866351e-28,2.30988639874e-28,7.19897819976e-26,7.19897819976e-26,7.76052511813e-26,2.54386770126e-25,2.54386770126e-25,2.80316053772e-25,3.47012761729e-25,3.47012761729e-25,3.75954176809e-25,6.48324447969e-25,6.48324447969e-25,1.3037336485e-24,1.3037336485e-24,1.34815474891e-24,3.84325378682e-24,6.58266203063e-24,6.68027574074e-24,6.68027574074e-24,8.42429138439e-24,8.42429138439e-24,1.23471457212e-23,2.05652866553e-23,2.05652866553e-23,3.1318106071e-23,3.1318106071e-23,4.93440225885e-23,4.93440225885e-23,6.22277560177e-23,6.22277560177e-23,9.84900071104e-23,1.37921790659e-22,1.37921790659e-22,1.523676958e-22,1.523676958e-22,2.86923275952e-22,3.07500932098e-22,3.07500932098e-22,3.48682504685e-22,3.48682504685e-22,4.19915331177e-22,4.19915331177e-22,6.93122505411e-22,6.93122505411e-22,2.79106742692e-21,2.79106742692e-21,3.53187494004e-21,3.53187494004e-21,7.28397617622e-21,7.28397617622e-21,1.23123507137e-20,1.23123507137e-20,1.8836958715e-20,1.8836958715e-20,3.7433999079e-20,3.7433999079e-20,7.81566425541e-20,1.15648276831e-19,1.31900410938e-19,1.84589474625e-19,2.65623628756e-19,2.75999753282e-19,4.99772717168e-19,4.99772717168e-19,7.4260094149e-19,7.42658887546e-19,2.69232751358e-18,2.69369346757e-18,4.75988687152e-18,3.23872033264e-17,3.23900996604e-17,5.40412778125e-17,6.97030942117e-17,9.50376055086e-17,1.49547180484e-16,1.53779002716e-16,5.22573761572e-16,5.22599621042e-16,6.15567563875e-15,6.63267417215e-15,6.63336676033e-15,8.11143914266e-15,1.81003389756e-14,2.4087446139e-14,2.4088556838e-14,1.37726841024e-13,5.52050965856e-13,1.16207564906e-12,1.16211826994e-12,2.40156227972e-12,8.06761793358e-12,1.23743765093e-11,1.23749335494e-11,1.60230566301e-10,2.18989573538e-10,3.08636730763e-10,1.38995625843e-09,1.38999668923e-09,2.3510050671e-08,2.35109304536e-08,8.83077884708e-08,1.50841383475e-07,8.97682965885e-07,2.18604735939e-05,2.18607358031e-05,0.00113764141039
9.39393939394,-0.00106218727883,-1.94807253759e-05,-1.9480487538e-05,-7.71672937561e-07,-1.27191251705e-07,-7.44841320372e-08,-1.95077270368e-08,-1.95069822957e-08,-1.11426589444e-09,-1.11423317169e-09,-2.43455800677e-10,-1.72183926465e-10,-1.25393743295e-10,-9.42480834478e-12,-9.4243779374e-12,-6.12774644867e-12,-1.80819443703e-12,-8.62015503257e-13,-8.61983502004e-13,-4.07085056766e-13,-9.98264979278e-14,-1.7225636319e-14,-1.72248295007e-14,-1.28057122319e-14,-5.70951853512e-15,-4.66000994238e-15,-4.65952333125e-15,-4.31353344517e-15,-3.55060781391e-16,-3.55039047737e-16,-1.04137695147e-16,-1.01043898854e-16,-6.36644071827e-17,-4.65237136804e-17,-3.66615207404e-17,-2.14706210262e-17,-2.14687736078e-17,-3.07461489867e-18,-1.74315582492e-18,-1.74132242564e-18,-1.28570403809e-18,-4.72388987009e-19,-4.72310713101e-19,-1.74319280667e-19,-1.72376570895e-19,-1.12521831901e-19,-8.23829654106e-20,-7.50515586033e-20,-7.21773615823e-20,-3.39494106389e-20,-3.39494106389e-20,-2.74788507551e-20,-2.74788507551e-20,-1.83183986189e-20,-1.35545335022e-20,-6.1207132571e-21,-6.1207132571e-21,-5.7508861583e-21,-5.7508861583e-21,-4.11421607446e-21,-1.85177936768e-21,-1.85177936768e-21,-5.76746050145e-22,-5.76746050145e-22,-4.67966503905e-22,-4.67966503905e-22,-4.16668747652e-22,-4.16668747652e-22,-3.06145576304e-22,-3.06145576304e-22,-1.31703580448e-22,-1.31703580448e-22,-7.25365288376e-23,-5.21647981199e-23,-5.21647981199e-23,-2.90791617377e-23,-2.90791617377e-23,-2.10696343897e-23,-2.10696343897e-23,-1.21788901702e-23,-8.24021876444e-24,-8.24021876444e-24,-5.91579260629e-24,-5.91579260629e-24,-3.28532691796e-24,-3.28532691796e-24,-1.3803504073e-24,-1.3803504073e-24,-9.70899047244e-25,-2.52655251295e-25,-2.52655251295e-25,-8.61326372618e-26,-8.61326372618e-26,-4.84537573597e-26,-9.74300159156e-27,-9.74300159156e-27,-6.6633083068e-27,-4.08368562582e-28,2.67336903005e-27,1.58815949897e-26,3.31630173625e-26,3.31630173625e-26,9.96318995132e-26,1.32680313073e-25,1.32680313073e-25,4.10382351128e-25,4.10382351128e-25,5.86683843802e-25,5.86683843802e-25,2.20726343243e-24,2.93404798812e-24,2.93404798812e-24,5.90055790602e-24,5.90055790602e-24,8.08691089225e-24,1.44306140041e-23,1.74011592285e-23,1.74011592285e-23,1.84924054675e-23,1.84924054675e-23,2.15252064653e-23,3.15372923383e-23,4.1337401556e-23,4.1337401556e-23,1.12599704157e-22,1.12599704157e-22,1.23959411691e-22,1.23959411691e-22,1.66155692639e-22,1.66155692639e-22,5.93667145267e-22,5.93667145267e-22,6.61435863413e-22,7.33389860343e-22,7.33389860343e-22,1.22295229678e-21,1.22295229678e-21,1.95221275558e-21,1.95221275558e-21,3.07019403143e-21,3.07019403143e-21,3.9424951157e-21,3.9424951157e-21,6.15644995759e-21,6.33054212543e-21,6.33054212543e-21,2.05253428024e-20,2.05253428024e-20,3.09407220154e-20,3.09407220154e-20,4.46534623789e-20,4.46534623789e-20,7.21623255281e-20,8.23479187684e-20,1.60985992221e-19,1.64802214565e-19,1.74754413303e-19,4.72336571587e-19,4.72369658323e-19,1.19510437912e-18,1.74116654153e-18,1.74291708517e-18,3.07460390332e-18,2.14687234598e-17,2.14707023815e-17,3.67719743515e-17,4.65237136581e-17,6.36615656436e-17,1.01046201603e-16,1.04137703917e-16,3.55040564216e-16,3.5506066783e-16,4.31353341847e-15,4.65952347387e-15,4.66001586668e-15,5.70951462388e-15,1.28056863019e-14,1.72248200066e-14,1.72256310378e-14,9.98264979773e-14,4.07085057431e-13,8.61983502443e-13,8.62015496559e-13,1.80819441021e-12,6.12774644852e-12,9.42437793575e-12,9.424808344e-12,1.25393743295e-10,1.72183926463e-10,2.43455800647e-10,1.11423317169e-09,1.11426589444e-09,1.95069822957e-08,1.95077270368e-08,7.44841320372e-08,1.27191251705e-07,7.71672937561e-07,1.9480487538e-05,1.94807253759e-05,0.00106218727883
9.49494949495,-0.000991738580139,-1.73598527865e-05,-1.73596371175e-05,-6.63351269649e-07,-1.07249182468e-07,-6.28252107907e-08,-1.61870486711e-08,-1.6186418396e-08,-8.93190005708e-10,-8.93163528235e-10,-1.92042737573e-10,-1.35382537785e-10,-9.81310321792e-11,-7.17804038909e-12,-7.17770787758e-12,-4.65435532248e-12,-1.36147996964e-12,-6.39404639322e-13,-6.39380620334e-13,-3.0018873611e-13,-7.23554052903e-14,-1.23187451577e-14,-1.23181614357e-14,-9.05900753203e-15,-4.01886736237e-15,-3.27369423336e-15,-3.2733562116e-15,-3.02266935046e-15,-2.41212019504e-16,-2.41198605035e-16,-7.05243275379e-17,-6.8219494677e-17,-4.26439048208e-17,-3.10525083831e-17,-2.4698090854e-17,-1.42323003837e-17,-1.42311621432e-17,-1.98591757279e-18,-1.12497904749e-18,-1.12497904749e-18,-8.6126883183e-19,-3.00489258059e-19,-3.00416447373e-19,-1.03894987726e-19,-1.02504359845e-19,-7.44697614097e-20,-5.1368405418e-20,-4.50192349377e-20,-3.27252757698e-20,-2.3796607298e-20,-2.3796607298e-20,-1.6295037559e-20,-1.6295037559e-20,-1.58390731637e-20,-1.58390731637e-20,-1.10577963996e-20,-1.10577963996e-20,-2.88583863805e-21,-2.88583863805e-21,-1.80971512842e-21,-1.80971512842e-21,-7.76310030216e-22,-7.76310030216e-22,-6.27410513345e-22,-6.27410513345e-22,-2.87540059377e-22,-2.87540059377e-22,-1.33945990578e-22,-1.15901078331e-22,-1.15901078331e-22,-1.05325288634e-22,-7.02272714076e-23,-7.02272714076e-23,-6.82648107105e-23,-4.7504815118e-23,-2.87480663195e-23,-2.58120544467e-23,-2.58120544467e-23,-1.4838690728e-23,-1.4838690728e-23,-1.01185873574e-23,-4.7398070081e-24,-4.7398070081e-24,-4.22985735775e-24,-4.22985735775e-24,-1.00540060748e-24,-9.44347714314e-25,-9.44347714314e-25,-8.88352634672e-25,-8.88352634672e-25,-4.80745800283e-25,-4.80745800283e-25,-2.78146724472e-25,-9.71171144379e-26,-9.71171144379e-26,-7.01663172239e-26,-1.9852362155e-26,-6.32612275642e-28,1.38966798527e-28,6.62358996954e-27,5.84095903086e-26,1.48454762107e-25,2.61572180938e-25,2.66995463898e-25,2.66995463898e-25,6.14703119068e-25,6.14703119068e-25,6.52380672074e-25,6.52380672074e-25,1.45475535085e-24,3.16770373499e-24,4.19242747995e-24,4.19242747995e-24,7.07283394815e-24,7.07283394815e-24,1.22102098841e-23,1.22102098841e-23,2.45462291048e-23,2.51150940483e-23,2.51150940483e-23,2.95479710182e-23,2.95479710182e-23,8.89955348241e-23,8.89955348241e-23,9.28017239523e-23,9.28017239523e-23,1.58707417929e-22,1.58707417929e-22,1.87159679341e-22,1.87159679341e-22,2.35767621752e-22,2.35767621752e-22,2.67487149894e-22,2.67487149894e-22,7.13944186919e-22,1.34096103797e-21,1.64120771577e-21,1.64120771577e-21,1.74668810293e-21,1.74668810293e-21,2.40244658755e-21,2.40244658755e-21,2.53838584651e-21,3.54628694975e-21,7.41020690794e-21,9.59015384287e-21,9.59015384287e-21,2.2696959107e-20,2.2696959107e-20,4.49790802316e-20,5.13688438445e-20,6.55897817122e-20,6.55897817122e-20,6.65571726863e-20,6.65571726863e-20,1.03773206077e-19,1.03773206077e-19,3.00401400101e-19,3.00462678972e-19,8.37346154342e-19,1.12480959242e-18,1.1253335566e-18,1.98592922147e-18,1.42311578396e-17,1.42324519613e-17,2.47051667128e-17,3.10525083844e-17,4.2646766821e-17,6.81892800365e-17,7.05244317876e-17,2.41201747988e-16,2.41214769551e-16,3.02266934957e-15,3.27335622872e-15,3.27371459127e-15,4.01886934176e-15,9.05902372763e-15,1.23181445541e-14,1.23187386521e-14,7.23554053133e-14,3.00188733313e-13,6.39380620789e-13,6.39404637759e-13,1.36147997777e-12,4.65435532267e-12,7.17770787067e-12,7.17804038815e-12,9.81310321792e-11,1.35382537783e-10,1.92042737553e-10,8.93163528239e-10,8.93190005708e-10,1.6186418396e-08,1.61870486711e-08,6.28252107908e-08,1.07249182468e-07,6.63351269649e-07,1.73596371175e-05,1.73598527865e-05,0.000991738580139
9.59595959596,-0.000925963124455,-1.54698990946e-05,-1.54697035831e-05,-5.70234997369e-07,-9.04337943333e-08,-5.29918759559e-08,-1.34323582468e-08,-1.34318249708e-08,-7.15944192494e-10,-7.15922773615e-10,-1.51488890353e-10,-1.06447022442e-10,-7.67956934983e-11,-5.46692392997e-12,-5.46666708638e-12,-3.53526059188e-12,-1.02515962559e-12,-4.74277458327e-13,-4.74259433261e-13,-2.21363861256e-13,-5.24437937067e-14,-8.81015791294e-15,-8.80972751422e-15,-6.40794745368e-15,-2.82885960552e-15,-2.29980546743e-15,-2.29955637892e-15,-2.11810822731e-15,-1.63863532761e-16,-1.6385421932e-16,-4.77629420859e-17,-4.60708665771e-17,-2.85678826496e-17,-2.0726167739e-17,-1.62042336109e-17,-9.43469315551e-18,-9.43375965881e-18,-1.28267430343e-18,-7.27152744671e-19,-7.2678310611e-19,-1.91171532872e-19,-1.91077495032e-19,-8.57010784061e-20,-8.57010784061e-20,-7.12375963199e-20,-7.12375963199e-20,-6.15487863781e-20,-6.15487863781e-20,-3.20432115065e-20,-2.81200006127e-20,-2.63145653861e-20,-2.63145653861e-20,-2.47126804112e-20,-9.45993081321e-21,-8.96950430807e-21,-8.96950430807e-21,-2.86106182374e-21,-2.86106182374e-21,-2.66207089145e-21,-2.52208541408e-21,-2.52208541408e-21,-2.35243544724e-21,-2.35243544724e-21,-1.46819525031e-21,-1.46819525031e-21,-5.06107760802e-22,-5.06107760802e-22,-5.05539084996e-22,-2.93325321252e-22,-2.93325321252e-22,-2.80936721674e-22,-2.22780382941e-22,-2.22780382941e-22,-9.92399065257e-23,-9.92399065257e-23,-7.60613854374e-23,-7.60613854374e-23,-5.19000464633e-23,-5.1382173023e-23,-5.1382173023e-23,-2.4868174583e-23,-2.4868174583e-23,-1.33968375958e-23,-1.33968375958e-23,-1.05612187768e-23,-1.05612187768e-23,-4.07215967955e-24,-1.8870237721e-24,-1.65526612026e-24,-1.65526612026e-24,-6.43707348288e-25,-6.43707348288e-25,-3.9586242811e-25,-1.96525164605e-25,-1.96525164605e-25,-1.22457872802e-25,-1.22457872802e-25,-8.61032826841e-26,-8.61032826841e-26,-6.58785751474e-26,-4.32909571553e-28,-4.32909571553e-28,3.31222889913e-28,1.07688399336e-26,2.94411033278e-26,3.08525692911e-26,3.08525692911e-26,3.26044088922e-25,3.26044088922e-25,4.62258888276e-25,4.62258888276e-25,1.52586113346e-24,2.4490208398e-24,2.4490208398e-24,2.6854682265e-24,3.85517643266e-24,8.25806662935e-24,8.25806662935e-24,9.07956731232e-24,9.07956731232e-24,1.53958781589e-23,1.53958781589e-23,1.61330741276e-23,1.61330741276e-23,2.56539288077e-23,2.56539288077e-23,3.05367135314e-23,3.05367135314e-23,7.22024021453e-23,7.63609949594e-23,7.63609949594e-23,1.02399131124e-22,1.02399131124e-22,1.88478829752e-22,5.28747710602e-22,5.28747710602e-22,6.30587197294e-22,1.00733055659e-21,1.82329379282e-21,1.82329379282e-21,2.48768592885e-21,2.85484526233e-21,2.85484526233e-21,3.76791346473e-21,1.04204703006e-20,2.17659075059e-20,2.17659075059e-20,2.28506061415e-20,2.28506061415e-20,2.80859105274e-20,3.20637907944e-20,4.86782871052e-20,4.86782871052e-20,6.15989308659e-20,6.15989308659e-20,6.76775179223e-20,7.18297628997e-20,7.18297628997e-20,1.9106039333e-19,1.91115138795e-19,7.26746900621e-19,7.27028303493e-19,1.28265407291e-18,9.43385593157e-18,9.4346340441e-18,1.62220981901e-17,2.07261677251e-17,2.8564236007e-17,4.60569368639e-17,4.77629416403e-17,1.63853418969e-16,1.63862351335e-16,2.11810822856e-15,2.29955653422e-15,2.29980258519e-15,2.8288572662e-15,6.40794911449e-15,8.80972924576e-15,8.81015776251e-15,5.24437937183e-14,2.21363865217e-13,4.74259433774e-13,4.7427745599e-13,1.02515962484e-12,3.5352605919e-12,5.46666708838e-12,5.46692393176e-12,7.67956934983e-11,1.06447022443e-10,1.51488890405e-10,7.15922773615e-10,7.15944192494e-10,1.34318249708e-08,1.34323582468e-08,5.29918759559e-08,9.04337943333e-08,5.70234997369e-07,1.54697035831e-05,1.54698990946e-05,0.000925963124455
9.69696969697,-0.000864550789679,-1.3785718901e-05,-1.37855417115e-05,-4.90189697282e-07,-7.62548599632e-08,-4.46981453049e-08,-1.11470486842e-08,-1.1146597584e-08,-5.73845715376e-10,-5.73828392729e-10,-1.1950021968e-10,-8.36960881578e-11,-6.00990166817e-11,-4.16374347343e-12,-4.16354511595e-12,-2.68526003661e-12,-7.7194258043e-13,-3.51791395162e-13,-3.51777872101e-13,-1.63238290715e-13,-3.80115232077e-14,-6.30124850844e-15,-6.30093463042e-15,-4.5327378676e-15,-1.99122924998e-15,-1.61562993123e-15,-1.61545068167e-15,-1.48424529868e-15,-1.11314648002e-16,-1.11304415389e-16,-3.23490648012e-17,-3.11012656881e-17,-1.91346034682e-17,-1.3833793959e-17,-1.08539617168e-17,-6.25453069695e-18,-6.25376687351e-18,-8.284176479e-19,-4.71692083333e-19,-4.69506654632e-19,-1.84268680876e-19,-1.21542481657e-19,-1.21451135477e-19,-8.31145622373e-20,-4.85164264962e-20,-4.78191424006e-20,-3.60087346964e-20,-3.60087346964e-20,-2.00029726044e-20,-1.75384890411e-20,-1.32322210466e-20,-1.23805707357e-20,-1.23805707357e-20,-1.0569348302e-20,-4.68226846873e-21,-4.68226846873e-21,-4.04462497931e-21,-3.53384681934e-21,-3.53384681934e-21,-3.21443335035e-21,-3.21443335035e-21,-1.59989792163e-21,-1.59989792163e-21,-1.15823946196e-21,-2.8797149471e-22,-2.8797149471e-22,-2.26382824859e-22,-1.15589357084e-22,-1.15589357084e-22,-9.26633539001e-23,-9.26633539001e-23,-7.39076598382e-23,-7.39076598382e-23,-4.39646527285e-23,-2.68977840215e-23,-2.68977840215e-23,-1.58164158725e-23,-1.58164158725e-23,-1.40869768606e-23,-1.40869768606e-23,-8.55892950247e-24,-8.55892950247e-24,-7.88999266101e-24,-6.76959643577e-24,-6.76959643577e-24,-5.71626411214e-24,-5.71626411214e-24,-3.02404012679e-24,-3.02404012679e-24,-2.5194408513e-24,-2.5194408513e-24,-1.40412311405e-24,-9.58126229838e-25,-9.58126229838e-25,-7.27740295307e-25,-5.23779176029e-25,-5.23779176029e-25,-1.38141148127e-25,-1.00003011981e-25,-1.00003011981e-25,-2.43827236487e-27,-2.43827236487e-27,-5.64523072913e-28,1.31802313113e-27,6.43049023125e-27,2.44292211987e-26,2.44292211987e-26,5.13082677664e-26,5.13082677664e-26,1.86060287789e-25,2.84482957762e-25,3.91031499924e-25,9.24284561273e-25,9.24284561273e-25,1.38819233843e-24,1.38819233843e-24,1.89802468065e-24,3.42486508399e-24,3.42486508399e-24,1.39603313852e-23,1.39603313852e-23,2.27584667532e-23,2.60127622074e-23,3.37183289341e-23,3.37183289341e-23,3.98717098022e-23,8.15563266487e-23,8.15563266487e-23,1.05506941101e-22,1.05506941101e-22,3.17566901458e-22,3.5915750364e-22,3.5915750364e-22,5.98051776528e-22,7.54057518223e-22,7.54057518223e-22,9.53168287306e-22,9.53168287306e-22,1.37276177745e-21,1.37276177745e-21,3.61543723759e-21,3.64678452697e-21,3.64678452697e-21,4.43808641445e-21,4.43808641445e-21,1.74998249333e-20,1.99924063318e-20,2.10619301842e-20,2.10619301842e-20,2.63577804829e-20,2.63577804829e-20,2.7718400719e-20,2.7718400719e-20,4.31881079524e-20,4.31881079524e-20,4.36155584101e-20,5.471254754e-20,1.21468126566e-19,1.21562918068e-19,2.32629066366e-19,4.69284149232e-19,4.71315829198e-19,8.28398993559e-19,6.25376298988e-18,6.25454912652e-18,1.0833604324e-17,1.38337939548e-17,1.91347554615e-17,3.10630255296e-17,3.23489376429e-17,1.11305256624e-16,1.11315552102e-16,1.48424530097e-15,1.61545022951e-15,1.61562553278e-15,1.99123191594e-15,4.5327421153e-15,6.30093344995e-15,6.30124924056e-15,3.80115231815e-14,1.63238288501e-13,3.51777872691e-13,3.5179139328e-13,7.71942589595e-13,2.6852600365e-12,4.1635451153e-12,4.16374347548e-12,6.00990166817e-11,8.36960881596e-11,1.19500219704e-10,5.73828392731e-10,5.73845715377e-10,1.1146597584e-08,1.11470486842e-08,4.46981453049e-08,7.62548599632e-08,4.90189697282e-07,1.37855417115e-05,1.3785718901e-05,0.000864550789679
9.79797979798,-0.000807212052191,-1.22849054808e-05,-1.2284744939e-05,-4.21380561352e-07,-6.42990141277e-08,-3.7702862012e-08,-9.25102854097e-09,-9.25064704027e-09,-4.59930421022e-10,-4.59916414429e-10,-9.42674004226e-11,-6.58078243118e-11,-4.70324785365e-11,-3.17123723806e-12,-3.17108406894e-12,-2.03964299811e-12,-5.81287861983e-13,-2.60936006094e-13,-2.60925861279e-13,-1.20376078591e-13,-2.75508226542e-14,-4.50706534448e-15,-4.50683528481e-15,-3.20653758597e-15,-1.4016354128e-15,-1.13498831382e-15,-1.13485832128e-15,-1.04007160779e-15,-7.56111678212e-17,-7.56039838876e-17,-2.1910349191e-17,-2.10338309373e-17,-1.28164015326e-17,-9.23344160306e-18,-7.37467100956e-18,-4.14628691249e-18,-4.14576299489e-18,-5.34999874641e-19,-3.04423369373e-19,-3.0308244982e-19,-7.74126034336e-20,-7.72925655284e-20,-7.59944770942e-20,-7.59944770942e-20,-5.20153302735e-20,-3.27763648208e-20,-1.67985715591e-20,-1.62838960876e-20,-1.62838960876e-20,-1.24920949713e-20,-1.09392513513e-20,-5.8358002444e-21,-3.78291599065e-21,-3.78291599065e-21,-3.68356563917e-21,-3.68356563917e-21,-1.62091265217e-21,-1.62091265217e-21,-1.42810598234e-21,-1.42810598234e-21,-1.32302902328e-21,-1.32302902328e-21,-9.16172910798e-22,-9.16172910798e-22,-4.43184056827e-22,-2.19987981133e-22,-1.77082759024e-22,-1.77082759024e-22,-1.13700893383e-22,-1.13700893383e-22,-5.49695690492e-23,-5.49695690492e-23,-5.10026723145e-23,-5.10026723145e-23,-4.99203177393e-23,-3.21255625023e-23,-3.09452306931e-23,-3.09452306931e-23,-2.59182362408e-23,-2.59182362408e-23,-1.03908480735e-23,-1.03908480735e-23,-9.88487102258e-24,-9.88487102258e-24,-6.65456802516e-24,-6.65456802516e-24,-2.40567616567e-24,-2.22175205007e-24,-2.22175205007e-24,-1.16459620023e-24,-1.16459620023e-24,-5.38263467729e-25,-5.38263467729e-25,-2.40079536772e-25,-2.40079536772e-25,-2.04970243688e-25,-2.04970243688e-25,-1.3842797891e-25,-1.3842797891e-25,-1.83312840463e-28,-1.83312840463e-28,-7.12608302629e-30,-7.12608302629e-30,9.79283901388e-27,9.79283901388e-27,3.2948868673e-26,8.96907046573e-26,8.96907046573e-26,3.87368441454e-25,3.87368441454e-25,4.10667482562e-25,9.58549436802e-25,1.54288747838e-24,2.99006229634e-24,2.99006229634e-24,4.50234305394e-24,4.50234305394e-24,7.53011792427e-24,1.0627956966e-23,1.0627956966e-23,1.64969083084e-23,1.64969083084e-23,1.80070979639e-23,1.80070979639e-23,2.58411655295e-23,2.58411655295e-23,2.81487725892e-23,2.81487725892e-23,5.06469514192e-23,5.06469514192e-23,1.12955935006e-22,1.38493471443e-22,1.38493471443e-22,2.15535829816e-22,6.72953248777e-22,6.72953248777e-22,1.1731161309e-21,1.1731161309e-21,1.50414064108e-21,3.55978514449e-21,3.55978514449e-21,4.20855375128e-21,4.20855375128e-21,4.58136102836e-21,4.58136102836e-21,4.89437851472e-21,4.89437851472e-21,8.19480364726e-21,8.19480364726e-21,1.09404372101e-20,1.24864329774e-20,1.47703645568e-20,1.70451319099e-20,2.9217375025e-20,3.99333382516e-20,3.99333382516e-20,5.3334222421e-20,7.41109664142e-20,7.56508037815e-20,7.73269199592e-20,3.02915795415e-19,3.04761103749e-19,5.35009970136e-19,4.14579094318e-18,4.14625367219e-18,7.36253117205e-18,9.23344159853e-18,1.28176918035e-17,2.10498644486e-17,2.19103446591e-17,7.56046530044e-17,7.56101843888e-17,1.04007162829e-15,1.13485745017e-15,1.13498009966e-15,1.40163302978e-15,3.20653808232e-15,4.50684112932e-15,4.50706821628e-15,2.75508226805e-14,1.20376080651e-13,2.60925860702e-13,2.60936010347e-13,5.81287851164e-13,2.03964299803e-12,3.17108406708e-12,3.17123723728e-12,4.70324785365e-11,6.58078243149e-11,9.42674004164e-11,4.5991641443e-10,4.59930421022e-10,9.25064704027e-09,9.25102854097e-09,3.7702862012e-08,6.42990141277e-08,4.21380561352e-07,1.2284744939e-05,1.22849054808e-05,0.000807212052191
9.89898989899,-0.00075367661588,-1.09474924176e-05,-1.09473469969e-05,-3.62230338936e-07,-5.42177025616e-08,-3.18026634442e-08,-7.67789368078e-09,-7.67757111308e-09,-3.68612887006e-10,-3.68601564171e-10,-7.43633847012e-11,-5.17428794296e-11,-3.68068257922e-11,-2.41533491193e-12,-2.41521665531e-12,-1.54926155284e-12,-4.37732968096e-13,-1.9354364525e-13,-1.93536034331e-13,-8.87689509997e-14,-1.99688047311e-14,-3.22393008328e-15,-3.22376198831e-15,-2.2683084286e-15,-9.86620138848e-16,-7.97328540795e-16,-7.9723842831e-16,-7.28820942717e-16,-5.13595173644e-17,-5.13550317432e-17,-1.48408520566e-17,-1.4153501709e-17,-8.58564276479e-18,-6.16291122615e-18,-5.13936409989e-18,-2.74887666813e-18,-2.74852166789e-18,-3.60854644197e-19,-3.45522317055e-19,-2.00182465877e-19,-1.97295421796e-19,-6.52142457702e-20,-6.52142457702e-20,-4.92087930717e-20,-4.90164903871e-20,-2.94866488414e-20,-2.16597429763e-20,-2.16597429763e-20,-1.92063998085e-20,-1.92063998085e-20,-9.84719755199e-21,-9.84719755199e-21,-8.752855684e-21,-8.752855684e-21,-7.79352124512e-21,-6.82147705475e-21,-3.16001533347e-21,-3.16001533347e-21,-1.66380888967e-21,-1.66380888967e-21,-9.16016989066e-22,-7.78895142707e-22,-7.78895142707e-22,-7.38295433791e-22,-4.11335214398e-22,-4.11335214398e-22,-3.97908585826e-22,-1.6248946527e-22,-1.6248946527e-22,-8.13112704111e-23,-8.13112704111e-23,-6.9947074883e-23,-6.9947074883e-23,-3.17665611912e-23,-3.17665611912e-23,-3.07460684735e-23,-2.88083919081e-23,-2.88083919081e-23,-1.69766414801e-23,-1.69766414801e-23,-7.66007261343e-24,-7.66007261343e-24,-5.01204451747e-24,-5.01204451747e-24,-1.58476499376e-24,-1.58476499376e-24,-9.51954935016e-25,-9.51954935016e-25,-9.34289893577e-25,-9.34289893577e-25,-4.8457436182e-25,-1.41316786946e-25,-1.41316786946e-25,-4.69590792543e-26,-4.69590792543e-26,-2.44850258149e-27,-5.59510712521e-29,3.59775888391e-27,7.93884055802e-27,5.05396782462e-26,5.05396782462e-26,6.33601525381e-26,6.33601525381e-26,1.53076385009e-25,1.53076385009e-25,1.76435695717e-25,2.351827946e-25,2.351827946e-25,3.97112677982e-25,3.97112677982e-25,7.79502985019e-25,1.32427044733e-24,1.32427044733e-24,2.03153069641e-24,3.8383819365e-24,3.8383819365e-24,5.25437491082e-24,5.25437491082e-24,5.33600615526e-24,5.33600615526e-24,8.17713805953e-24,1.23240385619e-23,1.23240385619e-23,1.44962363253e-23,3.40740858959e-23,3.40740858959e-23,5.01056471761e-23,5.01056471761e-23,5.0301800258e-23,5.0301800258e-23,5.4453809511e-23,1.1079722426e-22,1.40103585725e-22,1.40103585725e-22,3.45019063488e-22,3.45019063488e-22,3.64675043137e-22,6.92907723461e-22,1.20820714338e-21,1.49239562381e-21,1.49239562381e-21,1.94446233829e-21,1.94446233829e-21,2.43231754503e-21,4.84000682531e-21,6.8277576621e-21,7.66350379692e-21,7.66350379692e-21,7.79358758356e-21,1.49486582305e-20,1.92826268765e-20,2.71033685143e-20,2.71033685143e-20,3.16214099071e-20,3.16214099071e-20,4.91248547357e-20,4.92070240842e-20,6.54329728657e-20,6.54329728657e-20,1.96994378349e-19,1.9898391762e-19,3.45579636678e-19,3.57824471211e-19,2.74845343111e-18,2.74879861918e-18,5.15549818848e-18,6.16291125088e-18,8.5847198095e-18,1.41549909097e-17,1.48408840031e-17,5.13545549894e-17,5.13570055066e-17,7.28820917976e-16,7.97238173098e-16,7.97326802048e-16,9.86622716514e-16,2.26831408869e-15,3.22376768178e-15,3.22393097849e-15,1.99688047145e-14,8.87689495868e-14,1.93536033887e-13,1.93543645284e-13,4.3773296222e-13,1.54926155284e-12,2.41521665354e-12,2.41533491178e-12,3.68068257922e-11,5.174287943e-11,7.43633847126e-11,3.68601564171e-10,3.68612887006e-10,7.67757111308e-09,7.67789368078e-09,3.18026634442e-08,5.42177025616e-08,3.62230338936e-07,1.09473469969e-05,1.09474924176e-05,0.00075367661588
10.0,-0.000703692132854,-9.7556877582e-06,-9.75555606726e-06,-3.11383182616e-07,-4.57170203164e-08,-2.68260539033e-08,-6.37258420484e-09,-6.37231152585e-09,-2.95413710412e-10,-2.9540455905e-10,-5.86626181134e-11,-4.06840613875e-11,-2.88044021296e-11,-1.83962737288e-12,-1.8395360839e-12,-1.17678734079e-12,-3.29638988616e-13,-1.43555543776e-13,-1.43549833858e-13,-6.54612940961e-14,-1.4473309015e-14,-2.30621840334e-15,-2.30609758039e-15,-1.60451943222e-15,-6.94494669471e-16,-5.60120144744e-16,-5.6005662351e-16,-5.10714804223e-16,-3.48826277071e-17,-3.48783801891e-17,-1.00526698355e-17,-9.65147746798e-18,-5.75053574149e-18,-4.11346868602e-18,-3.43751697011e-18,-1.8223240476e-18,-1.82203143221e-18,-2.2311746274e-19,-1.27489364856e-19,-1.26808499352e-19,-8.74523266198e-20,-8.74523266198e-20,-3.79955291766e-20,-3.13641566425e-20,-3.13641566425e-20,-2.71635252901e-20,-2.71635252901e-20,-1.19740327156e-20,-1.19740327156e-20,-8.80338781934e-21,-5.83755618922e-21,-5.83755618922e-21,-4.85614391129e-21,-4.29558425712e-21,-4.1896455291e-21,-4.1896455291e-21,-4.14601752186e-21,-4.14601752186e-21,-1.90339251577e-21,-1.90339251577e-21,-1.07379089076e-21,-1.07379089076e-21,-9.91816782755e-22,-5.15480129992e-22,-5.15480129992e-22,-3.46726268673e-22,-1.78211655342e-22,-1.35095095414e-22,-9.43853401793e-23,-9.43853401793e-23,-5.57575529781e-23,-5.57575529781e-23,-4.96618976111e-23,-4.96618976111e-23,-2.21292303322e-23,-2.0134271393e-23,-2.0134271393e-23,-1.9639926623e-23,-1.9639926623e-23,-1.30908847465e-23,-4.44196043947e-24,-4.44196043947e-24,-3.46403927186e-24,-3.46403927186e-24,-1.15583895943e-24,-1.15583895943e-24,-1.06687926692e-24,-1.06687926692e-24,-8.56162915304e-25,-4.59911559876e-25,-2.9717518954e-25,-1.80651177831e-25,-1.80651177831e-25,-9.83556382771e-26,-9.83556382771e-26,-4.16355741732e-26,-4.16355741732e-26,-1.32801531877e-26,-8.61644555026e-28,-1.14552091294e-28,7.12920348684e-27,7.12920348684e-27,1.65833752485e-26,1.07375055175e-25,1.84983141206e-25,1.84983141206e-25,2.43550436676e-25,3.32980450011e-25,4.60606810269e-25,4.60606810269e-25,7.99922653318e-25,7.99922653318e-25,1.65521897777e-24,1.65521897777e-24,2.87988085208e-24,4.96050429198e-24,4.96050429198e-24,5.7258652033e-24,5.98947291575e-24,5.98947291575e-24,6.08652538735e-24,6.08652538735e-24,1.3490043966e-23,1.66831711779e-23,1.66831711779e-23,3.12921111595e-23,4.57243040561e-23,4.57243040561e-23,5.67685026486e-23,8.53495110952e-23,8.53495110952e-23,8.76319791342e-23,8.76319791342e-23,3.01280223544e-22,4.26103142134e-22,4.26103142134e-22,5.26336163482e-22,5.26336163482e-22,6.18409279496e-22,6.88108828805e-22,1.22609271436e-21,1.22609271436e-21,2.08018147683e-21,2.08018147683e-21,2.63257831096e-21,3.32759393787e-21,3.97139569414e-21,3.97139569414e-21,3.9822293518e-21,3.9822293518e-21,4.27616067285e-21,4.85677321982e-21,1.07877465662e-20,1.78134407078e-20,2.23025057129e-20,2.23025057129e-20,3.12656745105e-20,3.14394846131e-20,1.15192119714e-19,1.15192119714e-19,1.26778619e-19,1.2864898175e-19,2.23112275968e-19,1.82204059212e-18,1.82226423315e-18,3.41011728457e-18,4.11346868304e-18,5.75036232092e-18,9.66927849389e-18,1.00526657565e-17,3.48784745571e-17,3.48819848208e-17,5.10714815904e-16,5.60056715668e-16,5.60121165481e-16,6.94495036437e-16,1.6045087412e-15,2.30609712825e-15,2.30621939323e-15,1.44733090107e-14,6.54612943526e-14,1.43549834115e-13,1.43555543793e-13,3.29639004214e-13,1.17678734079e-12,1.83953608396e-12,1.83962737242e-12,2.88044021296e-11,4.06840613869e-11,5.8662618151e-11,2.9540455905e-10,2.95413710412e-10,6.37231152585e-09,6.37258420484e-09,2.68260539032e-08,4.57170203164e-08,3.11383182616e-07,9.75555606726e-06,9.7556877582e-06,0.000703692132854


==> output3.dat <==
x,y 
-0.399499299567,0.0
0.399499299567,0.0
0.297840775395,0.0
0.297840858727,0.0
-0.297840775395,0.0
-0.297840858727,0.0
0.219287596627,0.0
-0.219287596627,0.0
0.179797608899,0.0
-0.179797608899,0.0
0.140347032114,0.0
0.140591352028,0.0
0.140591395166,0.0
-0.140347032114,0.0
-0.140591352028,0.0
-0.140591395166,0.0
0.0990101677066,0.0
0.0990100774297,0.0
0.0865233003338,0.0
0.0861491545637,0.0
0.0856711348428,0.0
-0.0865233003338,0.0
-0.0861491545637,0.0
-0.0856711348428,0.0
-0.0990101677066,0.0
-0.0990100774297,0.0
0.0575351439599,0.0
0.0617986890643,0.0
0.0617986747812,0.0
0.0488713780254,0.0
0.0437386721388,0.0
0.0496826893769,0.0
0.0496827867359,0.0
0.0391429871251,0.0
-0.0575351439599,0.0
-0.0617986890643,0.0
-0.0617986747812,0.0
-0.0488713780254,0.0
-0.0437386721388,0.0
-0.0496826893769,0.0
-0.0496827867359,0.0
-0.0391429871251,0.0
-0.0283156409985,0.0
-0.0284578112558,0.0
-0.03053514083,0.0
-0.0305351986401,0.0
-0.0281287442717,0.0
0.03053514083,0.0
0.0305351986401,0.0
0.0283156409985,0.0
0.0284578112558,0.0
0.0281287442717,0.0
0.0272943758947,0.0
0.0272944497233,0.0
-0.0272944497233,0.0
-0.0272943758947,0.0
-0.0186611346046,0.0
0.0186611346046,0.0
0.0207549264933,0.0
0.0207548724797,0.0
-0.0207549264933,0.0
-0.0207548724797,0.0
0.017432996395,0.0
0.0149728022139,0.0
0.0168347611598,0.0
0.0164722924127,0.0
-0.017432996395,0.0
-0.0149728022139,0.0
-0.0168347611598,0.0
-0.0164722924127,0.0
0.0126137315263,0.0
-0.0126137315263,0.0
-0.0156951629469,0.0
-0.015695221048,0.0
0.0156951629469,0.0
0.015695221048,0.0
-0.00891026834904,0.0
-0.00819403848455,0.0
-0.00826970309911,0.0
-0.00863587989472,0.0
-0.0116625319984,0.0
-0.0116625230907,0.0
0.00891026834904,0.0
0.00819403848455,0.0
0.00826970309911,0.0
0.00863587989472,0.0
0.0116625319984,0.0
0.0116625230907,0.0
0.00904041875884,0.0
0.00904053494915,0.0
-0.00904041875884,0.0
-0.00904053494915,0.0
0.00827008174581,0.0
-0.00827008174581,0.0
6.01396619456e-10,0.0
-6.01396578773e-10,0.0
1.42536519207e-10,1.29617302159e-10
1.42536519207e-10,-1.29617302159e-10
1.25791908636e-10,0.0
3.22936866791e-19,1.41605017715e-10
3.22936866791e-19,-1.41605017715e-10
-1.42536491013e-10,1.29617328896e-10
-1.42536491013e-10,-1.29617328896e-10
-1.25792013647e-10,0.0
4.88917809515e-11,0.0
-4.88920348811e-11,0.0
3.15854193904e-16,0.0
6.78519088026e-17,0.0
-1.0884721718e-17,6.39527309771e-17
-1.0884721718e-17,-6.39527309771e-17
1.62524948062e-17,4.4697346791e-17
1.62524948062e-17,-4.4697346791e-17
-2.23377636094e-17,4.60829707803e-17
-2.23377636094e-17,-4.60829707803e-17
-4.44947673776e-17,1.67661544385e-17
-4.44947673776e-17,-1.67661544385e-17
-3.73992132439e-17,0.0
-3.00473369121e-17,1.29499211986e-17
-3.00473369121e-17,-1.29499211986e-17
-4.01575050177e-18,3.10398531417e-17
-4.01575050177e-18,-3.10398531417e-17
-2.56641331008e-17,0.0
2.87189392789e-17,1.31892936748e-17
2.87189392789e-17,-1.31892936748e-17
2.07985056725e-17,2.05322210593e-17
2.07985056725e-17,-2.05322210593e-17
3.00197462011e-18,2.53426500788e-17
3.00197462011e-18,-2.53426500788e-17
8.46409020829e-19,1.88327793191e-17
8.46409020829e-19,-1.88327793191e-17
1.18467760151e-17,1.50965390251e-17
1.18467760151e-17,-1.50965390251e-17
2.17711276984e-17,0.0
1.87447224685e-17,0.0
-1.7313528121e-17,0.0
1.08977288613e-17,1.29374869049e-17
1.08977288613e-17,-1.29374869049e-17
1.51546680205e-17,5.13681894382e-18
1.51546680205e-17,-5.13681894382e-18
-5.96192330026e-18,1.55913124701e-17
-5.96192330026e-18,-1.55913124701e-17
-9.9519027416e-18,1.18953122858e-17
-9.9519027416e-18,-1.18953122858e-17
-1.2884625221e-17,7.1871986834e-18
-1.2884625221e-17,-7.1871986834e-18
1.01506607604e-17,5.84752977492e-18
1.01506607604e-17,-5.84752977492e-18
-4.97333937502e-18,1.01212510575e-17
-4.97333937502e-18,-1.01212510575e-17
1.04117320115e-17,0.0
-1.02374399299e-17,3.60769425785e-18
-1.02374399299e-17,-3.60769425785e-18
-9.58713659142e-18,1.41904053979e-18
-9.58713659142e-18,-1.41904053979e-18
-1.30877304694e-18,8.83144910185e-18
-1.30877304694e-18,-8.83144910185e-18
2.9812928135e-18,8.87771049327e-18
2.9812928135e-18,-8.87771049327e-18
7.63236234493e-18,5.50032195008e-18
7.63236234493e-18,-5.50032195008e-18
5.2097399966e-18,7.02682203388e-18
5.2097399966e-18,-7.02682203388e-18
-3.6725000085e-18,5.98077619453e-18
-3.6725000085e-18,-5.98077619453e-18
-2.72806451361e-18,6.4118758545e-18
-2.72806451361e-18,-6.4118758545e-18
7.84680847527e-18,0.0
8.91265738563e-20,6.75027504924e-18
8.91265738563e-20,-6.75027504924e-18
6.02128903144e-18,0.0
3.88420263376e-18,4.66978434168e-18
3.88420263376e-18,-4.66978434168e-18
4.78885708546e-18,7.55037565322e-19
4.78885708546e-18,-7.55037565322e-19
-3.30715136435e-18,3.06764892506e-18
-3.30715136435e-18,-3.06764892506e-18
-4.02052355857e-18,1.07478510744e-18
-4.02052355857e-18,-1.07478510744e-18
8.00022482603e-19,4.22005506232e-18
8.00022482603e-19,-4.22005506232e-18
3.34516423333e-18,0.0
-2.31342519464e-18,8.12907773173e-19
-2.31342519464e-18,-8.12907773173e-19
-1.14343863832e-18,1.95156799655e-18
-1.14343863832e-18,-1.95156799655e-18
2.27238843287e-18,1.72854720663e-18
2.27238843287e-18,-1.72854720663e-18
1.60870995898e-18,2.13019947213e-18
1.60870995898e-18,-2.13019947213e-18
2.43481302798e-19,2.32943072354e-18
2.43481302798e-19,-2.32943072354e-18
-1.66534964924e-18,0.0
-2.44846240615e-19,1.39948255541e-18
-2.44846240615e-19,-1.39948255541e-18
1.31667928712e-18,0.0
1.0244289914e-18,9.31498410935e-19
1.0244289914e-18,-9.31498410935e-19
-7.48194365438e-19,8.16040379192e-19
-7.48194365438e-19,-8.16040379192e-19
2.8454666069e-19,0.0


==> output4.dat <==
a,1,2,3,4,5,6,7,8,9,10

0.00001,0.0897122136953,0.319744584496,0.319744574112,0.444881858778,0.630399299178,-3.99800903108e-05,-0.307057030923,-0.307057087477,-0.443675664413,-0.475168504917
0.0001,0.0900964944927,0.31983201239,0.319832002002,0.444963050457,0.63044260337,-0.00039802542281,-0.307140527494,-0.307140470901,-0.443756447815,-0.475212389201
0.001,0.0937779629252,0.320703953982,0.3207039644,0.445773347661,0.630875176975,-0.00381726246389,-0.307972586928,-0.307972529952,-0.444562658739,-0.475650908893
0.002,0.0975749002472,0.321667861547,0.321667871999,0.446670240531,0.631354817805,-0.00732309649242,-0.308892140225,-0.308892082823,-0.445455003817,-0.47613746295
0.004,0.104460587326,0.323580332327,0.323580321809,0.44845327117,0.632310965702,-0.0136274262899,-0.310715742847,-0.310715801104,-0.447228915338,-0.477108386147
0.006,0.110638113057,0.325472654231,0.325472664816,0.450222129222,0.633262957511,-0.0192247484827,-0.312519156313,-0.312519215432,-0.448988623042,-0.478076386437
0.01,0.12151731047,0.329198542643,0.329198531923,0.453718111308,0.635154578576,-0.0289470995416,-0.31606685146,-0.316066912315,-0.452466211463,-0.480003573881
0.02,0.143524216272,0.338187629965,0.338187618908,0.462223312444,0.639812723625,-0.0480837540362,-0.324608669668,-0.324608604388,-0.460924894671,-0.484769661804
0.04,0.176420728462,0.354907904826,0.35490791656,0.478299536935,0.648835669668,-0.0753422611743,-0.340427425688,-0.340427351212,-0.476905875507,-0.494076043012
0.1,0.240958513586,0.397145067118,0.397145080884,0.520270294262,0.673759134147,-0.123915604857,-0.379927943104,-0.379928047597,-0.520157070229,-0.518575010336
0.2,0.306353722037,0.449698096109,0.449698079066,0.574862153861,0.709254536987,-0.166183919435,-0.427940470174,-0.427940309867,-0.55768610694,-0.57262348751
0.4,0.380462134655,0.517989832015,0.517989854891,0.648954667029,0.763519724842,-0.205721099731,-0.487819538123,-0.487819816937,-0.614326081622,-0.645562757459
1.,0.470752112337,0.610811149902,0.610811184583,0.753426950834,0.854080229965,-0.243634014984,-0.562997222966,-0.562997789818,-0.703525994472,-0.746984242373
2,0.518966608553,0.663758497928,0.663758453905,0.813846011643,0.915045160212,-0.260474490051,-0.602012236693,-0.602013052192,-0.759322977783,-0.804394980421
4,0.548533119777,0.697009391936,0.697009442944,0.851754548425,0.956330286982,-0.270024233891,-0.625049702878,-0.6250486977,-0.795532711802,-0.83977676037
10.,0.568299588932,0.719416491439,0.719416435241,0.877210599507,0.984999797037,-0.276186821561,-0.639989673817,-0.639990821059,-0.820171053803,-0.863224184074
100.,0.580916145183,0.733740238398,0.733740298104,0.893429644022,1.00348184403,-0.280058497847,-0.649323304034,-0.649322060151,-0.835926925173,-0.878028588039


